Proximal Comixture Minimization Models for Image Recovery and Data Analysis

In minimization models for image recovery and data analysis problems, loss functions and linear operators are typically aggregated as an average of composite terms. Each term in the aggregate models a desired property of the ideal solution arising from the \emph{a priori} knowledge and the observed data. We propose an alternative minimization model based on proximal comixtures, an operation which combines functions and linear operators in such a way that the proximity operator of the resulting function is computable explicitly in terms of the individual proximity and linear operators. The mathematical properties of this operation are analyzed and comparisons between proximal comixtures and standard composite averages are made. Numerical illustrations of the benefits of minimization models based on proximal comixtures are provided in the context of image recovery and machine learning applications.

==> figures/ex1/err_pcm.txt <==
time error
0.0178780556 0.0000000000
0.0402081013 -3.6608939562
0.0619001389 -5.3402378447
0.0829563141 -6.4866726462
0.1030154228 -7.3665880366
0.1234104633 -8.0970520240
0.1446533203 -8.7208137287
0.1648545265 -9.2734029675
0.1848485470 -9.7673028568
0.2052235603 -10.2191034983
0.2257575989 -10.6327981167
0.2458214760 -11.0171287422
0.2660593987 -11.3753451004
0.2863183022 -11.7125149286
0.3062903881 -12.0303012028
0.3265483379 -12.3323378132
0.3467803001 -12.6189610117
0.3669621944 -12.8936213942
0.3874502182 -13.1559398684
0.4080123901 -13.4085229219
0.4280905724 -13.6506198794
0.4484083652 -13.8852815006
0.4687812328 -14.1104115622
0.4895811081 -14.3297188732
0.5098092556 -14.5409866831
0.5297713280 -14.7471959363
0.5500364304 -14.9463866379
0.5702624321 -15.1413015629
0.5901403427 -15.3300817885
0.6105604172 -15.5151497507
0.6308963299 -15.6948673339
0.6507413387 -15.8712570663
0.6711542606 -16.0429609478
0.6915071011 -16.2117840089
0.7116560936 -16.3761036306
0.7328782082 -16.5380852195
0.7535071373 -16.6961907691
0.7743263245 -16.8518165509
0.7955842018 -17.0044553600
0.8180172443 -17.1546149788
0.8387632370 -17.3019052489
0.8595051765 -17.4473331602
0.8815152645 -17.5897733476
0.9026951790 -17.7306388010
0.9233481884 -17.8686229756
0.9449732304 -18.0051452273
0.9651494026 -18.1390737333
0.9854743481 -18.2718815800
1.0062253475 -18.4021888382
1.0275323391 -18.5314172581
1.0480983257 -18.6582745598
1.0686862469 -18.7840731558
1.0900452137 -18.9079290658
1.1102211475 -19.0306828746
1.1303992271 -19.1516802838
1.1507961750 -19.2715041863
1.1720802784 -19.3897116010
1.1929373741 -19.5069636059
1.2133305073 -19.6225634015
1.2333946228 -19.7373247970
1.2539625168 -19.8503024560
1.2742414474 -19.9625951683
1.2946362495 -20.0730427689
1.3144161701 -20.1829848531
1.3347661495 -20.2910721906
1.3553352356 -20.3986585003
1.3754091263 -20.5045825949
1.3950960636 -20.6100022324
1.4152252674 -20.7139522251
1.4354474545 -20.8173332957
1.4555203915 -20.9194663721
1.4753363132 -21.0210194787
1.4956142902 -21.1214535472
1.5162351131 -21.2213589578
1.5365252495 -21.3202283318
1.5575592518 -21.4185915504
1.5788233280 -21.5160068192
1.5989973545 -21.6129306672
1.6189763546 -21.7089810212
1.6396543980 -21.8045296143
1.6606862545 -21.8992582987
1.6813683510 -21.9935071675
1.7016472816 -22.0869675661
1.7226223946 -22.1799690741
1.7427992821 -22.2722275588
1.7632172108 -22.3640487639
1.7831161022 -22.4551224981
1.8035922050 -22.5457954400
1.8241171837 -22.6357433943
1.8445372581 -22.7252875313
1.8644680977 -22.8141311917
1.8847610950 -22.9025606742
1.9053459167 -22.9902716286
1.9255089760 -23.0776303577
1.9460158348 -23.1642845824
1.9664037228 -23.2506318587
1.9863116741 -23.3362623755
2.0069036484 -23.4215934442
2.0276546478 -23.5062349451
2.0483517647 -23.5905703928
2.0694916248 -23.6742587677
2.0912945271 -23.7576181476
2.1121046543 -23.8403874336
2.1333696842 -23.9228191883
2.1546206474 -24.0047079283
2.1750986576 -24.0862390418
2.1966505051 -24.1672759341
2.2169713974 -24.2479142442
2.2377045155 -24.3281108976
2.2585315704 -24.4078936227
2.2819354534 -24.4872780999
2.3056232929 -24.5662333854
2.3263761997 -24.6448162065
2.3490662575 -24.7229751825
2.3691432476 -24.8007770204
2.3894712925 -24.8781766849
2.4099822044 -24.9552155574
2.4302692413 -25.0318820868
2.4511463642 -25.1081929047
2.4715983868 -25.1841535889
2.4929034710 -25.2597626222
2.5140244961 -25.3350395944
2.5345604420 -25.4099681710
2.5554053783 -25.4845783627
2.5761833191 -25.5588545214
2.5971074104 -25.6328312207
2.6185564995 -25.7064755388
2.6390006542 -25.7798452065
2.6601727009 -25.8528793694
2.6808607578 -25.9256574756
2.7017886639 -25.9981026589
2.7230486870 -26.0703019976
2.7443296909 -26.1421761295
2.7653086185 -26.2138110445
2.7857906818 -26.2851355716
2.8069727421 -26.3562320712
2.8281726837 -26.4270305642
2.8488597870 -26.4976064296
2.8699388504 -26.5678951146
2.8907887936 -26.6379610753
2.9119846821 -26.7077541905
2.9334096909 -26.7773236294
2.9542176723 -26.8466277162
2.9755744934 -26.9157082508
2.9964103699 -26.9845420964
3.0180163383 -27.0531495921
3.0392394066 -27.1215280456
3.0610682964 -27.1896844746
3.0828201771 -27.2576230365
3.1044261456 -27.3253411099
3.1312670708 -27.3928500383
3.1555881500 -27.4601411721
3.1790890694 -27.5272314350
3.2034192085 -27.5941077153
3.2313160896 -27.6607886411
3.2592709064 -27.7272630340
3.2824478149 -27.7935433659
3.3044419289 -27.8596258698
3.3262739182 -27.9255104641
3.3477609158 -27.9912058902
3.3695518970 -28.0567021898
3.3905398846 -28.1220163702
3.4117720127 -28.1871367037
3.4328150749 -28.2520804996
3.4551980495 -28.3168357186
3.4776520729 -28.3814199445
3.5181670189 -28.4458167714
3.5414268970 -28.5100490010
3.5639598370 -28.5740992697
3.5866699219 -28.6379864343
3.6080629826 -28.7016921357
3.6334490776 -28.7652390048
3.6567232609 -28.8286064303
3.6788914204 -28.8918203461
3.7006952763 -28.9548564955
3.7222802639 -29.0177403513
3.7440602779 -29.0804541817
3.7663683891 -29.1430169194
3.7893452644 -29.2054157368
3.8110303879 -29.2676678636
3.8330214024 -29.3297546913
3.8627784252 -29.3916909845
3.8855476379 -29.4534688174
3.9103295803 -29.5150981022
3.9376575947 -29.5765799798
3.9640405178 -29.6379209202
3.9880034924 -29.6991190536
4.0132544041 -29.7601825478
4.0322294235 -29.8211056313
4.0506823063 -29.8818951186
4.0712404251 -29.9425462991
4.0936684608 -30.0030596660
4.1157734394 -30.0634319656
4.1379945278 -30.1236730418
4.1685194969 -30.1837776396
4.1941416264 -30.2437525525
4.2160387039 -30.3035914367
4.2411167622 -30.3633038189
4.2632627487 -30.4228839673
4.2853877544 -30.4823411588
4.3078968525 -30.5416693502
4.3292899132 -30.6008776816
4.3506548405 -30.6599609578
4.3723709583 -30.7189281688
4.3938310146 -30.7777730128
4.4150381088 -30.8365049152
4.4370851517 -30.8951184024
4.4605281353 -30.9536203699
4.4825160503 -31.0120056053
4.5041639805 -31.0702828783
4.5261540413 -31.1284460605
4.5449790955 -31.1865025753
4.5675301552 -31.2444472964
4.5938451290 -31.3022869365
4.6240513325 -31.3600153269
4.6515161991 -31.4176392292
4.6777822971 -31.4751534759
4.7109982967 -31.5325615169
4.7345001698 -31.5898604534
4.7566771507 -31.6470559165
4.7796521187 -31.7041455265
4.8163952827 -31.7611343726
4.8627042770 -31.8180202423
4.9064292908 -31.8748078490
4.9373230934 -31.9314941522
4.9690060616 -31.9880848299
5.0099949837 -32.0445772359
5.0415959358 -32.1009753898
5.0785028934 -32.1572777201
5.1141378880 -32.2134881611
5.1475398540 -32.2696044654
5.1835088730 -32.3256298054
5.2188208103 -32.3815620733
5.2528796196 -32.4374029793
5.2912106514 -32.4931524683
5.3260364532 -32.5488141912
5.3587834835 -32.6043884038
5.3904464245 -32.6598770726
5.4223785400 -32.7152805814
5.4420545101 -32.7706007589
5.4667546749 -32.8258379039
5.4893655777 -32.8809934950
5.5122575760 -32.9360681639
5.5347957611 -32.9910635228
5.5577588081 -33.0459795356
5.5806107521 -33.1008177657
5.6033577919 -33.1555759919
5.6263515949 -33.2102551370
5.6534426212 -33.2648553007
5.6781136990 -33.3193735148
5.7021408081 -33.3738093106
5.7253267765 -33.4281638971
5.7494776249 -33.4824382059
5.7742297649 -33.5366331084
5.7985246181 -33.5907486138
5.8223795891 -33.6447861699
5.8453326225 -33.6987460874
5.8680505753 -33.7526272316
5.8910865784 -33.8064302838
5.9142935276 -33.8601567575
5.9373095036 -33.9138068321
5.9602766037 -33.9673798723
5.9855287075 -34.0208756885
6.0118536949 -34.0742956400
6.0353236198 -34.1276403722
6.0608916283 -34.1809081367
6.0838296413 -34.2340967903
6.1064655781 -34.2872053905
6.1295154095 -34.3402349573
6.1524803638 -34.3931864353
6.1753034592 -34.4460611047
6.1981654167 -34.4988602882
6.2231016159 -34.5515850540
6.2477126122 -34.6042365623
6.2721157074 -34.6568157634
6.2961757183 -34.7093237957
6.3187077045 -34.7617610645
6.3428807259 -34.8141287640
6.3651359081 -34.8664276568
6.3873479366 -34.9186587629
6.4097328186 -34.9708219082
6.4322936535 -35.0229180705
6.4545886517 -35.0749466995
6.4770035744 -35.1269086421
6.4996395111 -35.1788048123
6.5227925777 -35.2306356121
6.5455377102 -35.2823985835
6.5683116913 -35.3340948598
6.5914115906 -35.3857254262
6.6142225266 -35.4372912192
6.6374416351 -35.4887931006
6.6603755951 -35.5402312123
6.6833026409 -35.5916050429
6.7060136795 -35.6429154966
6.7298166752 -35.6941636617
6.7544746399 -35.7453502211
6.7787904739 -35.7964756498
6.8039624691 -35.8475403697
6.8283994198 -35.8985443688
6.8524575233 -35.9494884108
6.8756146431 -36.0003731536
6.8992617130 -36.0511989842
6.9226198196 -36.1019652594
6.9459857941 -36.1526712802
6.9711337090 -36.2033176534
6.9948017597 -36.2539052878
7.0189337730 -36.3044349230
7.0430119038 -36.3549073189
7.0676009655 -36.4053231000
7.0911810398 -36.4556824263
7.1292421818 -36.5059857571
7.1559333801 -36.5562336795
7.1798033714 -36.6064261532
7.2077853680 -36.6565638614
7.2312345505 -36.7066474393
7.2568285465 -36.7566775147
7.2834205627 -36.8066546871
7.3070464134 -36.8565791553
7.3477253914 -36.9064510221
7.3740923405 -36.9562707429
7.4135982990 -37.0060378425
7.4434094429 -37.0557529347
7.4738235474 -37.1054155923
7.5030035973 -37.1550264289
7.5303084850 -37.2045860577
7.5590615273 -37.2540948747
7.5879833698 -37.3035531036
7.6160054207 -37.3529614379
7.6433413029 -37.4023182915
7.6691863537 -37.4516224821
7.6948773861 -37.5008749055
7.7209675312 -37.5500762931
7.7470674515 -37.5992272741
7.7734084129 -37.6483264649
7.8032102585 -37.6973745300
7.8301970959 -37.7463720872
7.8575689793 -37.7953197485
7.8931729794 -37.8442180576
7.9225709438 -37.8930675684
7.9516110420 -37.9418687845
7.9794900417 -37.9906222168
8.0020151138 -38.0393283377
8.0263540745 -38.0879876230
8.0490939617 -38.1366005192
8.0764167309 -38.1851674728
8.1006257534 -38.2336889079
8.1251537800 -38.2821651675
8.1473257542 -38.3305961744
8.1734108925 -38.3789820176
8.1951289177 -38.4273231368
8.2194287777 -38.4756194761
8.2420108318 -38.5238712002
8.2661099434 -38.5720781974
8.2871680260 -38.6202410935
8.3087160587 -38.6683605699
8.3351249695 -38.7164370967
8.3614437580 -38.7644711386
8.3834116459 -38.8124626973
8.4092376232 -38.8604121343
8.4303526878 -38.9083198500
8.4516618252 -38.9561860359
8.4735689163 -39.0040101066
8.4945468903 -39.0517917188
8.5154819489 -39.0995313494
8.5614559650 -39.1472294322
8.5872960091 -39.1948863660
8.6080510616 -39.2425025445
8.6428830624 -39.2900783351
8.6789040565 -39.3376139956
8.7040219307 -39.3851094205
8.7275218964 -39.4325646300
8.7500188351 -39.4799798165
8.7760670185 -39.5273547619
8.8018119335 -39.5746898982
8.8253040314 -39.6219856452
8.8491101265 -39.6692420333
8.8700642586 -39.7164594434
8.8911991119 -39.7636382969
8.9188051224 -39.8107789816
8.9431052208 -39.8578819332
8.9657092094 -39.9049475368
8.9906392097 -39.9519761378
9.0172312260 -39.9989680696
9.0397522449 -40.0459236549
9.0632843971 -40.0928432071
9.0878043175 -40.1397270303
9.1135251522 -40.1865754519
9.1383800507 -40.2333876190
9.1602752209 -40.2801632294
9.1826493740 -40.3269026399
9.2056834698 -40.3736061728
9.2274894714 -40.4202741489
9.2502253056 -40.4669068650
9.2719514370 -40.5135046176
9.2978174686 -40.5600676858
9.3214714527 -40.6065963471
9.3449676037 -40.6530908658
9.3741366863 -40.6995515036
9.4064095020 -40.7459785117
9.4375255108 -40.7923721381
9.4651675224 -40.8387326240
9.4919524193 -40.8850600448
9.5214924812 -40.9313542010
9.5526926517 -40.9776154039
9.5775496960 -41.0238438880
9.6016297340 -41.0700399167
9.6229467392 -41.1162031322
9.6446838379 -41.1623335177
9.6655917168 -41.2084313470
9.6863496304 -41.2544968854
9.7079524994 -41.3005303765
9.7287676334 -41.3465320568
9.7501945496 -41.3925021882
9.7758984566 -41.4384399989
9.8001794815 -41.4843455936
9.8230996132 -41.5302195467
9.8482277393 -41.5760621087
9.8721697330 -41.6218734984
9.8954186440 -41.6676539538
9.9172885418 -41.7134036857
9.9392654896 -41.7591229152
9.9610524178 -41.8048118404
9.9828865528 -41.8504706685
10.0053045750 -41.8960995868
10.0272035599 -41.9416987902
10.0490736961 -41.9872684563
10.0701086521 -42.0328087689
10.0913527012 -42.0783198968
10.1135766506 -42.1238021095
10.1366615295 -42.1692555745
10.1589136124 -42.2146804578
10.1810026169 -42.2600770093
10.2027235031 -42.3054454791
10.2246077061 -42.3507858565
10.2467627525 -42.3960979961
10.2679948807 -42.4413821001
10.2894897461 -42.4866387475
10.3118016720 -42.5318681050
10.3348877430 -42.5770702937
10.3560488224 -42.6222452125
10.3770768642 -42.6673930694
10.3981819153 -42.7125140195
10.4191219807 -42.7576084218
10.4402480125 -42.8026764284
10.4613628387 -42.8477181836
10.4845259190 -42.8927338269
10.5072491169 -42.9377235481
10.5288510323 -42.9826853210
10.5504460335 -43.0276181796
10.5745270252 -43.0725221977
10.5978198051 -43.1173977161
10.6216969490 -43.1622450104
10.6447510719 -43.2070643336
10.6682422161 -43.2518559084
10.6925740242 -43.2966199453
10.7160661221 -43.3413566368
10.7377252579 -43.3860661673
10.7589952946 -43.4307487092
10.7801201344 -43.4754044282
10.8026492596 -43.5200336319
10.8244853020 -43.5646355451
10.8455481529 -43.6092071901
10.8687553406 -43.6537489471
10.8909163475 -43.6982611698
10.9132122993 -43.7427442066
10.9364743233 -43.7871983529
10.9628872871 -43.8316239126
10.9884634018 -43.8760206717
11.0121674538 -43.9203884533
11.0376956463 -43.9647274943
11.0637657642 -44.0090380470
11.0872466564 -44.0533203359
11.1091287136 -44.0975745875
11.1310367584 -44.1418010088
11.1518728733 -44.1859998079
11.1728599072 -44.2301711778
11.1958417892 -44.2743153119
11.2223567963 -44.3184324230
11.2440097332 -44.3625227462
11.2648177147 -44.4065864562
11.2858817577 -44.4506237259
11.3073186874 -44.4946347194
11.3287026882 -44.5386196001
11.3500366211 -44.5825785237
11.3715486526 -44.6265116455
11.3925795555 -44.6704191142
11.4132184982 -44.7143010829
11.4345073700 -44.7581572721
11.4554743767 -44.8019878428
11.4763402939 -44.8457929603
11.4973094463 -44.8895727730
11.5181424618 -44.9333274271
11.5390453339 -44.9770570621
11.5601053238 -45.0207618182
11.5809874535 -45.0644416822
11.6015863419 -45.1080965747
11.6228892803 -45.1517266243
11.6439702511 -45.1953319679
11.6648912430 -45.2389127358
11.6857624054 -45.2824690595
11.7066965103 -45.3260010665
11.7276716232 -45.3695088822
11.7487516403 -45.4129926295
11.7698006630 -45.4564524281
11.7906024456 -45.4998883963
11.8113923073 -45.5433006490
11.8339192867 -45.5866892998
11.8551762104 -45.6300544592
11.8760302067 -45.6733962368
11.8985121250 -45.7167147388
11.9199881554 -45.7600100708
11.9410562515 -45.8032823354
11.9659070969 -45.8465316385
11.9872329235 -45.8897579351
12.0081379414 -45.9329612519
12.0292358398 -45.9761416821
12.0500319004 -46.0192993245
12.0710768700 -46.0624342757
12.0920028687 -46.1055466309
12.1135468483 -46.1486364836
12.1344208717 -46.1917039247
12.1553158760 -46.2347490443
12.1763098240 -46.2777719300
12.1975097656 -46.3207726685
12.2187087536 -46.3637513441
12.2396368980 -46.4067080405
12.2607629299 -46.4496428391
12.2830538750 -46.4925558206
12.3043589592 -46.5354470658
12.3255951405 -46.5783164960
12.3466570377 -46.6211631573
12.3679339886 -46.6639866026
12.3885319233 -46.7067881435
12.4094009399 -46.7495679906
12.4307298660 -46.7923262967
12.4517989159 -46.8350632047
12.4734158516 -46.8777788502
12.4943876266 -46.9204733635
12.5155045986 -46.9631468695
12.5375387669 -47.0057994895
12.5596947670 -47.0484313407
12.5811059475 -47.0910425377
12.6022708416 -47.1336331913
12.6234629154 -47.1762034557
12.6446430683 -47.2187536059
12.6657040119 -47.2612837515
12.6868319511 -47.3037939995
12.7078871727 -47.3462844544
12.7300553322 -47.3887552188
12.7532372475 -47.4312063930
12.7794573307 -47.4736380758
12.8011913300 -47.5160503639
12.8256113529 -47.5584433527
12.8492653370 -47.6008171357
12.8713984489 -47.6431718052
12.8932483196 -47.6855074520
12.9146332741 -47.7278241653
12.9362182617 -47.7701220333
12.9579141140 -47.8124011427
12.9793932438 -47.8546615791
13.0012931824 -47.8969034268
13.0225763321 -47.9391267689
13.0437431335 -47.9813316877
13.0651950836 -48.0235182640
13.0865550041 -48.0656865782
13.1093101501 -48.1078366987
13.1317892075 -48.1499687001
13.1558411121 -48.1920826593
13.1791100502 -48.2341786529
13.2039611340 -48.2762567562
13.2285830975 -48.3183170439
13.2542901039 -48.3603595895
13.2776620388 -48.4023844659
13.3068380356 -48.4443917446
13.3335430622 -48.4863814968
13.3559041023 -48.5283537923
13.3770952225 -48.5703087005
13.3992693424 -48.6122462896
13.4239823818 -48.6541666273
13.4515564442 -48.6960697803
13.4741864204 -48.7379558145
13.4961614609 -48.7798247952
13.5205464363 -48.8216767867
13.5439133644 -48.8635118527
13.5656545162 -48.9053300561
13.5875403881 -48.9471314616
13.6092443466 -48.9889159766
13.6310513020 -49.0306833524
13.6523933411 -49.0724336691
13.6736552715 -49.1141670050
13.7006170750 -49.1558834313
13.7238140106 -49.1975830186
13.7463419437 -49.2392658344
13.7680330276 -49.2809319453
13.7908778191 -49.3225814158
13.8130238056 -49.3642143099
13.8385279179 -49.4058306896
13.8644628525 -49.4474306167
13.8902149200 -49.4890141512
13.9151718616 -49.5305813531
13.9408788681 -49.5721322465
13.9629588127 -49.6136667866
13.9844508171 -49.6551851065
14.0061917305 -49.6966850168
14.0284767151 -49.7381663439
14.0502057076 -49.7796292491
14.0716805458 -49.8210738658
14.0930013657 -49.8625003189
14.1183593273 -49.9039087200
14.1441011429 -49.9452991770
14.1664593220 -49.9866717892
14.1879112720 -50.0280266538
14.2091882229 -50.0693638619
14.2305941582 -50.1106835028
14.2523131371 -50.1519856614
14.2741172314 -50.1932704214
14.2960491180 -50.2345378627
14.3172080517 -50.2757880642
14.3385128975 -50.3170211021
14.3600609303 -50.3582370514
14.3817219734 -50.3994359851
14.4110028744 -50.4406179749
14.4350397587 -50.4817830909
14.4564816952 -50.5229314020
14.4775917530 -50.5640629760
14.4987065792 -50.6051778794
14.5200395584 -50.6462761776
14.5410425663 -50.6873579350
14.5622625351 -50.7284232150
14.5837016106 -50.7694720802
14.6046905518 -50.8105045922
14.6258115768 -50.8515208117
14.6470916271 -50.8925207986
14.6682636738 -50.9335046121
14.6893987656 -50.9744723107
14.7104678154 -51.0154239519
14.7318089008 -51.0563595928
14.7530798912 -51.0972792897
14.7744107246 -51.1381830983
14.7969818115 -51.1790710735
14.8365437984 -51.2199432698
14.8622589111 -51.2607997410
14.8842287064 -51.3016405403
14.9070997238 -51.3424657203
14.9286596775 -51.3832753334
14.9494476318 -51.4240694309
14.9756915569 -51.4648480641
14.9994356632 -51.5056112834
15.0211856365 -51.5463591390
15.0423495770 -51.5870916804
15.0639896393 -51.6278089568
15.0851495266 -51.6685110168
15.1068155766 -51.7091979087
15.1287477016 -51.7498696802
15.1505026817 -51.7905263787
15.1718547344 -51.8311680511
15.1933436394 -51.8717947438
15.2150776386 -51.9124065030
15.2379956245 -51.9530033744
15.2605125904 -51.9935854032
15.2821345329 -52.0341526343
15.3044846058 -52.0747051124
15.3289694786 -52.1152428814
15.3582425117 -52.1557659854
15.3820025921 -52.1962744675
15.4056065083 -52.2367683710
15.4286706448 -52.2772477386
15.4519786835 -52.3177126126
15.4825577736 -52.3581630350
15.5153918266 -52.3985990476
15.5441658497 -52.4390206917
15.5728809834 -52.4794280084
15.6015100479 -52.5198210384
15.6303989887 -52.5601998222
15.6589009762 -52.6005643997
15.6839680672 -52.6409148108
15.7095680237 -52.6812510950
15.7342939377 -52.7215732914
15.7613158226 -52.7618814390
15.7881257534 -52.8021755763
15.8130717278 -52.8424557416
15.8389036655 -52.8827219729
15.8667457104 -52.9229743080
15.8922016621 -52.9632127842
15.9140377045 -53.0034374389
15.9355967045 -53.0436483088
15.9593946934 -53.0838454305
15.9884185791 -53.1240288405
16.0114676952 -53.1641985748
16.0335378647 -53.2043546692
16.0555598736 -53.2444971593
16.0779738426 -53.2846260804
16.1004118919 -53.3247414676
16.1233358383 -53.3648433555
16.1456797123 -53.4049317788
16.1681237221 -53.4450067717
16.1897616386 -53.4850683683
16.2117955685 -53.5251166024
16.2342445850 -53.5651515074
16.2557735443 -53.6051731168
16.2777533531 -53.6451814636
16.2993562222 -53.6851765806
16.3209712505 -53.7251585004
16.3418571949 -53.7651272553
16.3626501560 -53.8050828776
16.3835611343 -53.8450253990
16.4065182209 -53.8849548513
16.4268581867 -53.9248712658
16.4476072788 -53.9647746739
16.4684343338 -54.0046651064
16.4893994331 -54.0445425941
16.5095136166 -54.0844071677
16.5308897495 -54.1242588573
16.5517256260 -54.1640976931
16.5723795891 -54.2039237050
16.5933644772 -54.2437369226
16.6142554283 -54.2835373754
16.6347134113 -54.3233250926
16.6554815769 -54.3631001033
16.6758947372 -54.4028624362
16.6968126297 -54.4426121199
16.7176156044 -54.4823491833
16.7383995056 -54.5220736153
16.7592084408 -54.5617854214
16.7796316147 -54.6014846327
16.8003985882 -54.6411712770
16.8210656643 -54.6808453822
16.8540616035 -54.7205069756
16.8747797012 -54.7601560847
16.8962247372 -54.7997927365
16.9169456959 -54.8394169578
16.9378366470 -54.8790287752
16.9581787586 -54.9186282151
16.9791097641 -54.9582153036
16.9997146130 -54.9977900667
17.0201575756 -55.0373525299
17.0409386158 -55.0769027189
17.0617215633 -55.1164406588
17.0827424526 -55.1559663748
17.1037905216 -55.1954798915
17.1247034073 -55.2349812338
17.1454842091 -55.2744704259
17.1664984226 -55.3139474921
17.1874732971 -55.3534124564
17.2084102631 -55.3928653585
17.2293794155 -55.4323058530
17.2505283356 -55.4717339102
17.2714133263 -55.5111495092
17.2924864292 -55.5505527058
17.3130404949 -55.5899435488
17.3338775635 -55.6293220836
17.3547255993 -55.6686883536
17.3756046295 -55.7080423993
17.3965077400 -55.7473842609
17.4170887470 -55.7867139760
17.4377007484 -55.8260315821
17.4586505890 -55.8653371148
17.4795305729 -55.9046306097
17.5021226406 -55.9439121007
17.5291647911 -55.9831816220
17.5506737232 -56.0224392063
17.5715487003 -56.0616848862
17.5944738388 -56.1009186936
17.6182568073 -56.1401406599
17.6390106678 -56.1793508161
17.6596608162 -56.2185491927
17.6871356964 -56.2577358197
17.7080097198 -56.2969107269
17.7296037674 -56.3360739435
17.7501857281 -56.3752254984
17.7709357738 -56.4143654203
17.7921187878 -56.4534937374
17.8146569729 -56.4926104776
17.8358190060 -56.5317156685
17.8564240932 -56.5708093374
17.8771831989 -56.6098915114
17.8978030682 -56.6489622170
17.9184422493 -56.6880214808
17.9397013187 -56.7270693290
17.9603333473 -56.7661057874
17.9810652733 -56.8051308816
18.0017123222 -56.8441446371
18.0221781731 -56.8831470789
18.0432791710 -56.9221382320
18.0639350414 -56.9611181210
18.0847661495 -57.0000867844
18.1063640118 -57.0390438521
18.1268560886 -57.0779893796
18.1482748985 -57.1169234008
18.1688997746 -57.1558459640
18.1915216446 -57.1947570983
18.2120397091 -57.2336569164
18.2327566147 -57.2725455650
18.2538976669 -57.3114230818
18.2755196095 -57.3502895008
18.2966005802 -57.3891448574
18.3170814514 -57.4279891842
18.3380963802 -57.4668225148
18.3587474823 -57.5056448807
18.3794784546 -57.5444563138
18.4005522728 -57.5832568451
18.4228971004 -57.6220465051
18.4437820911 -57.6608253239
18.4663021564 -57.6995933312
18.4869861603 -57.7383505564
18.5079193115 -57.7770970283
18.5284714699 -57.8158327756
18.5486564636 -57.8545578265
18.5703346729 -57.8932722090
18.5912177563 -57.9319759508
18.6120827198 -57.9706690791
18.6327288151 -58.0093516211
18.6534607410 -58.0480236035
18.6743648052 -58.0866850530
18.6956388950 -58.1253359958
18.7168669701 -58.1639764580
18.7374548912 -58.2026064653
18.7584528923 -58.2412260433
18.7789659500 -58.2798352174
18.7996938229 -58.3184340127
18.8205950260 -58.3570224540
18.8412680626 -58.3956005661
18.8620240688 -58.4341683733
18.8829720020 -58.4727259001
18.9048027992 -58.5112731703
18.9253516197 -58.5498102079
18.9460096359 -58.5883370365
18.9669926167 -58.6268536796
18.9911506176 -58.6653601603
19.0160186291 -58.7038565019
19.0417866707 -58.7423427271
19.0727286339 -58.7808188586
19.0996415615 -58.8192849190
19.1239957809 -58.8577409306
19.1504156590 -58.8961869154
19.1756405830 -58.9346228955
19.1998634338 -58.9730488927
19.2240204811 -59.0114649285
19.2485723495 -59.0498710243
19.2738025188 -59.0882672015
19.2991683483 -59.1266534811
19.3234143257 -59.1650298840
19.3475582600 -59.2033966919
19.3716301918 -59.2417542071
19.3956921101 -59.2801024611
19.4196331501 -59.3184414844
19.4436430931 -59.3567713073
19.4678061008 -59.3950919594
19.4917471409 -59.4334034699
19.5160312653 -59.4717058678
19.5412743092 -59.5099991818
19.5657522678 -59.5482834402
19.5900661945 -59.5865586710
19.6144092083 -59.6248249021
19.6385192871 -59.6630821610
19.6638972759 -59.7013304751
19.6893842220 -59.7395698714
19.7144632339 -59.7778003769
19.7399802208 -59.8160220182
19.7652723789 -59.8542348217
19.7902534008 -59.8924388138
19.8155293465 -59.9306340206
19.8410573006 -59.9688204679
19.8660061359 -60.0069981814
19.8902251720 -60.0451671867
19.9160313606 -60.0833275091
19.9411714077 -60.1214791739
19.9662165642 -60.1596222060
19.9933414459 -60.1977566302
20.0190243721 -60.2358824714
20.0453643799 -60.2739997540
20.0708673000 -60.3121085024
20.0966343880 -60.3502087409
20.1220083237 -60.3883004934
20.1471045017 -60.4263837839
20.1719033718 -60.4644586362
20.1972203255 -60.5025250739
20.2222943306 -60.5405831204
20.2472014427 -60.5786327991
20.2731642723 -60.6166741332
20.2983293533 -60.6547071457
20.3237404823 -60.6927318595
20.3494606018 -60.7307482974
20.3750026226 -60.7687564820
20.3997335434 -60.8067564357
20.4247317314 -60.8447481810
20.4527087212 -60.8827317400
20.4779016972 -60.9207071347
20.5027067661 -60.9586743872
20.5282425880 -60.9966335193
20.5538225174 -61.0345845525
20.5789165497 -61.0725275085
20.6040854454 -61.1104624086
20.6301095486 -61.1483892742
20.6552894115 -61.1863081263
20.6804914474 -61.2242189861
20.7059404850 -61.2621218743
20.7307143211 -61.3000168117
20.7566583157 -61.3379038190
20.7816843987 -61.3757829166
20.8071165085 -61.4136541470
20.8323733807 -61.4515166968
20.8596954346 -61.4893705129
20.8856785297 -61.5272156550
20.9108605385 -61.5650521630
20.9358594418 -61.6028800813
20.9610433578 -61.6406994442
20.9865555763 -61.6785102895
21.0137245655 -61.7163126486
21.0392036438 -61.7541065553
21.0640594959 -61.7918920389
21.0899674892 -61.8296691308
21.1151685715 -61.8674378590
21.1405856609 -61.9051982526
21.1659095287 -61.9429503388
21.1911695004 -61.9806941452
21.2158114910 -62.0184296979
21.2413535118 -62.0561570236
21.2669446468 -62.0938761474
21.2922296524 -62.1315870952
21.3177268505 -62.1692898913
21.3431658745 -62.2069845608
21.3684279919 -62.2446711275
21.3939111233 -62.2823496156
21.4195759296 -62.3200200485
21.4448850155 -62.3576824498
21.4704530239 -62.3953368422
21.4952940941 -62.4329832488
21.5204751492 -62.4706216919
21.5450069904 -62.5082521941
21.5699558258 -62.5458747773
21.5955367088 -62.5834894635
21.6211175919 -62.6210962742
21.6464054585 -62.6586952311
21.6718614101 -62.6962863552
21.6968364716 -62.7338696678
21.7215013504 -62.7714451896
21.7472963333 -62.8090129414
21.7722282410 -62.8465729437
21.7973842621 -62.8841252176
21.8227481842 -62.9216696738
21.8482742310 -62.9592058321
21.8736641407 -62.9967337758
21.8985953331 -63.0342535715
21.9240283966 -63.0717652548
21.9492123127 -63.1092688586
21.9738273621 -63.1467644143
21.9996583462 -63.1842519514
22.0249361992 -63.2217314988
22.0499701500 -63.2592030842
22.0756361485 -63.2966667346
22.1020202637 -63.3341224762
22.1289672852 -63.3715703351
22.1546752453 -63.4090103362
22.1799421310 -63.4464425045
22.2052972317 -63.4838668643
22.2303953171 -63.5212834397
22.2569134235 -63.5586922542
22.2826135159 -63.5960933313
22.3078067303 -63.6334866938
22.3327307701 -63.6708723647
22.3585176468 -63.7082503662
22.3838706017 -63.7456207208
22.4091284275 -63.7829834503
22.4346053600 -63.8203385765
22.4640474319 -63.8576861209
22.4924604893 -63.8950261050
22.5240445137 -63.9323585498
22.5553994179 -63.9696834763
22.5853815079 -64.0070009053
22.6148364544 -64.0443108575
22.6421515942 -64.0816133532
22.6716716290 -64.1189084127
22.7030446529 -64.1561960562
22.7337067127 -64.1934763036
22.7655427456 -64.2307491748
22.7977945805 -64.2680146895
22.8318157196 -64.3052728671
22.8639986515 -64.3425237272
22.8963427544 -64.3797672891
22.9300675392 -64.4170035718
22.9619066715 -64.4542325944
22.9942467213 -64.4914543759
23.0261807442 -64.5286689350
23.0582098961 -64.5658762905
23.0898997784 -64.6030764609
23.1242287159 -64.6402694646
23.1564557552 -64.6774553201
23.1879408360 -64.7146340456
23.2219688892 -64.7518056592
23.2546079159 -64.7889701789
23.2881658077 -64.8261276228
23.3225448132 -64.8632780086
23.3541638851 -64.9004213542
23.3859629631 -64.9375576771
23.4189770222 -64.9746869949
23.4504530430 -65.0118093252
23.4817421436 -65.0489246852
23.5127460957 -65.0860330924
23.5445101261 -65.1231345638


==> figures/ex1/err_pd3o.txt <==
time error
0.0251510143 0.0000000000
0.0530450344 -3.6608944657
0.0793111324 -5.3402424378
0.1101891994 -6.4866562260
0.1340939999 -7.3665786572
0.1592490673 -8.0970321075
0.1848652363 -8.7207970261
0.2095494270 -9.2733800949
0.2341833115 -9.7672817015
0.2617721558 -10.2190773662
0.2870321274 -10.6327721294
0.3124980927 -11.0170984566
0.3379731178 -11.3753145743
0.3623671532 -11.7124790118
0.3872761726 -12.0302640773
0.4133503437 -12.3322964957
0.4377453327 -12.6189179627
0.4631533623 -12.8935743467
0.4878864288 -13.1558917553
0.5122845173 -13.4084707918
0.5373914242 -13.6505654061
0.5629653931 -13.8852238961
0.5866353512 -14.1103521667
0.6112532616 -14.3296575055
0.6368544102 -14.5409240968
0.6614203453 -14.7471320861
0.6857154369 -14.9463211139
0.7123324871 -15.1412345277
0.7362434864 -15.3300130932
0.7613534927 -15.5150788111
0.7895793915 -15.6947939119
0.8235945702 -15.8711822306
0.8651995659 -16.0428846201
0.8921685219 -16.2117067167
0.9195287228 -16.3760261278
0.9480757713 -16.5380070401
0.9767496586 -16.6961114460
1.0055456161 -16.8517366033
1.0343616009 -17.0043755572
1.0632514954 -17.1545363752
1.0922734737 -17.3018271071
1.1204454899 -17.4472559708
1.1490285397 -17.5896974280
1.1779587269 -17.7305658339
1.2075767517 -17.8685510833
1.2377657890 -18.0050757228
1.2686617374 -18.1390059002
1.2994887829 -18.2718153770
1.3300819397 -18.4021234267
1.3610699177 -18.5313541108
1.3925459385 -18.6582128484
1.4230859280 -18.7840134964
1.4535808563 -18.9078722736
1.4822428226 -19.0306293153
1.5133678913 -19.1516296774
1.5442328453 -19.2714565844
1.5748567581 -19.3896669958
1.6054806709 -19.5069225408
1.6364817619 -19.6225260739
1.6657207012 -19.7372909705
1.6948626041 -19.8502716231
1.7256617546 -19.9625696104
1.7571747303 -20.0730218296
1.7884857655 -20.1829696772
1.8196249008 -20.2910609509
1.8500208855 -20.3986536136
1.8804800510 -20.5045816135
1.9106020927 -20.6100083091
1.9407281876 -20.7139621317
1.9707992077 -20.8173494822
2.0014753342 -20.9194867916
2.0321872234 -21.0210459728
2.0628893375 -21.1214849845
2.0943002701 -21.2213962108
2.1253731251 -21.3202701627
2.1558952332 -21.4186390281
2.1867432594 -21.5160590263
2.2177083492 -21.6129885329
2.2492194176 -21.7090436710
2.2777752876 -21.8045978331
2.3086643219 -21.8993312665
2.3395380974 -21.9935855326
2.3705651760 -22.0870509547
2.4016311169 -22.1800576615
2.4328491688 -22.2723212409
2.4639472961 -22.3641476093
2.4944083691 -22.4552265789
2.5252642632 -22.5459050348
2.5563201904 -22.6358584833
2.5857050419 -22.7254080330
2.6168730259 -22.8142572436
2.6479701996 -22.9026917770
2.6785192490 -22.9904081833
2.7092223167 -23.0777723186
2.7401473522 -23.1644319941
2.7714312077 -23.2507850334
2.8026983738 -23.3364207001
2.8333375454 -23.4217573090
2.8642425537 -23.5064040562
2.8955345154 -23.5907454554
2.9263124466 -23.6744391243
2.9559075832 -23.7578046287
2.9860355854 -23.8405793657
3.0166804790 -23.9230169458
3.0468304157 -24.0049109989
3.0775403976 -24.0864476009
3.1084084511 -24.1674899179
3.1385185719 -24.2481334997
3.1694867611 -24.3283354354
3.2006168365 -24.4081231700
3.2317376137 -24.4875127021
3.2755215168 -24.5664724580
3.3132264614 -24.6450605501
3.3458485603 -24.7232236849
3.3766136169 -24.8010305049
3.4080595970 -24.8784343017
3.4410076141 -24.9554773144
3.4725286961 -25.0321478029
3.5046818256 -25.1084625468
3.5369408131 -25.1844271363
3.5692267418 -25.2600393368
3.6014637947 -25.3353203249
3.6331698895 -25.4102522648
3.6586089134 -25.4848662593
3.6827020645 -25.5591457509
3.7035191059 -25.6331261772
3.7246370316 -25.7067733918
3.7496039867 -25.7801466346
3.7778418064 -25.8531834154
3.8051578999 -25.9259650210
3.8318989277 -25.9984124859
3.8596727848 -26.0706151337
3.8876547813 -26.1424915988
3.9155888557 -26.2141295126
3.9434278011 -26.2854562447
3.9709098339 -26.3565554715
3.9977169037 -26.4273561225
4.0246608257 -26.4979344036
4.0527238846 -26.5682250320
4.0803987980 -26.6382932136
4.1082057953 -26.7080881277
4.1361517906 -26.7776596298
4.1638038158 -26.8469655697
4.1910178661 -26.9160480381
4.2194049358 -26.9848836529
4.2473161221 -27.0534928963
4.2751021385 -27.1218730783
4.3033821583 -27.1900311901
4.3307583332 -27.2579714982
4.3581593037 -27.3256911155
4.3857452869 -27.3932017119
4.4138274193 -27.4604943273
4.4421665668 -27.5275862240
4.4690675735 -27.5944641400
4.4966394901 -27.6611465885
4.5244784355 -27.7276225656
4.5521025658 -27.7939043640
4.5797595978 -27.8599883498
4.6078827381 -27.9258743154
4.6363365650 -27.9915711988
4.6642146111 -28.0570688074
4.6923806667 -28.1223843999
4.7215015888 -28.1875060192
4.7490506172 -28.2524511767
4.7765986919 -28.3172076669
4.8040115833 -28.3817932790
4.8322906494 -28.4461913114
4.8603527546 -28.5104249145
4.8906106949 -28.5744764173
4.9181687832 -28.6383649386
4.9458358288 -28.7020718580
4.9736659527 -28.7656200711
5.0015437603 -28.8289887167
5.0313339233 -28.8922039519
5.0595350266 -28.9552412991
5.0884230137 -29.0181264627
5.1167261600 -29.0808415183
5.1435611248 -29.1434055825
5.1711311340 -29.2058056254
5.1993002892 -29.2680590876
5.2279274464 -29.3301470544
5.2558014393 -29.3920846026
5.2841284275 -29.4538636607
5.3125073910 -29.5154942021
5.3412353992 -29.5769773121
5.3690483570 -29.6383195478
5.3972663879 -29.6995189143
5.4252793789 -29.7605836827
5.4535055161 -29.8215079964
5.4807925224 -29.8822987510
5.5085976124 -29.9429512280
5.5373666286 -30.0034658956
5.5659227371 -30.0638394379
5.5944488049 -30.1240818140
5.6224088669 -30.1841876587
5.6513638496 -30.2441639010
5.6792349815 -30.3040040321
5.7108190060 -30.3637177056
5.7391409874 -30.4232990867
5.7669718266 -30.4827575629
5.7951338291 -30.5420869686
5.8229696751 -30.6012965714
5.8533997536 -30.6603810660
5.8823287487 -30.7193495577
5.9110586643 -30.7781956076
5.9399526119 -30.8369287816
5.9686906338 -30.8955434554
5.9972255230 -30.9540466730
6.0251915455 -31.0124331012
6.0527765751 -31.0707116290
6.0805425644 -31.1288759623
6.1085355282 -31.1869336920
6.1369833946 -31.2448795794
6.1654472351 -31.3027204387
6.1939930916 -31.3604499535
6.2222480774 -31.4180750404
6.2504591942 -31.4755903691
6.2763142586 -31.5329995411
6.3014771938 -31.5902995731
6.3265140057 -31.6474961714
6.3517870903 -31.7045868843
6.3772749901 -31.7615768677
6.4017660618 -31.8184638446
6.4271650314 -31.8752525928
6.4525899887 -31.9319400264
6.4780738354 -31.9885318735
6.5037527084 -32.0450253905
6.5283098221 -32.1014246891
6.5535006523 -32.1577281420
6.5787196159 -32.2139397338
6.6038045883 -32.2700571717
6.6292266846 -32.3260836728
6.6531636715 -32.3820170831
6.6757986546 -32.4378591558
6.6988887787 -32.4936098252
6.7219877243 -32.5492727406
6.7450737953 -32.6048481351
6.7698497772 -32.6603379958
6.7928547859 -32.7157426909
6.8152818680 -32.7710640633
6.8384816647 -32.8263024071
6.8614294529 -32.8814591932
6.8839905262 -32.9365350514
6.9069995880 -32.9915316096
6.9293196201 -33.0464488161
6.9516227245 -33.1012882450
6.9744796753 -33.1560476687
6.9971086979 -33.2107280072
7.0200974941 -33.2653292956
7.0440764427 -33.3198486458
7.0664403439 -33.3742855598
7.0900282860 -33.4286412801
7.1128282547 -33.4829167235
7.1361112595 -33.5371127400
7.1585102081 -33.5912293589
7.1806893349 -33.6452680351
7.2029833794 -33.6992290870
7.2250783443 -33.7531113557
7.2478952408 -33.8069155115
7.2701621056 -33.8606431062
7.2927951813 -33.9142943347
7.3149311543 -33.9678684678
7.3372862339 -34.0213653844
7.3593392372 -34.0747864390
7.3820440769 -34.1281322592
7.4044201374 -34.1814010995
7.4268839359 -34.2345907574
7.4490938187 -34.2877003707
7.4715847969 -34.3407309405
7.4952588081 -34.3936834299
7.5195827484 -34.4465591150
7.5424945354 -34.4993593206
7.5653975010 -34.5520851114
7.5881583691 -34.6047376495
7.6110234261 -34.6573178819
7.6344914436 -34.7098269592
7.6592884064 -34.7622652618
7.6828863621 -34.8146340021
7.7056083679 -34.8669339385
7.7297613621 -34.9191660926
7.7523512840 -34.9713302996
7.7765734196 -35.0234275301
7.7992913723 -35.0754571764
7.8224084377 -35.1274201434
7.8456654549 -35.1793173420
7.8685762882 -35.2311491416
7.8917362690 -35.2829131159
7.9146223068 -35.3346104001
7.9386584759 -35.3862419771
7.9613726139 -35.4378087840
7.9851636887 -35.4893116847
8.0074286461 -35.5407507278
8.0323157310 -35.5921254991
8.0558438301 -35.6434368912
8.0791068077 -35.6946860368
8.1023669243 -35.7458735712
8.1254398823 -35.7969999701
8.1484479904 -35.8480656879
8.1714761257 -35.8990706829
8.1952140331 -35.9500157235
8.2179610729 -36.0009014683
8.2424161434 -36.0517282246
8.2659792900 -36.1024954442
8.2908003330 -36.1532024325
8.3139803410 -36.2038497788
8.3393023014 -36.2544383886
8.3624672890 -36.3049690032
8.3997621536 -36.3554423804
8.4284722805 -36.4058591586
8.4539792538 -36.4562194908
8.4830632210 -36.5065238419
8.5124733448 -36.5567727635
8.5406422615 -36.6069662389
8.5698244572 -36.6571049521
8.5988464355 -36.7071895373
8.6279003620 -36.7572206226
8.6572623253 -36.8071988097
8.6866953373 -36.8571242586
8.7162492275 -36.9069971130
8.7461962700 -36.9568178234
8.7760591507 -37.0065859320
8.8041832447 -37.0563020228
8.8324742317 -37.1059656543
8.8610951900 -37.1555774688
8.8966341019 -37.2051380814
8.9249410629 -37.2546478103
8.9530251026 -37.3041069618
8.9943032265 -37.3535161781
9.0280182362 -37.4028738524
9.0595932007 -37.4521788766
9.0925781727 -37.5014321425
9.1242780685 -37.5506343800
9.1569170952 -37.5997862546
9.1890361309 -37.6488863288
9.2203640938 -37.6979352808
9.2490479946 -37.7469337283
9.2774388790 -37.7958822839
9.3061068058 -37.8447814902
9.3404548168 -37.8936319016
9.3812057972 -37.9424340206
9.4113388062 -37.9911883587
9.4396209717 -38.0398953875
9.4678409100 -38.0885555831
9.4995267391 -38.1371693914
9.5291476250 -38.1857372592
9.5603485107 -38.2342596101
9.5884773731 -38.2827367793
9.6167104244 -38.3311687236
9.6451902390 -38.3795555058
9.6737911701 -38.4278975633
9.7021973133 -38.4761948568
9.7339153290 -38.5244475340
9.7619602680 -38.5726554723
9.7902042866 -38.6208193440
9.8182492256 -38.6689397929
9.8464512825 -38.7170172923
9.8746602535 -38.7650523070
9.9023652077 -38.8130448323
9.9304842949 -38.8609952332
9.9583861828 -38.9089039165
9.9863071442 -38.9567710423
10.0135703087 -39.0045959839
10.0465233326 -39.0523784734
10.0752744675 -39.1001189861
10.1032724380 -39.1478179536
10.1325542927 -39.1954757752
10.1607923508 -39.2430928439
10.1888504028 -39.2906695318
10.2205195427 -39.3382060929
10.2489385605 -39.3857023958
10.2777876854 -39.4331584868
10.3064706326 -39.4805745772
10.3352255821 -39.5279504259
10.3632047176 -39.5752864672
10.3909676075 -39.6225831397
10.4188935757 -39.6698404608
10.4471716881 -39.7170588050
10.4751546383 -39.7642385966
10.5064485073 -39.8113802202
10.5367603302 -39.8584840922
10.5670254230 -39.9055506167
10.5952734947 -39.9525801408
10.6239914894 -39.9995729962
10.6545355320 -40.0465295069
10.6845455170 -40.0934499848
10.7183744907 -40.1403347350
10.7491924763 -40.1871840845
10.7749273777 -40.2339971695
10.8003661633 -40.2807736973
10.8257241249 -40.3275140267
10.8510932922 -40.3742184786
10.8765113354 -40.4208873745
10.9018113613 -40.4675210105
10.9271843433 -40.5141196836
10.9529914856 -40.5606836722
10.9788134098 -40.6072132543
11.0043973923 -40.6537086936
11.0303275585 -40.7001702524
11.0563466549 -40.7465981811
11.0819725990 -40.7929927281
11.1076605320 -40.8393541350
11.1339204311 -40.8856824478
11.1597342491 -40.9319775006
11.1854512691 -40.9782396002
11.2110812664 -41.0244689818
11.2369222641 -41.0706659113
11.2611074448 -41.1168299852
11.2840595245 -41.1629612287
11.3064634800 -41.2090599199
11.3285555840 -41.2551263220
11.3506615162 -41.3011606784
11.3733594418 -41.3471632253
11.3953034878 -41.3931342281
11.4176633358 -41.4390728611
11.4414031506 -41.4849792506
11.4634151459 -41.5308539705
11.4857630730 -41.5766972929
11.5077502728 -41.6225094457
11.5304772854 -41.6682906643
11.5525712967 -41.7140411607
11.5747141838 -41.7597611548
11.5968630314 -41.8054508452
11.6187560558 -41.8511104387
11.6416530609 -41.8967401226
11.6636641026 -41.9423400915
11.6858100891 -41.9879105231
11.7079229355 -42.0334516010
11.7301847935 -42.0789634938
11.7521398067 -42.1244464478
11.7742300034 -42.1699006531
11.7961769104 -42.2153262760
11.8181550503 -42.2607236009
11.8408272266 -42.3060928462
11.8627772331 -42.3514339344
11.8849930763 -42.3967467947
11.9068551064 -42.4420316515
11.9289820194 -42.4872890566
11.9511299133 -42.5325191720
11.9730110168 -42.5777221569
11.9947738647 -42.6228978640
12.0170338154 -42.6680465109
12.0391206741 -42.7131682493
12.0612566471 -42.7582634252
12.0829985142 -42.8033322048
12.1051826477 -42.8483747331
12.1274347305 -42.8933911491
12.1506648064 -42.9383816350
12.1727006435 -42.9833443457
12.1949887276 -43.0282779843
12.2175636292 -43.0731827848
12.2394974232 -43.1180590940
12.2615013123 -43.1629071778
12.2834563255 -43.2077272942
12.3053734303 -43.2525196608
12.3274662495 -43.2972844909
12.3493983746 -43.3420219746
12.3716723919 -43.3867322975
12.3937232494 -43.4314156305
12.4162592888 -43.4760721401
12.4383583069 -43.5207021403
12.4602923393 -43.5653050262
12.4823362827 -43.6098777016
12.5042011738 -43.6544205151
12.5262322426 -43.6989337876
12.5483622551 -43.7434178688
12.5705211163 -43.7878730539
12.5929892063 -43.8322996518
12.6154451370 -43.8766973453
12.6373209953 -43.9210660584
12.6593871117 -43.9654060283
12.6812272072 -44.0097175095
12.7034163475 -44.0540007240
12.7254981995 -44.0982559005
12.7475130558 -44.1424832438
12.7695059776 -44.1866829639
12.7915499210 -44.2308552520
12.8134398460 -44.2750003031
12.8353607655 -44.3191183271
12.8576247692 -44.3632095617
12.8796668053 -44.4072741804
12.9018208981 -44.4513123573
12.9239199162 -44.4953242553
12.9458508492 -44.5393100386
12.9679727554 -44.5832698623
12.9900577068 -44.6272038822
13.0119097233 -44.6711122465
13.0340135098 -44.7149950922
13.0560414791 -44.7588521562
13.0777294636 -44.8026836006
13.0994684696 -44.8464895896
13.1216783524 -44.8902702721
13.1437182426 -44.9340257936
13.1657741070 -44.9777562940
13.1882381439 -45.0214619136
13.2104222775 -45.0651426308
13.2324264050 -45.1087983738
13.2574334145 -45.1524292721
13.2823224068 -45.1960354619
13.3044474125 -45.2396170741
13.3263554573 -45.2831742397
13.3482785225 -45.3267070864
13.3704736233 -45.3702157395
13.3928816319 -45.4137003218
13.4148066044 -45.4571609530
13.4367384911 -45.5005977513
13.4588413239 -45.5440108316
13.4810295105 -45.5874003075
13.5037584305 -45.6307662895
13.5258924961 -45.6741088869
13.5476195812 -45.7174282061
13.5694346428 -45.7607243526
13.5915606022 -45.8039974288
13.6137197018 -45.8472475427
13.6364836693 -45.8904746186
13.6585497856 -45.9336787102
13.6803858280 -45.9768599124
13.7024388313 -46.0200183245
13.7244589329 -46.0631540430
13.7463688850 -46.1062671629
13.7684588432 -46.1493577777
13.7901029587 -46.1924259783
13.8121550083 -46.2354718547
13.8345799446 -46.2784954942
13.8563749790 -46.3214969837
13.8786559105 -46.3644764074
13.9004559517 -46.4074338490
13.9221649170 -46.4503693898
13.9447610378 -46.4932831104
13.9671170712 -46.5361750931
13.9895119667 -46.5790452045
14.0116879940 -46.6218923614
14.0339109898 -46.6647163795
14.0559470654 -46.7075185467
14.0779740810 -46.7502990273
14.1007452011 -46.7930579731
14.1226282120 -46.8357955262
14.1447622776 -46.8785118214
14.1669743061 -46.9212069885
14.1891031265 -46.9638811520
14.2110161781 -47.0065344330
14.2330820560 -47.0491669481
14.2552621365 -47.0917788117
14.2772381306 -47.1343701345
14.2990691662 -47.1769410257
14.3206861019 -47.2194918039
14.3427512646 -47.2620225785
14.3646841049 -47.3045334565
14.3866381645 -47.3470245422
14.4085083008 -47.3894959380
14.4304273129 -47.4319477444
14.4521133900 -47.4743800599
14.4741902351 -47.5167929812
14.4961392879 -47.5591866036
14.5182042122 -47.6015610206
14.5400831699 -47.6439163244
14.5618650913 -47.6862526055
14.5841300488 -47.7285699534
14.6060230732 -47.7708684560
14.6281771660 -47.8131482001
14.6503250599 -47.8554092711
14.6723799706 -47.8976517533
14.6941039562 -47.9398757299
14.7162189484 -47.9820812829
14.7386410236 -48.0242684932
14.7661139965 -48.0664374414
14.7893989086 -48.1085881936
14.8128659725 -48.1507208263
14.8367841244 -48.1928354166
14.8624422550 -48.2349320407
14.8878223896 -48.2770107742
14.9126255512 -48.3190716916
14.9354145527 -48.3611148664
14.9583816528 -48.4031403714
14.9811825752 -48.4451482783
15.0044944286 -48.4871386580
15.0308783054 -48.5291115804
15.0545582771 -48.5710671149
15.0769393444 -48.6130053296
15.0988492966 -48.6549262922
15.1213192940 -48.6968300693
15.1436102390 -48.7387167270
15.1659312248 -48.7805863302
15.1881141663 -48.8224389436
15.2099471092 -48.8642746306
15.2319040298 -48.9060934542
15.2538011074 -48.9478954838
15.2755572796 -48.9896804915
15.2975962162 -49.0314483640
15.3196063042 -49.0731991825
15.3462831974 -49.1149330221
15.3746893406 -49.1566499549
15.4012014866 -49.1983500502
15.4251844883 -49.2400333756
15.4538874626 -49.2816999973
15.4794185162 -49.3233499798
15.5042326450 -49.3649833867
15.5330696106 -49.4066002802
15.5568275452 -49.4482007215
15.5804276466 -49.4897847711
15.6033105850 -49.5313524917
15.6289875507 -49.5729038040
15.6543445587 -49.6144387714
15.6812705994 -49.6559575049
15.7048015594 -49.6974580857
15.7298624516 -49.7389400742
15.7530643940 -49.7804036336
15.7756283283 -49.8218488980
15.7983951569 -49.8632759941
15.8211913109 -49.9046850331
15.8436393738 -49.9460761242
15.8660595417 -49.9874493663
15.8883235455 -50.0288048577
15.9106996059 -50.0701426887
15.9377405643 -50.1114629498
15.9698755741 -50.1527657252
15.9932005405 -50.1940510993
16.0166935921 -50.2353191517
16.0392596722 -50.2765699618
16.0623717308 -50.3178036054
16.0848538876 -50.3590201581
16.1075329781 -50.4002196924
16.1346790791 -50.4414022805
16.1585280895 -50.4825679922
16.1836340427 -50.5237168969
16.2108390331 -50.5648490618
16.2372560501 -50.6059645540
16.2630281448 -50.6470634385
16.2889339924 -50.6881457801
16.3145959377 -50.7292116419
16.3399279118 -50.7702610867
16.3658628464 -50.8112941760
16.3957927227 -50.8523109706
16.4260365963 -50.8933115304
16.4611275196 -50.9342959146
16.4961094856 -50.9752641816
16.5303995609 -51.0162163891
16.5614745617 -51.0571525941
16.5938115120 -51.0980728528
16.6295614243 -51.1389772210
16.6648304462 -51.1798657537
16.6995604038 -51.2207385053
16.7343873978 -51.2615955296
16.7670073509 -51.3024368797
16.8091263771 -51.3432626085
16.8444814682 -51.3840727680
16.8811285496 -51.4248674099
16.9194846153 -51.4656465851
16.9504275322 -51.5064103443
16.9845213890 -51.5471587376
17.0140335560 -51.5878918144
17.0438556671 -51.6286096240
17.0735607147 -51.6693122150
17.1028919220 -51.7099996357
17.1323568821 -51.7506719337
17.1617307663 -51.7913291564
17.1909518242 -51.8319713507
17.2197258472 -51.8725985631
17.2506999969 -51.9132108397
17.2799530029 -51.9538082262
17.3067550659 -51.9943907678
17.3370530605 -52.0349585095
17.3649768829 -52.0755114957
17.3927726746 -52.1160497707
17.4613935947 -52.1565733782
17.4895775318 -52.1970823615
17.5199584961 -52.2375767639
17.5485556126 -52.2780566279
17.5770394802 -52.3185219960
17.6083374023 -52.3589729101
17.6384975910 -52.3994094120
17.6697864532 -52.4398315430
17.6977665424 -52.4802393442
17.7247314453 -52.5206328563
17.7599244118 -52.5610121196
17.7896122932 -52.6013771743
17.8191902637 -52.6417280600
17.8485331535 -52.6820648164
17.8735380173 -52.7223874825
17.8998448849 -52.7626960973
17.9247939587 -52.8029906993
17.9507238865 -52.8432713267
17.9760251045 -52.8835380176
18.0012090206 -52.9237908097
18.0264351368 -52.9640297405
18.0523812771 -53.0042548470
18.0785372257 -53.0444661661
18.1043632030 -53.0846637346
18.1298582554 -53.1248475886
18.1555812359 -53.1650177643
18.1807661057 -53.2051742975
18.2050621510 -53.2453172237
18.2265353203 -53.2854465782
18.2488234043 -53.3255623960
18.2703685760 -53.3656647120
18.2951564789 -53.4057535605
18.3230214119 -53.4458289760
18.3541605473 -53.4858909923
18.3844616413 -53.5259396434
18.4186596870 -53.5659749627
18.4520506859 -53.6059969835
18.4841926098 -53.6460057389
18.5167658329 -53.6860012616
18.5486106873 -53.7259835844
18.5985686779 -53.7659527394
18.6283795834 -53.8059087588
18.6582944393 -53.8458516745
18.6881234646 -53.8857815181
18.7181825638 -53.9256983211
18.7482056618 -53.9656021147
18.7774255276 -54.0054929297
18.8073096275 -54.0453707970
18.8365416527 -54.0852357471
18.8656296730 -54.1250878103
18.8956885338 -54.1649270166
18.9247956276 -54.2047533960
18.9535007477 -54.2445669780
18.9828228951 -54.2843677922
19.0121748447 -54.3241558676
19.0411057472 -54.3639312334
19.0706758499 -54.4036939183
19.1007130146 -54.4434439509
19.1293468475 -54.4831813525
19.1585798264 -54.5229060914
19.1877698898 -54.5626182062
19.2168569565 -54.6023177220
19.2453539371 -54.6420046688
19.2748517990 -54.6816790728
19.3040568829 -54.7213409626
19.3332817554 -54.7609903647
19.3628146648 -54.8006273067
19.3925626278 -54.8402518148
19.4223806858 -54.8798639162
19.4526116848 -54.9194636367
19.4830965996 -54.9590510028
19.5125346184 -54.9986260401
19.5423164368 -55.0381887745
19.5716323853 -55.0777392311
19.6015164852 -55.1172774356
19.6311113834 -55.1568034126
19.6680605412 -55.1963171871
19.6999514103 -55.2358187836
19.7302672863 -55.2753082267
19.7608642578 -55.3147855403
19.7906172276 -55.3542507488
19.8211402893 -55.3937038544
19.8503212929 -55.4331445078
19.8803422451 -55.4725726840
19.9108641148 -55.5119884082
19.9400131702 -55.5513917315
19.9701809883 -55.5907827042
20.0000629425 -55.6301613688
20.0323231220 -55.6695277702
20.0639190674 -55.7088819468
20.0949070454 -55.7482239401
20.1254432201 -55.7875537859
20.1567502022 -55.8268715228
20.1860513687 -55.8661771851
20.2243351936 -55.9054708092
20.2594013214 -55.9447524280
20.2959260941 -55.9840220764
20.3317811489 -56.0232797860
20.3657262325 -56.0625255904
20.3994822502 -56.1017595204
20.4354424477 -56.1409816082
20.4704494476 -56.1801918839
20.5045545101 -56.2193903786
20.5391585827 -56.2585771217
20.5729255676 -56.2977521433
20.6075615883 -56.3369154722
20.6431155205 -56.3760671378
20.6736645699 -56.4152071680
20.7027795315 -56.4543355916
20.7324116230 -56.4934524360
20.7619194984 -56.5325577290
20.7926664352 -56.5716514977
20.8221244812 -56.6107337693
20.8524305820 -56.6498045702
20.8821346760 -56.6888639270
20.9200305939 -56.7279118656
20.9520146847 -56.7669484121
20.9817655087 -56.8059735920
21.0141105652 -56.8449874306
21.0442614555 -56.8839899529
21.0742645264 -56.9229811840
21.1040704250 -56.9619611484
21.1333353519 -57.0009298828
21.1637425423 -57.0398870580
21.1928613186 -57.0788326874
21.2223334312 -57.1177668067
21.2519223690 -57.1566894629
21.2828474045 -57.1956006865
21.3126294613 -57.2345005789
21.3423395157 -57.2733892979
21.3725492954 -57.3122668811
21.4020423889 -57.3511333624
21.4339663982 -57.3899887774
21.4626953602 -57.4288331587
21.4920754433 -57.4676665398
21.5215525627 -57.5064889524
21.5547673702 -57.5453004283
21.5909235477 -57.5841009984
21.6199576855 -57.6228906934
21.6491737366 -57.6616695432
21.6788518429 -57.7004375778
21.7072639465 -57.7391948261
21.7394318581 -57.7779413174
21.7682018280 -57.8166770800
21.7977528572 -57.8554021424
21.8272237778 -57.8941165323
21.8564798832 -57.9328202776
21.8860929012 -57.9715134053
21.9162096977 -58.0101959428
21.9455788136 -58.0488679167
21.9749126434 -58.0875293535
22.0042085648 -58.1261802796
22.0336453915 -58.1648207209
22.0630593300 -58.2034507033
22.0921413898 -58.2420702523
22.1216094494 -58.2806793931
22.1515383720 -58.3192781510
22.1806254387 -58.3578665507
22.2098345757 -58.3964446169
22.2392096519 -58.4350123741
22.2676286697 -58.4735698465
22.3013465405 -58.5121170580
22.3305923939 -58.5506540326
22.3600654602 -58.5891807939
22.3893773556 -58.6276973652
22.4188232422 -58.6662037699
22.4506742954 -58.7047000309
22.4793522358 -58.7431861711
22.5089950562 -58.7816622132
22.5384340286 -58.8201281796
22.5677590370 -58.8585840927
22.5968899727 -58.8970299745
22.6263611317 -58.9354658470
22.6555171013 -58.9738917319
22.6847550869 -59.0123076509
22.7138590813 -59.0507136252
22.7433080673 -59.0891096762
22.7725861073 -59.1274958249
22.8022460938 -59.1658720921
22.8316571712 -59.2042390270
22.8609251976 -59.2425966704
22.8900489807 -59.2809450530
22.9194939137 -59.3192842053
22.9486939907 -59.3576141573
22.9779038429 -59.3959349384
23.0074517727 -59.4342465778
23.0372607708 -59.4725491044
23.0662996769 -59.5108425467
23.0953245163 -59.5491269330
23.1242525578 -59.5874022913
23.1533606052 -59.6256686492
23.1825447083 -59.6639260343
23.2127566338 -59.7021744739
23.2416737080 -59.7404139950
23.2705767155 -59.7786446245
23.2999389172 -59.8168663888
23.3289697170 -59.8550793146
23.3584306240 -59.8932834279
23.3878395557 -59.9314787550
23.4170136452 -59.9696653214
23.4461076260 -60.0078431531
23.4753057957 -60.0460122754
23.5045299530 -60.0841727137
23.5336680412 -60.1223244932
23.5654370785 -60.1604676387
23.5958142281 -60.1986021752
23.6254231930 -60.2367281273
23.6544773579 -60.2748455195
23.6864123344 -60.3129543762
23.7155272961 -60.3510547215
23.7446842194 -60.3891465794
23.7732090950 -60.4272299740
23.8030972481 -60.4653049288
23.8327043056 -60.5033714676
23.8620371819 -60.5414296137
23.8912072182 -60.5794793904
23.9208183289 -60.6175208210
23.9499602318 -60.6555539283
23.9792492390 -60.6935787353
24.0087192059 -60.7315952648
24.0378603935 -60.7696035393
24.0670022964 -60.8076035812
24.0965890884 -60.8455954130
24.1258900166 -60.8835790567
24.1548140049 -60.9215545345
24.1846601963 -60.9595218682
24.2131750584 -60.9974810797
24.2428419590 -61.0354321905
24.2718620300 -61.0733752223
24.3053340912 -61.1113101963
24.3345530033 -61.1492371338
24.3638291359 -61.1871560561
24.3929882050 -61.2250669839
24.4223279953 -61.2629699383
24.4513249397 -61.3008649399
24.4803481102 -61.3387520094
24.5098850727 -61.3766311694
24.5389351845 -61.4145022029
24.5685629845 -61.4523644652
24.5982079506 -61.4902180064
24.6282978058 -61.5280628812
24.6571388245 -61.5658991293
24.6885287762 -61.6037267924
24.7208359241 -61.6415459052
24.7522578239 -61.6793565037
24.7832269669 -61.7171586197
24.8147060871 -61.7549522858
24.8452970982 -61.7927375317
24.8752851486 -61.8305143878
24.9050681591 -61.8682828822
24.9342491627 -61.9060430437
24.9634552002 -61.9437948994
24.9939942360 -61.9815384765
25.0246992111 -62.0192738013
25.0563280582 -62.0570009000
25.0880482197 -62.0947197979
25.1197950840 -62.1324305204
25.1508913040 -62.1701330921
25.1824164391 -62.2078275377
25.2118344307 -62.2455138811
25.2407722473 -62.2831921463
25.2702422142 -62.3208623567
25.2991242409 -62.3585245357
25.3306672573 -62.3961787061
25.3598101139 -62.4338248909
25.3899102211 -62.4714631124
25.4183042049 -62.5090933930
25.4463453293 -62.5467157546
25.4755773544 -62.5843302192
25.5044271946 -62.6219368083
25.5357604027 -62.6595355434
25.5678694248 -62.6971264456
25.5994763374 -62.7347095361
25.6303043365 -62.7722848356
25.6622781754 -62.8098523648
25.6934521198 -62.8474121443
25.7249660492 -62.8849641943
25.7546930313 -62.9225085896
25.7843410969 -62.9600453690
25.8138132095 -62.9975740391
25.8436310291 -63.0350945348
25.8735229969 -63.0726068986
25.9043149948 -63.1101111667
25.9362049103 -63.1476073730
25.9669759274 -63.1850955488
25.9979679585 -63.2225757242
26.0292510986 -63.2600479279
26.0601489544 -63.2975121878
26.0906519890 -63.3349685309
26.1216487885 -63.3724169836
26.1509816647 -63.4098575715
26.1809337139 -63.4472903200
26.2104647160 -63.4847152537
26.2398445606 -63.5221323970
26.2713246346 -63.5595417738
26.3013875484 -63.5969434076
26.3320915699 -63.6343373218
26.3627104759 -63.6717235393
26.3925154209 -63.7091020827
26.4222764969 -63.7464729744
26.4522774220 -63.7838362366
26.4816393852 -63.8211918910
26.5122303963 -63.8585399595
26.5416183472 -63.8958804635
26.5730383396 -63.9332134241
26.6037452221 -63.9705388626
26.6353123188 -64.0078567996
26.6676793098 -64.0451672560
26.6991944313 -64.0824702522
26.7310135365 -64.1197658087
26.7626676559 -64.1570539454
26.7944796085 -64.1943346826
26.8255696297 -64.2316080401
26.8566176891 -64.2688740376
26.8860785961 -64.3061326948
26.9153895378 -64.3433840310
26.9455325603 -64.3806280656
26.9751176834 -64.4178648178
27.0046086311 -64.4550943067
27.0357975960 -64.4923165512
27.0649714470 -64.5295315702
27.0971033573 -64.5667393823
27.1284184456 -64.6039400062
27.1603314877 -64.6411334603
27.1917765141 -64.6783197630
27.2212436199 -64.7154989326
27.2502806187 -64.7526709872
27.2798175812 -64.7898359449
27.3086774349 -64.8269938236
27.3395195007 -64.8641446413
27.3686993122 -64.9012884156
27.3979814053 -64.9384251642
27.4266633987 -64.9755549048
27.4557154179 -65.0126776547
27.4846484661 -65.0497934313
27.5137465000 -65.0869022520
27.5436825752 -65.1240041339


==> figures/ex3/results/err_pd3o.txt <==
time error
0.0825178623 0.0000000000
0.1544978619 -1.1130469123
0.2203547955 -2.3814365774
0.2894768715 -3.8522896141
0.3621897697 -5.5956665624
0.4297337532 -7.7172951175
0.5001835823 -10.3663003259
0.5639295578 -13.6308623050
0.6334226131 -16.6629468027
0.7026185989 -18.0107449353
0.7707965374 -18.7052526696
0.8474285603 -19.2153380388
0.9371976852 -19.6409254856
1.0058348179 -20.0063454769
1.0753369331 -20.3390075643
1.1453349590 -20.6393452273
1.2143180370 -20.9220322809
1.2837178707 -21.1834591253
1.3541829586 -21.4335610644
1.4231758118 -21.6679659219
1.4879639149 -21.8942912563
1.5534598827 -22.1082488292
1.6205396652 -22.3160772891
1.6922116280 -22.5136808593
1.7603907585 -22.7063551230
1.8263466358 -22.8903624467
1.8908066750 -23.0703119765
1.9575395584 -23.2427874147
2.0263166428 -23.4118995411
2.0905346870 -23.5744801103
2.1668817997 -23.7342205819
2.2356667519 -23.8881824325
2.2995948792 -24.0397258812
2.3684368134 -24.1860963716
2.4310648441 -24.3303722632
2.4966857433 -24.4700038992
2.5621876717 -24.6078182554
2.6264846325 -24.7414301692
2.6920266151 -24.8734475111
2.7574694157 -25.0016464367
2.8219134808 -25.1284217686
2.8874344826 -25.2517161787
2.9518654346 -25.3737253830
3.0187504292 -25.4925509789
3.0823094845 -25.6102166881
3.1444334984 -25.7249587121
3.2065923214 -25.8386373550
3.2711713314 -25.9496388288
3.3356773853 -26.0596590618
3.4017195702 -26.1672239537
3.4655814171 -26.2738714500
3.5341975689 -26.3782658152
3.6147325039 -26.4818020451
3.6794073582 -26.5832624147
3.7464842796 -26.6839227037
3.8136563301 -26.7826541047
3.8798913956 -26.8806229881
3.9455554485 -26.9768023710
4.0081274509 -27.0722559110
4.0723304749 -27.1660478116
4.1399154663 -27.2591495347
4.2072014809 -27.3507040882
4.2724285126 -27.4415967752
4.3465926647 -27.5310550816
4.4164717197 -27.6198849263
4.4851667881 -27.7073771521
4.5491290092 -27.7942641110
4.6143109798 -27.8799056570
4.6779739857 -27.9649644849
4.7454159260 -28.0488617996
4.8116798401 -28.1322003175
4.8765919209 -28.2144475095
4.9404687881 -28.2961505196
5.0063509941 -28.3768256882
5.0736660957 -28.4569695683
5.1366369724 -28.5361442315
5.1984307766 -28.6148041628
5.2625927925 -28.6925513080
5.3263938427 -28.7698032823
5.3952968121 -28.8461933612
5.4619278908 -28.9221069816
5.5327317715 -28.9972060858
5.5972218513 -29.0718431809
5.6642887592 -29.1457093927
5.7273256779 -29.2191267704
5.8024256229 -29.2918140856
5.8690376282 -29.3640660043
5.9542245865 -29.4356234808
6.0240707397 -29.5067560418
6.0925047398 -29.5772287196
6.1655657291 -29.6472889607
6.2385578156 -29.7167204702
6.3080079556 -29.7857530925
6.3787009716 -29.8541878300
6.4464221001 -29.9222318801
6.5202810764 -29.9897106451
6.5903701782 -30.0568086509
6.6591291428 -30.1233712274
6.7274200916 -30.1895667932
6.7961602211 -30.2552529778
6.8635840416 -30.3205838780
6.9320318699 -30.3854292836
7.0140078068 -30.4499290437
7.1102347374 -30.5139633046
7.1771697998 -30.5776595567
7.2476849556 -30.6409080258
7.3167109489 -30.7038265960
7.3878359795 -30.7663147963
7.4554650784 -30.8284814766
7.5201160908 -30.8902355625
7.5876111984 -30.9516768182
7.6600060463 -31.0127211012
7.7266561985 -31.0734607117
7.7912840843 -31.1338179707
7.8612000942 -31.1938784771
7.9320001602 -31.2535706134
8.0045151711 -31.3129732241
8.0724351406 -31.3720198612
8.1351351738 -31.4307841785
8.1991600990 -31.4892049824
8.2665901184 -31.5473511555
8.3343763351 -31.6051666407
8.4043803215 -31.6627142798
8.4743292332 -31.7199423136
8.5417041779 -31.7769082078
8.6152601242 -31.8335648092
8.6797070503 -31.8899649238
8.7422521114 -31.9460658796
8.8082261086 -32.0019159527
8.8708260059 -32.0574767233
8.9341299534 -32.1127931724
8.9995300770 -32.1678312965
9.0687081814 -32.2226328753
9.1376130581 -32.2771642223
9.2102241516 -32.3314635810
9.2758381367 -32.3855009453
9.3624401093 -32.4393097049
9.4307279587 -32.4928638855
9.4957139492 -32.5461925481
9.5647349358 -32.5992741152
9.6321969032 -32.6521338983
9.6982510090 -32.7047538251
9.7621328831 -32.7571557932
9.8308067322 -32.8093246484
9.9005956650 -32.8612791086
9.9653055668 -32.9130066651
10.0357496738 -32.9645232598
10.1051156521 -33.0158185624
10.1695988178 -33.0669069503
10.2353796959 -33.1177789711
10.3037848473 -33.1684474171
10.3694949150 -33.2189050077
10.4369869232 -33.2691622371
10.5039489269 -33.3192132814
10.5710248947 -33.3690673041
10.6361830235 -33.4187200412
10.7072629929 -33.4681787305
10.7725698948 -33.5174405371
10.8423128128 -33.5665112572
10.9098927975 -33.6153894136
10.9776217937 -33.6640795018
11.0449147224 -33.7125814512
11.1127426624 -33.7608984671
11.1784546375 -33.8090314084
11.2454288006 -33.8569825753
11.3102197647 -33.9047540896
11.3838417530 -33.9523474959
11.4478638172 -33.9997652334
11.5108158588 -34.0470080668
11.5764448643 -34.0940785512
11.6391348839 -34.1409770556
11.7043337822 -34.1877061634
11.7688508034 -34.2342662518
11.8369398117 -34.2806595870
11.9021358490 -34.3268865905
11.9683740139 -34.3729489849
12.0340809822 -34.4188476332
12.0974130630 -34.4645841589
12.1632580757 -34.5101596068
12.2284410000 -34.5555754904
12.2922599316 -34.6008329642
12.3581259251 -34.6459336408
12.4269728661 -34.6908785410
12.4923460484 -34.7356690856
12.5582251549 -34.7803062652
12.6238341331 -34.8247913237
12.6869471073 -34.8691256599
12.7506060600 -34.9133105266
12.8250300884 -34.9573482522
12.8911030293 -35.0012390757
12.9543981552 -35.0449856669
13.0187792778 -35.0885876484
13.0811722279 -35.1320484931
13.1461501122 -35.1753671179
13.2126622200 -35.2185473359
13.2789843082 -35.2615872434
13.3441913128 -35.3044912507
13.4096093178 -35.3472569040
13.4774262905 -35.3898890806
13.5484633446 -35.4323847636
13.6150622368 -35.4747494282
13.6781332493 -35.5169793673
13.7414810658 -35.5590803527
13.8045961857 -35.6010478085
13.8704211712 -35.6428880186
13.9345180988 -35.6845958933
14.0023670197 -35.7261782824
14.0679790974 -35.7676297612
14.1333842278 -35.8089577705
14.1990592480 -35.8501564381
14.2624452114 -35.8912337569
14.3268353939 -35.9321836486
14.3915953636 -35.9730147501
14.4553492069 -36.0137203176
14.5205321312 -36.0543089223
14.5868341923 -36.0947731296
14.6602380276 -36.1351219136
14.7306699753 -36.1753473858
14.8011591434 -36.2154592048
14.8671472073 -36.2554492659
14.9374833107 -36.2953278480
15.0018441677 -36.3350862763
15.0720472336 -36.3747349580
15.1405961514 -36.4142647101
15.2074100971 -36.4536867649
15.2684791088 -36.4929905615
15.3394620419 -36.5321884467
15.4142761230 -36.5712692876
15.4786911011 -36.6102462149
15.5466179848 -36.6491079402
15.6127381325 -36.6878683091
15.6785590649 -36.7265153724
15.7471361160 -36.7650630163
15.8396370411 -36.8034986185
15.9068861008 -36.8418363080
15.9888081551 -36.8800630435
16.0550231934 -36.9181934350
16.1222741604 -36.9562141850
16.1899790764 -36.9941400989
16.2538881302 -37.0319575102
16.3200302124 -37.0696814642
16.3846232891 -37.1072983515
16.4498634338 -37.1448234813
16.5204663277 -37.1822428869
16.5891733170 -37.2195719048
16.6539311409 -37.2567963629
16.7226121426 -37.2939318422
16.7931561470 -37.3309641516
16.8590631485 -37.3679088856
16.9258162975 -37.4047517596
16.9928193092 -37.4415086021
17.0592644215 -37.4781650007
17.1282732487 -37.5147369123
17.1943590641 -37.5512096414
17.2594611645 -37.5875993160
17.3264861107 -37.6238911364
17.3978199959 -37.6601009865
17.4639799595 -37.6962138784
17.5277929306 -37.7322454917
17.5921199322 -37.7681809169
17.6598489285 -37.8040359073
17.7273249626 -37.8397960422
17.7970161438 -37.8754771577
17.8685281277 -37.9110650442
17.9389581680 -37.9465752650
18.0103909969 -37.9819936345
18.0801260471 -38.0173354603
18.1478312016 -38.0525867573
18.2128553391 -38.0877627189
18.2822532654 -38.1228494372
18.3505661488 -38.1578616965
18.4201841354 -38.1927856571
18.4881551266 -38.2276357645
18.5556421280 -38.2623983129
18.6223392487 -38.2970876154
18.6930143833 -38.3316904500
18.7625825405 -38.3662210945
18.8326745033 -38.4006666294
18.8947954178 -38.4350410454
18.9597945213 -38.4693315528
19.0261094570 -38.5035518004
19.0941474438 -38.5376892059
19.1694984436 -38.5717571475
19.2426073551 -38.6057431814
19.3051743507 -38.6396603765
19.3730363846 -38.6734965102
19.4385023117 -38.7072645149
19.5053634644 -38.7409524139
19.5748963356 -38.7745727494
19.6518013477 -38.8081137680
19.7424204350 -38.8415876552
19.8214015961 -38.8749829653
19.8884766102 -38.9083115526
19.9625926018 -38.9415624330
20.0331754684 -38.9747471797
20.1011664867 -39.0078551844
20.1756603718 -39.0408976470
20.2529644966 -39.0738643271
20.3238375187 -39.1067661953
20.3908295631 -39.1395935090
20.4617075920 -39.1723567302
20.5305526257 -39.2050462914
20.5966136456 -39.2376723287
20.6718745232 -39.2702256729
20.7449185848 -39.3027161902
20.8156676292 -39.3351350896
20.8891267776 -39.3674917573
20.9559957981 -39.3997777041
21.0255148411 -39.4320019643
21.0959477425 -39.4641564761
21.1664166451 -39.4962499296
21.2358067036 -39.5282745502
21.3057615757 -39.5602386109
21.3794505596 -39.5921345785
21.4487934113 -39.6239704058
21.5146603584 -39.6557389900
21.5886125565 -39.6874481842
21.6577625275 -39.7190909797
21.7259094715 -39.7506750104
21.7893214226 -39.7821934858
21.8510215282 -39.8136536893
21.9293215275 -39.8450490537
21.9944694042 -39.8763866345
22.0594594479 -39.9076601504
22.1269295216 -39.9388764248
22.1972506046 -39.9700294839
22.2636606693 -40.0011259287
22.3301208019 -40.0321600183
22.3944978714 -40.0631380917
22.4624009132 -40.0940546173
22.5268530846 -40.1249156248
22.5940780640 -40.1557156600
22.6603510380 -40.1864603894
22.7284262180 -40.2171445081
22.7927961349 -40.2477734463
22.8604302406 -40.2783422535
22.9295563698 -40.3088562039
22.9909293652 -40.3393106577
23.0549232960 -40.3697105236
23.1181292534 -40.4000514489
23.1854474545 -40.4303381948
23.2492733002 -40.4605666578
23.3164124489 -40.4907413794
23.3793582916 -40.5208586118
23.4442222118 -40.5509232048
23.5100033283 -40.5809317742
23.5748214722 -40.6108887820
23.6385784149 -40.6407906437
23.7029802799 -40.6706413386
23.7722573280 -40.7004373212
23.8389832973 -40.7301822549
23.9018113613 -40.7598728259
23.9655663967 -40.7895125684
24.0309424400 -40.8190986064
24.0973963737 -40.8486344330
24.1622965336 -40.8781173115
24.2299625874 -40.9075505344
24.2971694469 -40.9369313930
24.3658545017 -40.9662631025
24.4338796139 -40.9955436331
24.4981434345 -41.0247765322
24.5626213551 -41.0539594451
24.6300034523 -41.0830952936
24.6953954697 -41.1121814458
24.7610955238 -41.1412204284
24.8273324966 -41.1702096515
24.8944354057 -41.1991514721
24.9600653648 -41.2280435547
25.0229182243 -41.2568882300
25.0876541138 -41.2856834508
25.1540162563 -41.3144316399
25.2211360931 -41.3431308999
25.2911889553 -41.3717837258
25.3582577705 -41.4003883651
25.4250447750 -41.4289472592
25.5095667839 -41.4574586248
25.5738158226 -41.4859247745
25.6382377148 -41.5143438983
25.7012486458 -41.5427181794
25.7680068016 -41.5710464719
25.8341357708 -41.5993314107
25.8985548019 -41.6275714957
25.9652106762 -41.6557687917
26.0316097736 -41.6839214026
26.0978708267 -41.7120310355
26.1652197838 -41.7400957447
26.2343287468 -41.7681171742
26.3029196262 -41.7960935908
26.3712275028 -41.8240267656
26.4421596527 -41.8519152596
26.5152945518 -41.8797610163
26.5878953934 -41.9075628864
26.6558923721 -41.9353227579
26.7222793102 -41.9630393122
26.7843241692 -41.9907141958
26.8625280857 -42.0183460419
26.9280610085 -42.0459364169
27.0038840771 -42.0734841571
27.0712862015 -42.1009910807
27.1368832588 -42.1284563776
27.2022261620 -42.1558817760
27.2686052322 -42.1832662964
27.3342852592 -42.2106114617
27.4000661373 -42.2379162163
27.4680731297 -42.2651819362
27.5338549614 -42.2924075465
27.5980069637 -42.3195944129
27.6693439484 -42.3467415780
27.7358558178 -42.3738504311
27.8013617992 -42.4009200101
27.8680167198 -42.4279516316
27.9338347912 -42.4549443525
27.9979679585 -42.4818994341
28.0642969608 -42.5088159732
28.1317408085 -42.5356952429
28.1961579323 -42.5625364598
28.2584187984 -42.5893408834
28.3250057697 -42.6161078622
28.3895108700 -42.6428386153
28.4546098709 -42.6695324500
28.5209350586 -42.6961905137
28.5862679482 -42.7228121664
28.6531548500 -42.7493985163
28.7305877209 -42.7759488658
28.8065707684 -42.8024642619
28.8835029602 -42.8289439962
28.9583239555 -42.8553890447
29.0393700600 -42.8817987398
29.1031651497 -42.9081740759
29.1801521778 -42.9345145108
29.2520062923 -42.9608211204
29.3261032104 -42.9870933811
29.4002053738 -43.0133322399
29.4714863300 -43.0395370750
29.5395565033 -43.0657087357
29.6062095165 -43.0918465904
29.6760237217 -43.1179514797
29.7978167534 -43.1440228241
29.8688838482 -43.1700614773
29.9435899258 -43.1960669356
30.0104179382 -43.2220400914
30.0827660561 -43.2479804854
30.1494390965 -43.2738890140
30.2172670364 -43.2997653488
30.2840580940 -43.3256103553
30.3481352329 -43.3514236168
30.4146852493 -43.3772059513
30.4828743935 -43.4029569066
30.5493075848 -43.4286772476
30.6138646603 -43.4543665394
30.6881804466 -43.4800255114
30.7566485405 -43.5056537399
30.8229994774 -43.5312518924
30.8881864548 -43.5568196511
30.9535074234 -43.5823578426
31.0163013935 -43.6078661462
31.0858843327 -43.6333451975
31.1512854099 -43.6587946298
31.2140593529 -43.6842150555
31.2786402702 -43.7096061367
31.3450722694 -43.7349684861
31.4091491699 -43.7603017931
31.4758310318 -43.7856066717
31.5405039787 -43.8108828096
31.6092898846 -43.8361307556
31.6744687557 -43.8613502302
31.7389266491 -43.8865418286
31.8061807156 -43.9117052766
31.8722567558 -43.9368411346
31.9372799397 -43.9619491270
32.0035388470 -43.9870297979
32.0717549324 -44.0120829183
32.1380498409 -44.0371090517
32.2084867954 -44.0621080052
32.2887787819 -44.0870803131
32.3947896957 -44.1120257445
32.4978659153 -44.1369447961
32.5656039715 -44.1618372589
32.6439499855 -44.1867036411
32.7146000862 -44.2115437640
32.7822821140 -44.2363580864
32.8505570889 -44.2611464158
32.9174392223 -44.2859091887
32.9882502556 -44.3106462487
33.0554370880 -44.3353580315
33.1237080097 -44.3600443999
33.1900758743 -44.3847057879
33.2601439953 -44.4093420748
33.3370330334 -44.4339536706
33.4348011017 -44.4585404359
33.5380260944 -44.4831027621
33.6264491081 -44.5076405348
33.6932539940 -44.5321542190
33.7604768276 -44.5566437924
33.8239269257 -44.5811096983
33.8871059418 -44.6055518355
33.9551908970 -44.6299705389
34.0181829929 -44.6543656366
34.0844581127 -44.6787374043
34.1494131088 -44.7030856538
34.2124600410 -44.7274106531
34.2781832218 -44.7517122204
34.3443772793 -44.7759906210
34.4097571373 -44.8002457318
34.4829752445 -44.8244779099
34.5475332737 -44.8486871893
34.6132311821 -44.8728739626
34.6780283451 -44.8970382610
34.7413382530 -44.9211803424
34.8036003113 -44.9453000673
34.8671293259 -44.9693976238
34.9322423935 -44.9934728659
34.9993422031 -45.0175259945
35.0650541782 -45.0415569030
35.1319282055 -45.0655658291
35.1947121620 -45.0895527074
35.2609932423 -45.1135177978
35.3238663673 -45.1374610566
35.3879914284 -45.1613827507
35.4517562389 -45.1852828788
35.5197434425 -45.2091617836
35.5834875107 -45.2330195132
35.6472823620 -45.2568563958
35.7106733322 -45.2806725598
35.7746534348 -45.3044684388
35.8411884308 -45.3282441170
35.9059803486 -45.3519998335
35.9739313126 -45.3757354904
36.0399682522 -45.3994512230
36.1074163914 -45.4231469287
36.1745903492 -45.4468227864
36.2374663353 -45.4704787416
36.3024704456 -45.4941150085
36.3676426411 -45.5177315840
36.4330685139 -45.5413286987
36.4991595745 -45.5649063567
36.5700194836 -45.5884647686
36.6372985840 -45.6120039047
36.6997597218 -45.6355239332
36.7669076920 -45.6590248020
36.8367185593 -45.6825066574
36.9037225246 -45.7059694414
36.9769966602 -45.7294133309
37.0430138111 -45.7528383281
37.1087648869 -45.7762446210
37.1719598770 -45.7996321897
37.2396378517 -45.8230011940
37.3023266792 -45.8463516054
37.3682897091 -45.8696835600
37.4353187084 -45.8929970559
37.5023107529 -45.9162922442
37.5678958893 -45.9395691311
37.6359758377 -45.9628278807
37.7225039005 -45.9860685049
37.8185210228 -46.0092911306
37.8889307976 -46.0324957204
37.9712858200 -46.0556823684
38.0380649567 -46.0788510507
38.1073868275 -46.1020018959
38.1727366447 -46.1251349268
38.2356905937 -46.1482503046
38.3054723740 -46.1713480647
38.3722515106 -46.1944283567
38.4372074604 -46.2174912008
38.5018396378 -46.2405367253
38.5698487759 -46.2635649320
38.6308307648 -46.2865759297
38.6947307587 -46.3095697073
38.7600917816 -46.3325463705
38.8437817097 -46.3555059788
38.9107377529 -46.3784487104
38.9948828220 -46.4013746097
39.0775499344 -46.4242837965
39.1495130062 -46.4471762789
39.2156019211 -46.4700521875
39.2915549278 -46.4929115904
39.3579080105 -46.5157546444
39.4306468964 -46.5385813905
39.4962348938 -46.5613919480
39.5638298988 -46.5841863333
39.6311810017 -46.6069646517
39.7027988434 -46.6297269288
39.7711279392 -46.6524732727
39.8402779102 -46.6752036837
39.9076819420 -46.6979182273
39.9914798737 -46.7206168794
40.0828459263 -46.7432997242
40.1696448326 -46.7659667920
40.2375807762 -46.7886181862
40.3038218021 -46.8112540102
40.3692319393 -46.8338745053
40.4381849766 -46.8564799116
40.5050940514 -46.8790704244
40.5734128952 -46.9016460965
40.6382310390 -46.9242069754
40.7053060532 -46.9467530481
40.7711908817 -46.9692843616
40.8394017220 -46.9918008886
40.9090795517 -47.0143026602
40.9784777164 -47.0367896790
41.0482208729 -47.0592620157
41.1179318428 -47.0817196915
41.1910877228 -47.1041627711
41.2623388767 -47.1265912813
41.3260977268 -47.1490053152
41.3950397968 -47.1714049575
41.4602599144 -47.1937903559
41.5311350822 -47.2161616162
41.5985200405 -47.2385188720
41.6641039848 -47.2608621809
41.7390940189 -47.2831916010
41.8077051640 -47.3055071169
41.8885002136 -47.3278087433
41.9687302113 -47.3500964741
42.0372111797 -47.3723703493
42.1075282097 -47.3946303549
42.1755311489 -47.4168765925
42.2471880913 -47.4391091505
42.3145909309 -47.4613280964
42.3817348480 -47.4835333650
42.4510056973 -47.5057248731
42.5212535858 -47.5279025373
42.6009936333 -47.5500663978
42.6963934898 -47.5722165536
42.7781684399 -47.5943531997
42.8448824883 -47.6164764920
42.9152843952 -47.6385865881
42.9832642078 -47.6606835802
43.0514640808 -47.6827675598
43.1194620132 -47.7048385689
43.1842019558 -47.7268966682
43.2533769608 -47.7489418949
43.3241231441 -47.7709743141
43.3910541534 -47.7929939491
43.4596643448 -47.8150008315
43.5274403095 -47.8369949626
43.5962493420 -47.8589763827
43.6717374325 -47.8809451188
43.7411813736 -47.9029012524
43.8043804169 -47.9248448503
43.8702964783 -47.9467759894
43.9391465187 -47.9686947040
44.0067706108 -47.9906010392
44.0711274147 -48.0124950043
44.1376912594 -48.0343766243
44.2094573975 -48.0562459064
44.2741863728 -48.0781029088
44.3394114971 -48.0999476712
44.4097626209 -48.1217802398
44.4812858105 -48.1436006245
44.5471577644 -48.1654088565
44.6148066521 -48.1872049456
44.6809775829 -48.2089889164
44.7473027706 -48.2307607748
44.8143899441 -48.2525205458
44.8768990040 -48.2742682371
44.9409489632 -48.2960038807
45.0062479973 -48.3177274955
45.0716350079 -48.3394391263
45.1336331367 -48.3611388116
45.1992371082 -48.3828266033
45.2641041279 -48.4045025242
45.3313541412 -48.4261666213
45.3969101906 -48.4478189054
45.4661841393 -48.4694594006
45.5322570801 -48.4910881202
45.5980181694 -48.5127051032
45.6617712975 -48.5343103832
45.7292695045 -48.5559039891
45.7957534790 -48.5774859342
45.8652744293 -48.5990562451
45.9338896275 -48.6206149354
46.0084006786 -48.6421620305
46.0759046078 -48.6636975380
46.1429157257 -48.6852214963
46.2105257511 -48.7067339512
46.2778677940 -48.7282349566
46.3511087894 -48.7497245377
46.4279148579 -48.7712027183
46.4988319874 -48.7926695008
46.5708830357 -48.8141248964
46.6424219608 -48.8355689049
46.7075819969 -48.8570015427
46.7719268799 -48.8784228197
46.8401799202 -48.8998327602
46.9115750790 -48.9212313754
46.9978120327 -48.9426186887
47.0634920597 -48.9639947501
47.1354532242 -48.9853596432
47.2078821659 -49.0067134310
47.2808401585 -49.0280561551
47.3506941795 -49.0493878196
47.4148802757 -49.0707084238
47.4845764637 -49.0920179525
47.5504856110 -49.1133164023
47.6199567318 -49.1346037651
47.6880087852 -49.1558800430
47.7588267326 -49.1771452287
47.8274416924 -49.1983993289
47.8970847130 -49.2196423500
47.9685027599 -49.2408743084
48.0351767540 -49.2620952060
48.1052677631 -49.2833050472
48.1743776798 -49.3045038259
48.2458786964 -49.3256915576
48.3176116943 -49.3468683397
48.3819565773 -49.3680343261
48.4515066147 -49.3891896091
48.5187427998 -49.4103342177
48.5867056847 -49.4314681295
48.6545836926 -49.4525913111
48.7260696888 -49.4737037147
48.7928128242 -49.4948053012
48.8578586578 -49.5158960378
48.9239215851 -49.5369759152
48.9906606674 -49.5580449330
49.0575456619 -49.5791031418
49.1260347366 -49.6001506956
49.1914138794 -49.6211877190
49.2572789192 -49.6422142508
49.3197598457 -49.6632302908
49.3845746517 -49.6842358373
49.4515488148 -49.7052309188
49.5186476707 -49.7262155762
49.5861396790 -49.7471898577
49.6502966881 -49.7681537913
49.7193245888 -49.7891073908
49.7827944756 -49.8100506643
49.8441734314 -49.8309836349
49.9080545902 -49.8519062836
49.9749186039 -49.8728185367
50.0429096222 -49.8937202723
50.1094467640 -49.9146113763
50.1764516830 -49.9354917895
50.2463304996 -49.9563618705
50.3163394928 -49.9772222871
50.3841865063 -49.9980735452
50.4708323479 -50.0189158808
50.5365374088 -50.0397493903
50.6030495167 -50.0605741029
50.6719105244 -50.0813900375
50.7430305481 -50.1021972328
50.8082215786 -50.1229957561
50.8761186600 -50.1437857020
50.9412257671 -50.1645672014
51.0069236755 -50.1853404051
51.0733377934 -50.2061054884
51.1414158344 -50.2268626269
51.2101428509 -50.2476119910
51.2774069309 -50.2683537281
51.3422088623 -50.2890879644
51.4054088593 -50.3098147960
51.4713218212 -50.3305342968
51.5362718105 -50.3512465137
51.5995798111 -50.3719514745
51.6656417847 -50.3926491880
51.7434937954 -50.4133396579
51.8133327961 -50.4340228841
51.8773636818 -50.4546988787
51.9455425739 -50.4753676683
52.0163495541 -50.4960292920
52.0875205994 -50.5166837898
52.1601066589 -50.5373312034
52.2910134792 -50.5579715621
52.3577265739 -50.5786048890
52.4238445759 -50.5992312001
52.4885356426 -50.6198505176
52.5572786331 -50.6404628933
52.6250846386 -50.6610684075
52.6918287277 -50.6816671289
52.7570109367 -50.7022591053
52.8226540089 -50.7228443604
52.8882539272 -50.7434229091
52.9607098103 -50.7639947628
53.0254297256 -50.7845599413
53.0889039040 -50.8051184681
53.1558139324 -50.8256703742
53.2240369320 -50.8462156878
53.2937970161 -50.8667544351
53.3594300747 -50.8872866311
53.4270131588 -50.9078124012
53.4919722080 -50.9283317867
53.5620012283 -50.9488448015
53.6292381287 -50.9693514507
53.6986732483 -50.9898517440
53.7653501034 -51.0103456851
53.8285062313 -51.0308332806
53.8921432495 -51.0513145357
53.9600563049 -51.0717894510
54.0274875164 -51.0922580259
54.0909814835 -51.1127202590
54.1554396152 -51.1331761451
54.2198796272 -51.1536256812
54.2827696800 -51.1740688633
54.3460028172 -51.1945056887
54.4108889103 -51.2149361505
54.4780077934 -51.2353602429
54.5465867519 -51.2557779574
54.6130425930 -51.2761892891
54.6778197289 -51.2965942351
54.7434916496 -51.3169928099
54.8101546764 -51.3373850338
54.8765757084 -51.3577709218
54.9465787411 -51.3781504735
55.0137877464 -51.3985237049
55.0780127048 -51.4188906699
55.1446177959 -51.4392514222
55.2174949646 -51.4596059945
55.2826540470 -51.4799544011
55.3696510792 -51.5002966432
55.4417889118 -51.5206327220
55.5091037750 -51.5409626411
55.5745677948 -51.5612864133
55.6430497169 -51.5816040522
55.7090797424 -51.6019155956
55.7742476463 -51.6222212436
55.8379716873 -51.6425212635
55.9048175812 -51.6628158361
55.9760694504 -51.6831050210
56.0499222279 -51.7033887991
56.1142563820 -51.7236671482
56.1783683300 -51.7439400569
56.2456054688 -51.7642075171
56.3118195534 -51.7844695188
56.3740355968 -51.8047260865
56.4434638023 -51.8249773455
56.5073187351 -51.8452234507
56.5747566223 -51.8654644687
56.6378476620 -51.8857004100
56.7073566914 -51.9059312687
56.7743635178 -51.9261570429
56.8394184113 -51.9463777348
56.9247303009 -51.9665933495
57.0087192059 -51.9868038834
57.0769262314 -52.0070093271
57.1456313133 -52.0272096656
57.2109692097 -52.0474048848
57.2749421597 -52.0675949714
57.3447580338 -52.0877799170
57.4167749882 -52.1079597176
57.4845650196 -52.1281343733
57.5517320633 -52.1483038836
57.6515052319 -52.1684682500
57.7460720539 -52.1886274740
57.8133978844 -52.2087815581
57.8779740334 -52.2289305045
57.9414780140 -52.2490743174
58.0050671101 -52.2692130003
58.0694942474 -52.2893465583
58.1337232590 -52.3094749981
58.2002813816 -52.3295983353
58.2678303719 -52.3497165909
58.3339323997 -52.3698297822
58.3975124359 -52.3899381056
58.4616394043 -52.4100422573
58.5257945061 -52.4301429258
58.5914185047 -52.4502405185
58.6529784203 -52.4703351756
58.7251973152 -52.4904268685
58.8228254318 -52.5105158226
58.8908824921 -52.5306024290
58.9532983303 -52.5506870181
59.0193583965 -52.5707698005
59.0853765011 -52.5908508074
59.1559455395 -52.6109298606
59.2252464294 -52.6310066620
59.2893803120 -52.6510809053
59.3607013226 -52.6711523306
59.4267594814 -52.6912207476
59.4936113358 -52.7112860425
59.5606515408 -52.7313482679
59.6246125698 -52.7514077314
59.6902735233 -52.7714645447
59.7585225105 -52.7915188339
59.8238165379 -52.8115707097
59.8918597698 -52.8316202542
59.9574446678 -52.8516675151
60.0216498375 -52.8717125083
60.0853006840 -52.8917552278
60.1524856091 -52.9117956570
60.2153966427 -52.9318337816
60.2841787338 -52.9518695925
60.3501336575 -52.9719030907
60.4180636406 -52.9919342871
60.4850215912 -53.0119632028
60.5502395630 -53.0319898637
60.6179015636 -53.0520145789
60.6838157177 -53.0720382464
60.7530775070 -53.0920620616
60.8202464581 -53.1120868588
60.8898575306 -53.1321130773
60.9594063759 -53.1521407940
61.0283625126 -53.1721698033
61.0924904346 -53.1921997190
61.1563243866 -53.2122300648
61.2207362652 -53.2322603499
61.2897922993 -53.2522901240
61.3569033146 -53.2723190076
61.4271523952 -53.2923467018
61.4948062897 -53.3123730132
61.5661082268 -53.3323978386
61.6306812763 -53.3524211016
61.6991863251 -53.3724427266
61.7694642544 -53.3924626258
61.8395662308 -53.4124806982
61.9048571587 -53.4324968404
61.9704191685 -53.4525109668
62.0394160748 -53.4725230293
62.1111471653 -53.4925330308
62.1794490814 -53.5125410302
62.2452340126 -53.5325471402
62.3133249283 -53.5525515260
62.3817889690 -53.5725544263
62.4540488720 -53.5925561489
62.5198848248 -53.6125570237
62.5871188641 -53.6325573328
62.6500020027 -53.6525572900
62.7176570892 -53.6725570604
62.7847390175 -53.6925567824
62.8489999771 -53.7125565713
62.9171431065 -53.7325565074
62.9851989746 -53.7525566240
63.0509710312 -53.7725569009
63.1172089577 -53.7925572797
63.1815500259 -53.8125576668
63.2506709099 -53.8325579407
63.3162629604 -53.8525579758
63.3814711571 -53.8725576495
63.4477982521 -53.8925568500
63.5165374279 -53.9125554796
63.5836555958 -53.9325534627
63.6620826721 -53.9525507501
63.7279026508 -53.9725473229
63.7919704914 -53.9925431919
63.8590633869 -54.0125383947
63.9315235615 -54.0325329893
63.9975955486 -54.0525270489
64.0622925758 -54.0725206551
64.1269335747 -54.0925138969
64.1926975250 -54.1125068582
64.2593905926 -54.1324996136
64.3241133690 -54.1524922260
64.3933982849 -54.1724847443
64.4561023712 -54.1924772009
64.5243873596 -54.2124696128
64.5901224613 -54.2324619804
64.6544573307 -54.2524542942
64.7271285057 -54.2724465633
64.8057866096 -54.2924388368
64.8701386452 -54.3124311414
64.9358966351 -54.3324234534
65.0045666695 -54.3524157106
65.0760667324 -54.3724078427
65.1436777115 -54.3923997958
65.2112927437 -54.4123915439
65.2844216824 -54.4323830883
65.3607027531 -54.4523744520
65.4282877445 -54.4723656743
65.4954078197 -54.4923568073
65.5673148632 -54.5123479094
65.6405036449 -54.5323390397
65.7210175991 -54.5523302556
65.8049266338 -54.5723216101
65.8751397133 -54.5923131491
65.9447007179 -54.6123049125
66.0107126236 -54.6322969346
66.0799167156 -54.6522892432
66.1483056545 -54.6722818605
66.2136998177 -54.6922748023
66.2785487175 -54.7122680773
66.3432896137 -54.7322616986
66.4121506214 -54.7522556984
66.4871356487 -54.7722500972
66.5525407791 -54.7922448891
66.6230838299 -54.8122400558
66.7195668221 -54.8322356167
66.7916798592 -54.8522316105
66.8872268200 -54.8722280680
66.9537990093 -54.8922250046
67.0200991631 -54.9122224239
67.0879502296 -54.9322203236
67.1553401947 -54.9522187001
67.2245621681 -54.9722175539
67.2922341824 -54.9922168931
67.3577961922 -55.0122167375
67.4277021885 -55.0322171184
67.4989969730 -55.0522180751
67.5695300102 -55.0722196510
67.6356930733 -55.0922218897
67.7040851116 -55.1122248309
67.7812070847 -55.1322285100
67.8830690384 -55.1522329563
67.9532921314 -55.1722381935
68.0220401287 -55.1922442404
68.0871341228 -55.2122515154
68.1583020687 -55.2322600250
68.2320411205 -55.2522697693
68.3277339935 -55.2722807434
68.4220418930 -55.2922929396
68.5015246868 -55.3123063502
68.5725507736 -55.3323209600
68.6388218403 -55.3523367540
68.7081739902 -55.3723537229
68.7719900608 -55.3923718801
68.8351352215 -55.4123912458
68.9068911076 -55.4324118353
68.9934561253 -55.4524336563
69.0628049374 -55.4724567157
69.1288537979 -55.4924810252
69.1970918179 -55.5125066016
69.2650008202 -55.5325334655
69.3301236629 -55.5525616370
69.3986177444 -55.5725911342
69.4634668827 -55.5926219759
69.5530087948 -55.6126541830
69.6257679462 -55.6326877788
69.6948177814 -55.6527227883
69.7605128288 -55.6727592362
69.8279757500 -55.6927971458
69.8921236992 -55.7128365386
69.9591157436 -55.7328774356
70.0243597031 -55.7529198553
70.0893728733 -55.7729638150
70.1553096771 -55.7930093303
70.2224826813 -55.8130564140
70.2912456989 -55.8331051252
70.3579216003 -55.8531555824
70.4249827862 -55.8732078625
70.4924728870 -55.8932619533
70.5556998253 -55.9133177803
70.6196477413 -55.9333752686
70.6863715649 -55.9534343870
70.7493786812 -55.9734951559
70.8170816898 -55.9935576258
70.8920006752 -56.0136218490
70.9578447342 -56.0336878635
71.0252997875 -56.0537556918
71.0975477695 -56.0738253502
71.1652047634 -56.0938968560
71.2476289272 -56.1139702674
71.3176429272 -56.1340456749
71.3901538849 -56.1541231748
71.4551329613 -56.1742028347
71.5202510357 -56.1942846891
71.5836710930 -56.2143687460
71.6478199959 -56.2344549947
71.7149300575 -56.2545434110
71.7874948978 -56.2746339630
71.8557550907 -56.2947266187
71.9237060547 -56.3148213542
71.9971652031 -56.3349181607
72.0688052177 -56.3550170446
72.1475853920 -56.3751180259
72.2156794071 -56.3952211326
72.2899343967 -56.4153263963
72.3700234890 -56.4354338489
72.4405083656 -56.4555435217
72.5202052593 -56.4756554456
72.5915873051 -56.4957696535
72.6587183475 -56.5158861828
72.7337963581 -56.5360050751
72.8056733608 -56.5561263758
72.8734984398 -56.5762501316
72.9423503876 -56.5963763906
73.0691204071 -56.6165051962
73.1504514217 -56.6366365870
73.2159144878 -56.6567705940
73.2933065891 -56.6769072414
73.3613245487 -56.6970465452
73.4333055019 -56.7171885180
73.5153925419 -56.7373331707
73.5916695595 -56.7574805127
73.6589753628 -56.7776305567
73.7338843346 -56.7977833201
73.8035933971 -56.8179388270
73.8687193394 -56.8380971127
73.9315004349 -56.8582582282
74.0000874996 -56.8784222248
74.0649275780 -56.8985891413
74.1303784847 -56.9187590025
74.1982514858 -56.9389318319
74.2621574402 -56.9591076592
74.3255934715 -56.9792865246
74.3885555267 -56.9994684732
74.4535174370 -57.0196535472
74.5190064907 -57.0398417818
74.5839276314 -57.0600332034
74.6468696594 -57.0802278314
74.7149987221 -57.1004256820
74.7798726559 -57.1206267716
74.8454465866 -57.1408311179
74.9105315208 -57.1610387398
74.9747185707 -57.1812496583
75.0389685631 -57.2014638988
75.1019134521 -57.2216814913
75.1675615311 -57.2419024737
75.2336773872 -57.2621268866
75.2966904640 -57.2823547681
75.3634104729 -57.3025861510
75.4337406158 -57.3228210663
75.5015957355 -57.3430595531
75.5650887489 -57.3633016519
75.6294767857 -57.3835474046
75.6937587261 -57.4037968556
75.7593507767 -57.4240500492
75.8293826580 -57.4443070289
75.8962516785 -57.4645678356
75.9610848427 -57.4848325088
76.0261349678 -57.5051010879
76.0889699459 -57.5253736292
76.1572868824 -57.5456502030
76.2246437073 -57.5659308712
76.3089196682 -57.5862156776
76.3727235794 -57.6065046527
76.4404985905 -57.6267978253
76.5053455830 -57.6470952325
76.5729866028 -57.6673969655
76.6403136253 -57.6877031591
76.7082767487 -57.7080139276
76.7739377022 -57.7283293337
76.8454716206 -57.7486493994
76.9105246067 -57.7689741321
76.9736785889 -57.7893035491
77.0379226208 -57.8096376810
77.1043875217 -57.8299765649
77.1738805771 -57.8503202351
77.2389285564 -57.8706688012
77.3041644096 -57.8910225045
77.3716673851 -57.9113815290
77.4402124882 -57.9317458684
77.5083484650 -57.9521153623
77.5732126236 -57.9724898249
77.6456518173 -57.9928691565
77.7308528423 -58.0132533887
77.8319377899 -58.0336426546
77.8993728161 -58.0540371296
77.9658079147 -58.0744369797
78.0299508572 -58.0948423388
78.0935289860 -58.1152533075
78.1629750729 -58.1356699620
78.2342009544 -58.1560923559
78.2965619564 -58.1765205261
78.3616700172 -58.1969545005
78.4294080734 -58.2173942998
78.4960050583 -58.2378399458
78.5640151501 -58.2582914644
78.6327841282 -58.2787488901
78.7030971050 -58.2992122680
78.7744240761 -58.3196816503
78.8505439758 -58.3401570949
78.9237880707 -58.3606386613
78.9917840958 -58.3811264088
79.0576431751 -58.4016203944
79.1311700344 -58.4221206730
79.2027981281 -58.4426273016
79.2741920948 -58.4631403409
79.3458352089 -58.4836598471
79.4173030853 -58.5041858685
79.4986252785 -58.5247184483
79.5662932396 -58.5452576300
79.6358363628 -58.5658034623
79.7104682922 -58.5863559991
79.7759993076 -58.6069152970
79.8568172455 -58.6274814112
79.9260082245 -58.6480543951
79.9926481247 -58.6686343008
80.0593011379 -58.6892211796
80.1229550838 -58.7098150838
80.1892800331 -58.7304160604
80.2554981709 -58.7510241513
80.3299272060 -58.7716394287
80.3936431408 -58.7922619977
80.4685750008 -58.8128919622
80.5389389992 -58.8335294140
80.6049869061 -58.8541744377
80.6717078686 -58.8748271183
80.7379598618 -58.8954875395
80.8068656921 -58.9161557801
80.8755307198 -58.9368319132
80.9427447319 -58.9575160064
81.0105636120 -58.9782081222
81.0881307125 -58.9989083186
81.1529986858 -59.0196166500
81.2184967995 -59.0403331679
81.2855095863 -59.0610579226
81.3539526463 -59.0817909616
81.4238247871 -59.1025323307
81.4876799583 -59.1232820747
81.5542831421 -59.1440402369
81.6212451458 -59.1648068600
81.6852622032 -59.1855819905
81.7519001961 -59.2063656750
81.8170392513 -59.2271579571
81.8829922676 -59.2479588768
81.9529581070 -59.2687684729
82.0238101482 -59.2895867870
82.0885632038 -59.3104138658
82.1545841694 -59.3312497648
82.2217750549 -59.3520945435
82.2897801399 -59.3729482629
82.3550622463 -59.3938109865
82.4182951450 -59.4146827802
82.4820902348 -59.4355637100
82.5502030849 -59.4564538437
82.6194019318 -59.4773532470
82.6840341091 -59.4982619844
82.7514762878 -59.5191801202
82.8166162968 -59.5401077169
82.8825542927 -59.5610450125
82.9579713345 -59.5819923780
83.0238802433 -59.6029498762
83.0926380157 -59.6239175710
83.1577601433 -59.6448955266
83.2259430885 -59.6658838078
83.2903151512 -59.6868824850
83.3545081615 -59.7078916324
83.4200100899 -59.7289113179
83.4853270054 -59.7499415991
83.5508179665 -59.7709825300
83.6155970097 -59.7920341663
83.6802420616 -59.8130965688
83.7458131313 -59.8341698036
83.8138132095 -59.8552539392
83.8861222267 -59.8763490450
83.9564192295 -59.8974551883
84.0222032070 -59.9185724702
84.0920071602 -59.9397010216
84.1632883549 -59.9608409164
84.2342743874 -59.9819923220
84.3086934090 -60.0031554633
84.3799703121 -60.0243305149
84.4512002468 -60.0455175859
84.5201830864 -60.0667167426
84.5864002705 -60.0879280320
84.6538972855 -60.1091514928
84.7221932411 -60.1303871593
84.7929210663 -60.1516350666
84.8659429550 -60.1728952516
84.9361729622 -60.1941677577
85.0035450459 -60.2154526383
85.0723359585 -60.2367499498
85.1446528435 -60.2580599284
85.2118358612 -60.2793827281
85.2845528126 -60.3007184383
85.3578958511 -60.3220671434
85.4284458160 -60.3434289194
85.5001716614 -60.3648038343
85.5706236362 -60.3861919508
85.6382305622 -60.4075933254
85.7192246914 -60.4290080094
85.8206536770 -60.4504360537
85.8922517300 -60.4718775122
85.9879055023 -60.4933324378
86.0540094376 -60.5148008817
86.1197314262 -60.5362828956
86.1839294434 -60.5577785319
86.2463254929 -60.5792878444
86.3119084835 -60.6008108896
86.3799777031 -60.6223477272
86.4436526299 -60.6438984204
86.5108356476 -60.6654630386
86.5787806511 -60.6870416555
86.6467068195 -60.7086343459
86.7090637684 -60.7302411860
86.7794907093 -60.7518622547
86.8454527855 -60.7734976335
86.9151957035 -60.7951474073
86.9841718674 -60.8168116812
87.0557918549 -60.8384905800
87.1212818623 -60.8601842186
87.1891539097 -60.8818926838
87.2514829636 -60.9036160415
87.3147537708 -60.9253543583
87.3794276714 -60.9471077120
87.4477045536 -60.9688761958
87.5120315552 -60.9906599106
87.5755474567 -61.0124589560
87.6422264576 -61.0342734260
87.7073314190 -61.0561034088
87.7737584114 -61.0779489912
87.8498482704 -61.0998102592
87.9300363064 -61.1216872999
87.9978423119 -61.1435802017
88.0666832924 -61.1654890519
88.1380922794 -61.1874139368
88.2026152611 -61.2093549426
88.2778522968 -61.2313121565
88.3445572853 -61.2532856673
88.4129123688 -61.2752755707
88.4788994789 -61.2972819841
88.5443513393 -61.3193050389
88.6107983589 -61.3413448677
88.6768112183 -61.3634018643
88.7412064075 -61.3854761532
88.8063933849 -61.4075678488
88.8731942177 -61.4296770493
88.9368643761 -61.4518038339
89.0012412071 -61.4739482629
89.0670821667 -61.4961103839
89.1334650517 -61.5182902328
89.1996099949 -61.5404878431
89.2616891861 -61.5627032502
89.3259961605 -61.5849364965
89.3909311295 -61.6071876353
89.4637811184 -61.6294567330
89.5323402882 -61.6517438664
89.6051082611 -61.6740491174
89.6865291595 -61.6963725682
89.7508621216 -61.7187143081
89.8154790401 -61.7410744279
89.8809061050 -61.7634530231
89.9461822510 -61.7858501910
90.0146052837 -61.8082660329
90.0822963715 -61.8307006499
90.1487665176 -61.8531541428
90.2206513882 -61.8756266116
90.2852933407 -61.8981181572
90.3520934582 -61.9206288813
90.4183642864 -61.9431588863
90.4851732254 -61.9657082760
90.5536072254 -61.9882771562
90.6239333153 -62.0108656344
90.6935894489 -62.0334738199
90.7630245686 -62.0561018230
90.8335506916 -62.0787497564
90.9009735584 -62.1014177340
90.9665515423 -62.1241058703
91.0367627144 -62.1468142804
91.1089248657 -62.1695430803
91.1761679649 -62.1922923847
91.2488727570 -62.2150623079
91.3188507557 -62.2378529682
91.3944857121 -62.2606644844
91.4685437679 -62.2834969694
91.5384979248 -62.3063505351
91.6025907993 -62.3292253411
91.6685879230 -62.3521217101
91.7303907871 -62.3750399599
91.7962546349 -62.3979802790
91.8662626743 -62.4209427274
91.9274725914 -62.4439273197
91.9912745953 -62.4669341067
92.0577995777 -62.4899632063
92.1230325699 -62.5130147770
92.1922104359 -62.5360889761
92.2613143921 -62.5591859309
92.3308682442 -62.5823057406
92.3989853859 -62.6054484946
92.4763202667 -62.6286142948
92.5432953835 -62.6518032610
92.6095933914 -62.6750155237
92.6739833355 -62.6982512159
92.7413153648 -62.7215104660
92.8083622456 -62.7447933990
92.8766441345 -62.7681001373
92.9453120232 -62.7914308063
93.0121490955 -62.8147855362
93.0804951191 -62.8381644601
93.1467201710 -62.8615677143
93.2181031704 -62.8849954308
93.2848992348 -62.9084477406
93.3515810966 -62.9319247750
93.4202291965 -62.9554266672
93.4845821857 -62.9789535517
93.5506412983 -63.0025058281
93.6139862537 -63.0260839277
93.6773073673 -63.0496880183
93.7434413433 -63.0733182715
93.8114101887 -63.0969748613
93.8797521591 -63.1206579618
93.9466483593 -63.1443677459
94.0104713440 -63.1681043855
94.0770072937 -63.1918680491
94.1423792839 -63.2156589038
94.2088103294 -63.2394771153
94.2760732174 -63.2633228470
94.3409662247 -63.2871962622
94.4078431129 -63.3110975244
94.4749760628 -63.3350267959
94.5429041386 -63.3589842382
94.6104960442 -63.3829700120
94.6765000820 -63.4069842768
94.7451820374 -63.4310271914
94.8174250126 -63.4550989157
94.8918251991 -63.4791996083
94.9630169868 -63.5033294282
95.0403749943 -63.5274885401
95.1104550362 -63.5516771067
95.1778261662 -63.5758952941
95.2444710732 -63.6001432712
95.3123409748 -63.6244212084
95.3787570000 -63.6487292775
95.4451611042 -63.6730676503
95.5118541718 -63.6974365010
95.5777413845 -63.7218360066
95.6477575302 -63.7462663471
95.7120025158 -63.7707277030
95.7779135704 -63.7952202531
95.8454265594 -63.8197441751
95.9077665806 -63.8442996471


==> figures/ex3/results/gamma099/err_pcm099.txt <==
time error
0.1288599968 0.0000000000
0.1966431141 -1.1087411657
0.2586119175 -2.3720668818
0.3251368999 -3.8371753021
0.3985149860 -5.5742961467
0.4698331356 -7.6904618561
0.5421609879 -10.3416852452
0.6056199074 -13.6494575669
0.6662299633 -16.8605309299
0.7270109653 -18.3237864486
0.7874491215 -19.0899878894
0.8654949665 -19.6589984791
0.9277319908 -20.1382954290
0.9931759834 -20.5540256363
1.0541598797 -20.9343061474
1.1215648651 -21.2811015153
1.2042877674 -21.6081467069
1.2680697441 -21.9136009854
1.3283088207 -22.2058193474
1.3974418640 -22.4824187593
1.4588840008 -22.7491269835
1.5252969265 -23.0036886437
1.6008720398 -23.2503476111
1.6668791771 -23.4870803337
1.7483010292 -23.7172152939
1.8457429409 -23.9389642912
1.9278981686 -24.1550580890
2.0128781796 -24.3638959649
2.0849041939 -24.5677912097
2.1693162918 -24.7652995945
2.2392373085 -24.9584321731
2.3188982010 -25.1458732674
2.3856003284 -25.3293955439
2.4507164955 -25.5077959282
2.5139186382 -25.6826666452
2.5795426369 -25.8529035803
2.6458938122 -26.0199482229
2.7160327435 -26.1827752888
2.7798459530 -26.3427003873
2.8440268040 -26.4987649339
2.9054927826 -26.6521866039
2.9891216755 -26.8020641469
3.0539336205 -26.9495255754
3.1181626320 -27.0937194278
3.1814565659 -27.2357010586
3.2481465340 -27.3746611461
3.3328275681 -27.5115872477
3.4121634960 -27.6457096586
3.5118474960 -27.7779557949
3.5925645828 -27.9075933671
3.6742534637 -28.0354958536
3.7601795197 -28.1609652839
3.8321406841 -28.2848222062
3.9049956799 -28.4064036322
3.9813606739 -28.5264857074
4.0797867775 -28.6444373613
4.1843497753 -28.7609952670
4.2904007435 -28.8755515528
4.3895168304 -28.9888073515
4.4893498421 -29.1001764602
4.5701558590 -29.2103277208
4.6354088783 -29.3186987705
4.7157979012 -29.4259314335
4.8184490204 -29.5314819246
4.9190809727 -29.6359637636
4.9941329956 -29.7388512880
5.0646519661 -29.8407373899
5.1449711323 -29.9411131859
5.2062950134 -30.0405436805
5.2695288658 -30.1385409115
5.3480648994 -30.2356485633
5.4350929260 -30.3313958130
5.5388669968 -30.4263023581
5.6059389114 -30.5199150628
5.6687798500 -30.6127316016
5.7331309319 -30.7043177769
5.7960619926 -30.7951523003
5.8594088554 -30.8848142869
5.9359929562 -30.9737674925
6.0055251122 -31.0616024922
6.0668971539 -31.1487628017
6.1403763294 -31.2348526422
6.2021462917 -31.3202978867
6.2633452415 -31.4047168747
6.3315401077 -31.4885200864
6.4001891613 -31.5713445021
6.4688179493 -31.6535810432
6.5364959240 -31.7348816697
6.6021671295 -31.8156197049
6.6671321392 -31.8954645025
6.7328240871 -31.9747705676
6.8020842075 -32.0532217629
6.9062712193 -32.1311571925
6.9681091309 -32.2082769910
7.0313780308 -32.2849020869
7.1051819324 -32.3607494076
7.1695268154 -32.4361200163
7.2327806950 -32.5107467568
7.2954986095 -32.5849150092
7.3611054420 -32.6583728746
7.4233965874 -32.7313884831
7.4859967232 -32.8037245879
7.5498785973 -32.8756334062
7.6103055477 -32.9468925803
7.6741745472 -33.0177395737
7.7526075840 -33.0879640900
7.8362605572 -33.1577887054
7.9071195126 -33.2270172372
7.9807386398 -33.2958583923
8.0527355671 -33.3641279274
8.1209363937 -33.4320219915
8.1903684139 -33.4993692536
8.2608435154 -33.5663529886
8.3328213692 -33.6328122788
8.4097623825 -33.6989197936
8.4698295593 -33.7645247369
8.5364925861 -33.8297898915
8.6121187210 -33.8945723390
8.6816747189 -33.9590261074
8.7542245388 -34.0230159500
8.8250064850 -34.0866862425
8.8959264755 -34.1499095494
8.9584915638 -34.2128235017
9.0228013992 -34.2753067961
9.0908155441 -34.3374890073
9.1585125923 -34.3992565101
9.2298405170 -34.4607315703
9.3020296097 -34.5218073764
9.3767776489 -34.5825984172
9.4458956718 -34.6430039910
9.5152535439 -34.7031307780
9.5803205967 -34.7628850647
9.6540935040 -34.8223666321
9.7199785709 -34.8814895165
9.7846477032 -34.9403472980
9.8554017544 -34.9988589245
9.9226346016 -35.0571121035
9.9942266941 -35.1150299982
10.0657937527 -35.1726970057
10.1402666569 -35.2300403817
10.2172205448 -35.2871390390
10.2889995575 -35.3439246581
10.3534114361 -35.4004728116
10.4449722767 -35.4567178370
10.5461714268 -35.5127312430
10.6166152954 -35.5684509114
10.6841104031 -35.6239440162
10.7564964294 -35.6791519302
10.8370454311 -35.7341382587
10.9092395306 -35.7888477555
10.9840893745 -35.8433421265
11.0525584221 -35.8975678762
11.1263844967 -35.9515832930
11.1937575340 -36.0053384414
11.2573397160 -36.0588882176
11.3229708672 -36.1121849384
11.3875999451 -36.1652790767
11.4508490562 -36.2181255811
11.5139000416 -36.2707740611
11.5823411942 -36.3231817200
11.6471700668 -36.3753948231
11.7110741138 -36.4273726492
11.7732911110 -36.4791591573
11.8373641968 -36.5307169510
11.9027032852 -36.5820869214
11.9677231312 -36.6332336452
12.0337572098 -36.6841956669
12.0950334072 -36.7349397445
12.1582803726 -36.7855020446
12.2177145481 -36.8358516634
12.2776484489 -36.8860219926
12.3381135464 -36.9359850178
12.4098165035 -36.9857717846
12.4735624790 -37.0353564948
12.5387566090 -37.0847685056
12.6014454365 -37.1339840623
12.6643624306 -37.1830302257
12.7301704884 -37.2318855736
12.8015894890 -37.2805746152
12.8720505238 -37.3290778093
12.9414834976 -37.3774163015
13.0063395500 -37.4255718029
13.0894844532 -37.4735651441
13.1609244347 -37.5213808118
13.2329165936 -37.5690378558
13.3003315926 -37.6165211488
13.3624355793 -37.6638482319
13.4213247299 -37.7110058398
13.4896216393 -37.7580102720
13.5497906208 -37.8048487477
13.6104786396 -37.8515357977
13.6760566235 -37.8980605790
13.7371206284 -37.9444355404
13.8073976040 -37.9906508984
13.8744485378 -38.0367184303
13.9468173981 -38.0826293252
14.0152704716 -38.1283946451
14.0825614929 -38.1740059875
14.1465873718 -38.2194735370
14.2147493362 -38.2647905379
14.2887322903 -38.3099668232
14.3592002392 -38.3549958614
14.4207441807 -38.3998865157
14.4804041386 -38.4446324501
14.5469172001 -38.4892417293
14.6159553528 -38.5337085288
14.6943843365 -38.5780404657
14.7622604370 -38.6222328260
14.8246896267 -38.6662924635
14.9052054882 -38.7102140009
14.9749035835 -38.7540041736
15.0391705036 -38.7976583622
15.1112916470 -38.8411833442
15.1781306267 -38.8845752154
15.2438576221 -38.9278404708
15.3048486710 -38.9709751017
15.3707866669 -39.0139849519
15.4327156544 -39.0568667428
15.4938526154 -39.0996258444
15.5576987267 -39.1422582777
15.6171226501 -39.1847692811
15.6830327511 -39.2271562302
15.7433948517 -39.2694233173
15.8029978275 -39.3115678936
15.8694429398 -39.3535940923
15.9286458492 -39.3954992715
15.9924309254 -39.4372877841
16.0617008209 -39.4789574453
16.1222038269 -39.5205122287
16.1814029217 -39.5619506118
16.2415268421 -39.6032766300
16.3024809361 -39.6444884109
16.3618209362 -39.6855891475
16.4221467972 -39.7265771008
16.4833147526 -39.7674553334
16.5431509018 -39.8082223332
16.6040298939 -39.8488811539
16.6655969620 -39.8894301896
16.7250559330 -39.9298715176
16.7841761112 -39.9702038337
16.8444700241 -40.0104296087
16.9051010609 -40.0505479034
16.9654469490 -40.0905609389
17.0258228779 -40.1304670870
17.0861129761 -40.1702672420
17.1507520676 -40.2099604377
17.2167000771 -40.2495493891
17.2772741318 -40.2890332945
17.3386070728 -40.3284145536
17.4003911018 -40.3676923945
17.4586062431 -40.4068690099
17.5191574097 -40.4459437762
17.5786473751 -40.4849190617
17.6380615234 -40.5237942816
17.6989676952 -40.5625714908
17.7633996010 -40.6012500521
17.8275136948 -40.6398316344
17.8909828663 -40.6783155750
17.9534549713 -40.7167033921
18.0117487907 -40.7549945922
18.0748686790 -40.7931901312
18.1436765194 -40.8312897410
18.2051095963 -40.8692948742
18.2759246826 -40.9072054315
18.3369665146 -40.9450227119
18.3997423649 -40.9827465619
18.4617264271 -41.0203784610
18.5274164677 -41.0579178688
18.5894784927 -41.0953657664
18.6608395576 -41.1327215809
18.7238636017 -41.1699870044
18.7855195999 -41.2071620542
18.8481304646 -41.2442481897
18.9129085541 -41.2812450410
18.9739894867 -41.3181538068
19.0479536057 -41.3549741789
19.1152358055 -41.3917073902
19.1971476078 -41.4283531328
19.2603924274 -41.4649126839
19.3247663975 -41.5013862545
19.3899784088 -41.5377748870
19.4549033642 -41.5740785918
19.5194842815 -41.6102982049
19.5807032585 -41.6464332132
19.6521022320 -41.6824847704
19.7280731201 -41.7184530135
19.8117439747 -41.7543391614
19.8953590393 -41.7901432183
19.9585309029 -41.8258660945
20.0229928493 -41.8615079219
20.0856177807 -41.8970696017
20.1507797241 -41.9325507524
20.2118186951 -41.9679519110
20.2774276733 -42.0032730096
20.3403716087 -42.0385148184
20.4076836109 -42.0736778161
20.4953846931 -42.1087625811
20.5606324673 -42.1437697447
20.6239774227 -42.1786999713
20.6874203682 -42.2135533532
20.7486214638 -42.2483302032
20.8085603714 -42.2830306647
20.8726272583 -42.3176556017
20.9357411861 -42.3522048257
20.9991600513 -42.3866790286
21.0620579720 -42.4210790250
21.1250698566 -42.4554057141
21.1892187595 -42.4896595990
21.2514317036 -42.5238407395
21.3158936501 -42.5579491996
21.3815934658 -42.5919857193
21.4753913879 -42.6259510182
21.5825433731 -42.6598459657
21.6746573448 -42.6936711615
21.7364544868 -42.7274272941
21.8001496792 -42.7611145959
21.8640816212 -42.7947333484
21.9344525337 -42.8282840571
22.0009336472 -42.8617674035
22.0682666302 -42.8951837104
22.1413967609 -42.9285334279
22.2113485336 -42.9618167749
22.2832005024 -42.9950338165
22.3482964039 -43.0281848968
22.4144413471 -43.0612706859
22.4824621677 -43.0942913965
22.5575733185 -43.1272476098
22.6265313625 -43.1601395990
22.6900534630 -43.1929678715
22.7568213940 -43.2257324566
22.8239312172 -43.2584339878
22.8882553577 -43.2910731197
22.9540123940 -43.3236503560
23.0173344612 -43.3561661544
23.0852892399 -43.3886211279
23.1532692909 -43.4210155230
23.2251212597 -43.4533498396
23.2849593163 -43.4856245313
23.3471493721 -43.5178399513
23.4216873646 -43.5499963458
23.4904425144 -43.5820943019
23.5579786301 -43.6141342656
23.6239335537 -43.6461168065
23.6860246658 -43.6780423188
23.7484037876 -43.7099111522
23.8179988861 -43.7417236491
23.8804109097 -43.7734802612
23.9430320263 -43.8051813210
24.0025072098 -43.8368272184
24.0624780655 -43.8684182904
24.1249899864 -43.8999548648
24.2013580799 -43.9314371054
24.2766671181 -43.9628649991
24.3427751064 -43.9942387438
24.4051172733 -44.0255586631
24.4645764828 -44.0568254277
24.5283784866 -44.0880395937
24.5971615314 -44.1192015075
24.6599886417 -44.1503115240
24.7238407135 -44.1813700932
24.7869646549 -44.2123775470
24.8555736542 -44.2433330826
24.9244005680 -44.2742370963
24.9909265041 -44.3050899045
25.0559985638 -44.3358922365
25.1209425926 -44.3666443688
25.1841874123 -44.3973469115
25.2534122467 -44.4280005001
25.3137881756 -44.4586057239
25.3735423088 -44.4891629720
25.4373493195 -44.5196728391
25.4991233349 -44.5501358450
25.5609192848 -44.5805524948
25.6278662682 -44.6109230924
25.6901242733 -44.6412480607
25.7520413399 -44.6715276270
25.8137302399 -44.7017623163
25.8775112629 -44.7319523132
25.9408330917 -44.7620978471
26.0032041073 -44.7921990501
26.0655870438 -44.8222565076
26.1286890507 -44.8522707077
26.1901409626 -44.8822421403
26.2503991127 -44.9121711565
26.3099579811 -44.9420579253
26.3741540909 -44.9719029964
26.4417169094 -45.0017069025
26.5099537373 -45.0314694805
26.5803966522 -45.0611910808
26.6452605724 -45.0908722163
26.7122416496 -45.1205133727
26.7796194553 -45.1501149478
26.8463044167 -45.1796772527
26.9175784588 -45.2092005894
26.9812574387 -45.2386853795
27.0502264500 -45.2681319324
27.1176044941 -45.2975406047
27.1808514595 -45.3269116092
27.2452964783 -45.3562452199
27.3072445393 -45.3855415716
27.3719246387 -45.4148008936
27.4377615452 -45.4440236006
27.5013864040 -45.4732100800
27.5651283264 -45.5023606009
27.6251013279 -45.5314754909
27.6894574165 -45.5605550037
27.7493014336 -45.5895994791
27.8141584396 -45.6186091968
27.8833992481 -45.6475844876
27.9674732685 -45.6765255708
28.0346922874 -45.7054326140
28.0973203182 -45.7343058324
28.1616275311 -45.7631456383
28.2268717289 -45.7919523650
28.2967636585 -45.8207263517
28.3610346317 -45.8494679523
28.4321897030 -45.8781773001
28.5149817467 -45.9068532183
28.5840775967 -45.9354963586
28.6703546047 -45.9641071176
28.7430787086 -45.9926859149
28.8240327835 -46.0212328243
28.8880658150 -46.0497483043
28.9585878849 -46.0782327660
29.0304677486 -46.1066864651
29.1046369076 -46.1351096802
29.1742508411 -46.1635023767
29.2400257587 -46.1918649847
29.3061828613 -46.2201971706
29.3768057823 -46.2484994899
29.4428756237 -46.2767724124
29.5101644993 -46.3050163486
29.5762765408 -46.3332316303
29.6371865273 -46.3614186089
29.7011506557 -46.3895776297
29.7709338665 -46.4177090069
29.8364598751 -46.4458130325
29.9014577866 -46.4738900033
29.9684617519 -46.5019401974
30.0413765907 -46.5299638086
30.1019294262 -46.5579610822
30.1666533947 -46.5859322773
30.2274062634 -46.6138776442
30.2906043530 -46.6417974398
30.3502223492 -46.6696917010
30.4121353626 -46.6975607065
30.4733202457 -46.7254047276
30.5333523750 -46.7532240226
30.5949485302 -46.7810188217
30.6573286057 -46.8087893491
30.7202334404 -46.8365357994
30.7799735069 -46.8642580918
30.8404765129 -46.8919563947
30.9029214382 -46.9196310025
30.9643502235 -46.9472822211
31.0262980461 -46.9749103464
31.0867629051 -47.0025156304
31.1482448578 -47.0300983193
31.2118468285 -47.0576585853
31.2744829655 -47.0851966872
31.3374509811 -47.1127128620
31.4030950069 -47.1402072567
31.4649410248 -47.1676801154
31.5286130905 -47.1951316309
31.5931608677 -47.2225620168
31.6565697193 -47.2499713273
31.7182288170 -47.2773593240
31.7823808193 -47.3047262851
31.8510298729 -47.3320724571
31.9151988029 -47.3593980904
31.9789876938 -47.3867033601
32.0399768353 -47.4139884972
32.0994567871 -47.4412537156
32.1590907574 -47.4684992423
32.2194716930 -47.4957252970
32.2804868221 -47.5229320920
32.3410699368 -47.5501198311
32.4031219482 -47.5772887122
32.4701108932 -47.6044388773
32.5353538990 -47.6315705302
32.5970828533 -47.6586838672
32.6581368446 -47.6857790275
32.7216067314 -47.7128562126
32.7821767330 -47.7399155833
32.8423407078 -47.7669569721
32.9083657265 -47.7939803106
32.9788618088 -47.8209853488
33.0675406456 -47.8479723612
33.1274545193 -47.8749416720
33.1915946007 -47.9018935737
33.2606706619 -47.9288283297
33.3279027939 -47.9557461466
33.3871359825 -47.9826471858
33.4605848789 -48.0095316624
33.5216898918 -48.0363997983
33.5841429234 -48.0632517165
33.6454470158 -48.0900875827
33.7097399235 -48.1169075732
33.7701377869 -48.1437116072
33.8315138817 -48.1704996462
33.8938410282 -48.1972719093
33.9550631046 -48.2240285092
34.0176980495 -48.2507694823
34.0817661285 -48.2774950604
34.1443002224 -48.3042054405
34.2029423714 -48.3309007752
34.2653834820 -48.3575812584
34.3248314857 -48.3842469075
34.3861384392 -48.4108977246
34.4469044209 -48.4375339113
34.5083954334 -48.4641552022
34.5684213638 -48.4907616839
34.6291024685 -48.5173534158
34.6906185150 -48.5439304759
34.7586355209 -48.5704931661
34.8223445415 -48.5970416980
34.8844406605 -48.6235763044
34.9439635277 -48.6500971693
35.0062127113 -48.6766043861
35.0696587563 -48.7030968719
35.1309258938 -48.7295748198
35.1922547817 -48.7560385311
35.2542927265 -48.7824883411
35.3188397884 -48.8089245450
35.3844368458 -48.8353474144
35.4451739788 -48.8617572007
35.5077309608 -48.8881539676
35.5729539394 -48.9145374451
35.6333239079 -48.9409079096
35.6947660446 -48.9672657123
35.7677700520 -48.9936111524
35.8288421631 -49.0199444884
35.8944673538 -49.0462659408
35.9543182850 -49.0725757089
36.0258634090 -49.0988739667
36.0850155354 -49.1251609534
36.1472716331 -49.1514368485
36.2105464935 -49.1777018278
36.2699334621 -49.2039560988
36.3305034637 -49.2301998589
36.3915755749 -49.2564332995
36.4523785114 -49.2826566068
36.5161104202 -49.3088699622
36.5778143406 -49.3350735424
36.6453573704 -49.3612675189
36.7059693336 -49.3874520618
36.7684843540 -49.4136273385
36.8327362537 -49.4397935132
36.8967013359 -49.4659507057
36.9588954449 -49.4920990694
37.0208833218 -49.5182387262
37.0840933323 -49.5443697936
37.1458983421 -49.5704922926
37.2234013081 -49.5966064297
37.2979092598 -49.6227123939
37.3623211384 -49.6488103561
37.4270951748 -49.6749003133
37.4878752232 -49.7009824497
37.5474340916 -49.7270567197
37.6131079197 -49.7531231931
37.6742260456 -49.7791821062
37.7385120392 -49.8052336351
37.7996201515 -49.8312779338
37.8667483330 -49.8573151346
37.9284303188 -49.8833453919
37.9938752651 -49.9093688861
38.0573403835 -49.9353857928
38.1204044819 -49.9613962802
38.1808345318 -49.9874005109
38.2456085682 -50.0133986421
38.3127057552 -50.0393907855
38.3776237965 -50.0653770535
38.4489326477 -50.0913576069
38.5147335529 -50.1173325501
38.5744745731 -50.1433020222
38.6361784935 -50.1692661723
38.6975736618 -50.1952251514
38.7670047283 -50.2211790766
38.8277366161 -50.2471280646
38.8887445927 -50.2730722162
38.9492344856 -50.2990116642
39.0094516277 -50.3249465640
39.0792977810 -50.3508770664
39.1417858601 -50.3768033208
39.2042939663 -50.4027254586
39.2745249271 -50.4286436176
39.3366768360 -50.4545579347
39.3989787102 -50.4804685436
39.4616928101 -50.5063755758
39.5394537449 -50.5322791608
39.6025416851 -50.5581794259
39.6640038490 -50.5840764867
39.7238147259 -50.6099704685
39.7867846489 -50.6358614953
39.8477675915 -50.6617496899
39.9089167118 -50.6876351705
39.9736199379 -50.7135177013
40.0343778133 -50.7393970428
40.0953848362 -50.7652731916
40.1574227810 -50.7911464336
40.2178766727 -50.8170170079
40.2788836956 -50.8428851295
40.3390145302 -50.8687509963
40.4001893997 -50.8946144578
40.4605433941 -50.9204752410
40.5233683586 -50.9463336673
40.5848393440 -50.9721900713
40.6447744370 -50.9980447113
40.7090735435 -51.0238977205
40.7702844143 -51.0497493534
40.8432142735 -51.0755997963
40.9243922234 -51.1014492663
41.0098054409 -51.1272979375
41.0747065544 -51.1531459388
41.1369175911 -51.1789934570
41.1988737583 -51.2048406765
41.2634029388 -51.2306877738
41.3238458633 -51.2565349200
41.3848869801 -51.2823822805
41.4453558922 -51.3082300163
41.5073480606 -51.3340782850
41.5686600208 -51.3599272408
41.6348400116 -51.3857770360
41.6967000961 -51.4116278195
41.7595221996 -51.4374797386
41.8197672367 -51.4633329384
41.8823642731 -51.4891875583
41.9435353279 -51.5150437186
42.0058493614 -51.5409015556
42.0702364445 -51.5667612074
42.1315145493 -51.5926228123
42.1962385178 -51.6184865064
42.2560994625 -51.6443524245
42.3154976368 -51.6702206996
42.3769524097 -51.6960914466
42.4363543987 -51.7219647887
42.4985983372 -51.7478408303
42.5596923828 -51.7737195991
42.6207175255 -51.7996012283
42.6811845303 -51.8254857943
42.7422595024 -51.8513734334
42.8027923107 -51.8772638686
42.8631162643 -51.9031566016
42.9235212803 -51.9290519863
42.9840192795 -51.9549503367
43.0482623577 -51.9808519148
43.1091265678 -52.0067569475
43.1701905727 -52.0326656376
43.2341475487 -52.0585781714
43.2939274311 -52.0844946855
43.3576405048 -52.1104153042
43.4185905457 -52.1363401978
43.4788985252 -52.1622695278
43.5403716564 -52.1882034490
43.6048455238 -52.2141421104
43.6690754890 -52.2400856566
43.7308514118 -52.2660342288
43.7916042805 -52.2919879644
43.8538472652 -52.3179469986
43.9135162830 -52.3439114414
43.9766142368 -52.3698813257
44.0385892391 -52.3958567894
44.0983221531 -52.4218379662
44.1672892570 -52.4478249854
44.2286331654 -52.4738179756
44.2893302441 -52.4998170634
44.3511803150 -52.5258223737
44.4119083881 -52.5518340294
44.4719374180 -52.5778521516
44.5334994793 -52.6038768601
44.5956106186 -52.6299082335
44.6599028111 -52.6559463894
44.7276957035 -52.6819914494
44.7910706997 -52.7080435310
44.8603565693 -52.7341027482
44.9206285477 -52.7601692157
44.9814684391 -52.7862430467
45.0445725918 -52.8123243528
45.1082854271 -52.8384132446
45.1687464714 -52.8645098311
45.2313394547 -52.8906142204
45.2937884331 -52.9167264842
45.3546414375 -52.9428466240
45.4166233540 -52.9689747706
45.4772794247 -52.9951110263
45.5402922630 -53.0212554941
45.6043663025 -53.0474082234
45.6677463055 -53.0735693420
45.7314074039 -53.0997387439
45.7937102318 -53.1259163924
45.8605492115 -53.1521025127
45.9236342907 -53.1782972941
45.9873702526 -53.2045009023
46.0505402088 -53.2307134873
46.1125800610 -53.2569351857
46.1861419678 -53.2831661188
46.2477638721 -53.3094064102
46.3097467422 -53.3356561776
46.3712227345 -53.3619155073
46.4326589108 -53.3881844658
46.4942679405 -53.4144631724
46.5568859577 -53.4407517407
46.6186909676 -53.4670502779
46.6805348396 -53.4933588858
46.7427139282 -53.5196776722
46.8074171543 -53.5460067400
46.8689281940 -53.5723461890
46.9302091599 -53.5986961168
46.9951591492 -53.6250565614
47.0764222145 -53.6514275801
47.1369812489 -53.6778092991
47.1999101639 -53.7042018328
47.2613162994 -53.7306052458
47.3219933510 -53.7570196307
47.3831653595 -53.7834450444
47.4452033043 -53.8098815680
47.5070133209 -53.8363292951
47.5685644150 -53.8627883161
47.6293203831 -53.8892587186
47.6932191849 -53.9157399777
47.7561502457 -53.9422317675
47.8182761669 -53.9687344836
47.8813283443 -53.9952484252
47.9427864552 -54.0217738301
48.0031645298 -54.0483095765
48.0632615089 -54.0748510664
48.1248664856 -54.1013971792
48.1840283871 -54.1279494337
48.2489624023 -54.1545088005
48.3109543324 -54.1810761326
48.3701744080 -54.2076520718
48.4356234074 -54.2342371267
48.4979355335 -54.2608316925
48.5603735447 -54.2874361324
48.6206135750 -54.3140507573
48.6818015575 -54.3406758394
48.7436666489 -54.3673116209
48.8042247295 -54.3939582910
48.8647289276 -54.4206160480
48.9300577641 -54.4472850800
48.9927248955 -54.4739655625
49.0625238419 -54.5006576608
49.1236758232 -54.5273615317
49.1847989559 -54.5540773250
49.2456679344 -54.5808051845
49.3110349178 -54.6075452486
49.3827579021 -54.6342976514
49.4429669380 -54.6610625233
49.5034749508 -54.6878399912
49.5642330647 -54.7146301892
49.6289541721 -54.7414332689
49.6905963421 -54.7682493706
49.7551934719 -54.7950786234
49.8203303814 -54.8219211505
49.8803083897 -54.8487770753
49.9424135685 -54.8756465177
50.0094156265 -54.9025295950
50.0733346939 -54.9294264207
50.1402177811 -54.9563370497
50.2043077946 -54.9832613227
50.2675688267 -55.0101994279
50.3296368122 -55.0371515273
50.3954179287 -55.0641177628
50.4541728497 -55.0910982711
50.5157258511 -55.1180931809
50.5766577721 -55.1451026153
50.6623089314 -55.1721266923
50.7441098690 -55.1991655262
50.8043508530 -55.2262192289
50.8652868271 -55.2532879099
50.9253709316 -55.2803716765
50.9855499268 -55.3074706341
51.0471789837 -55.3345848864
51.1070029736 -55.3617145353
51.1674268246 -55.3888596804
51.2268679142 -55.4160204217
51.2880728245 -55.4431968577
51.3559477329 -55.4703890742
51.4222116470 -55.4975971622
51.4889955521 -55.5248212186
51.5593655109 -55.5520612530
51.6302876472 -55.5793173548
51.6960945129 -55.6065896273
51.7705774307 -55.6338781708
51.8422925472 -55.6611788653
51.9189054966 -55.6884929055
52.0037224293 -55.7158212438
52.0687894821 -55.7431645884
52.1387095451 -55.7705234900
52.2044005394 -55.7978983916
52.2819614410 -55.8252896641
52.3462083340 -55.8526976273
52.4108505249 -55.8801225631
52.4733054638 -55.9075647249
52.5376543999 -55.9350240814
52.6007225513 -55.9625008488
52.6646127701 -55.9899952736
52.7295446396 -56.0175075782
52.7917776108 -56.0450377592
52.8556976318 -56.0725852452
52.9209187031 -56.1001502752
52.9909317493 -56.1277330659
53.0517427921 -56.1553337784
53.1094608307 -56.1829524074
53.1685738564 -56.2105891480
53.2276759148 -56.2382441122
53.2905158997 -56.2659174068
53.3641459942 -56.2936092261
53.4287397861 -56.3213197527
53.4930849075 -56.3490491472
53.5572416782 -56.3767975551
53.6225166321 -56.4045651456
53.6859955788 -56.4323520833
53.7496924400 -56.4601585274
53.8143575191 -56.4879846357
53.8774375916 -56.5158305643
53.9397087097 -56.5436964670
54.0014955997 -56.5715824958
54.0667667389 -56.5994888003
54.1302967072 -56.6274155277
54.1927356720 -56.6553628266
54.2570626736 -56.6833308443
54.3255198002 -56.7113197274
54.3901898861 -56.7393296215
54.4515509605 -56.7673606718
54.5145149231 -56.7954130228
54.5776119232 -56.8234868184
54.6453959942 -56.8515822023
54.7108998299 -56.8796993176
54.7711758614 -56.9078383073
54.8345887661 -56.9359993140
54.8974065781 -56.9641824615
54.9598464966 -56.9923878709
55.0258395672 -57.0206157063
55.0924096107 -57.0488661248
55.1532115936 -57.0771392625
55.2157235146 -57.1054352765
55.2778184414 -57.1337543233
55.3418684006 -57.1620965552
55.4055395126 -57.1904621219
55.4770655632 -57.2188511710
55.5390744209 -57.2472638483
55.5995013714 -57.2757002992
55.6607573032 -57.3041606687
55.7209703922 -57.3326451005
55.7823314667 -57.3611537162
55.8450953960 -57.3896866371
55.9070222378 -57.4182439608
55.9717612267 -57.4468258278
56.0325071812 -57.4754323903
56.0924451351 -57.5040637987
56.1530940533 -57.5327202024
56.2153611183 -57.5614017501
56.2833302021 -57.5901085900
56.3494842052 -57.6188408701
56.4112033844 -57.6475987383
56.4730415344 -57.6763823422
56.5364525318 -57.7051918299
56.6001787186 -57.7340273491
56.6622197628 -57.7628890478
56.7238128185 -57.7917770744
56.7865648270 -57.8206915770
56.8488297462 -57.8496327043
56.9099826813 -57.8786006052
56.9708247185 -57.9075954285
57.0318777561 -57.9366173283
57.0936968327 -57.9656664622
57.1537749767 -57.9947429833
57.2138249874 -58.0238470444
57.2772819996 -58.0529787641
57.3396291733 -58.0821382084
57.4017293453 -58.1113255397
57.4628493786 -58.1405409178
57.5247242451 -58.1697845005
57.5841352940 -58.1990564424
57.6449172497 -58.2283568892
57.7059571743 -58.2576859545
57.7698543072 -58.2870437878
57.8322944641 -58.3164305522
57.8936386108 -58.3458464095
57.9562096596 -58.3752915210
58.0150678158 -58.4047660476
58.0773477554 -58.4342701502
58.1399576664 -58.4638039897
58.2032976151 -58.4933677271
58.2654767036 -58.5229615236
58.3312277794 -58.5525855408
58.3926296234 -58.5822399403
58.4540317059 -58.6119248843
58.5135457516 -58.6416405354
58.5765419006 -58.6713870555
58.6385600567 -58.7011646068
58.6995902061 -58.7309733531
58.7604963779 -58.7608134587
58.8223364353 -58.7906850885
58.8843395710 -58.8205884078
58.9503304958 -58.8505235826
59.0108234882 -58.8804907794
59.0704255104 -58.9104901653
59.1337013245 -58.9405218689
59.1948492527 -58.9705860643
59.2569301128 -59.0006828760
59.3186681271 -59.0308124823
59.3806931973 -59.0609750609
59.4404501915 -59.0911707886
59.5019612312 -59.1213998020
59.5634212494 -59.1516620839
59.6238782406 -59.1819578198
59.6902034283 -59.2122871923
59.7539312840 -59.2426503823
59.8186273575 -59.2730475700
59.8820965290 -59.3034789354
59.9469234943 -59.3339446586
60.0105223656 -59.3644449199
60.0736653805 -59.3949799000
60.1376235485 -59.4255497802
60.2035396099 -59.4561547424
60.2680566311 -59.4867949688
60.3329868317 -59.5174705729
60.3959338665 -59.5481816641
60.4893968105 -59.5789245058
60.5635228157 -59.6096989431
60.6251118183 -59.6405060311
60.6861798763 -59.6713465711
60.7491798401 -59.7022208916
60.8108539581 -59.7331293923
60.8736608028 -59.7640724642
60.9386789799 -59.7950500962
61.0055129528 -59.8260626177
61.0704319477 -59.8571102022
61.1325299740 -59.8881931854
61.1976079941 -59.9193118765
61.2611358166 -59.9504665604
61.3290717602 -59.9816575064
61.3954877853 -60.0128849788
61.4589986801 -60.0441492321
61.5297968388 -60.0754505097
61.6004338264 -60.1067890595
61.6627218723 -60.1381651260
61.7259559631 -60.1695789459
61.7860529423 -60.2010307587
61.8530328274 -60.2325208026
61.9127898216 -60.2640493146
61.9696836472 -60.2956165310
62.0324397087 -60.3272226874
62.0990586281 -60.3588680193
62.1705687046 -60.3905527620
62.2332668304 -60.4222771510
62.2976357937 -60.4540407116
62.3606936932 -60.4858437018
62.4248676300 -60.5176864476
62.4990146160 -60.5495692538
62.5620796680 -60.5814924129
62.6248526573 -60.6134562098
62.6884076595 -60.6454609248
62.7569086552 -60.6775068349
62.8193566799 -60.7095942152
62.8838725090 -60.7417233389
62.9478943348 -60.7738944784
63.0108664036 -60.8061079054
63.0734703541 -60.8383638910
63.1340613365 -60.8706627064
63.1978023052 -60.9030046225
63.2603263855 -60.9353899103
63.3436532021 -60.9678188414
63.4048452377 -61.0002916862
63.4660351276 -61.0328087153
63.5279700756 -61.0653702016
63.5873920918 -61.0979764187
63.6491680145 -61.1306276408
63.7108449936 -61.1633241430
63.7718379498 -61.1960662013
63.8337829113 -61.2288540926
63.8941738605 -61.2616880949
63.9601550102 -61.2945684873
64.0206999779 -61.3274955498
64.0839059353 -61.3604695639
64.1454529762 -61.3934908122
64.2089288235 -61.4265595785
64.2719318867 -61.4596761481
64.3373448849 -61.4928408074
64.3995907307 -61.5260538446
64.4614696503 -61.5593155449
64.5230817795 -61.5926261987
64.5842638016 -61.6259860973
64.6441776752 -61.6593955112
64.7049427032 -61.6928547418
64.7654526234 -61.7263640907
64.8313004971 -61.7599238604
64.8933725357 -61.7935343547
64.9529666901 -61.8271958785
65.0489506721 -61.8609087266
65.1077795029 -61.8946731928
65.1693804264 -61.9284895872
65.2392263412 -61.9623582212
65.3025412560 -61.9962794079
65.3662114143 -62.0302534619
65.4284822941 -62.0642806997
65.4910583496 -62.0983614387
65.5604093075 -62.1324958702
65.6277532578 -62.1666843363
65.6963591576 -62.2009271746
65.7643480301 -62.2352247211
65.8361220360 -62.2695773117
65.9048349857 -62.3039852825
65.9749200344 -62.3384489710
66.0397701263 -62.3729687158
66.1056580544 -62.4075448574
66.1858589649 -62.4421777382
66.2539069653 -62.4768677025
66.3161578178 -62.5116150964
66.3780999184 -62.5464202684
66.4374649525 -62.5812835690
66.5046117306 -62.6162053509
66.5670776367 -62.6511859691
66.6343545914 -62.6862257808
66.6954524517 -62.7213251456
66.7555766106 -62.7564844253
66.8156936169 -62.7917039843
66.8773486614 -62.8269833221
66.9405655861 -62.8623227902
67.0032327175 -62.8977227847
67.0782418251 -62.9331836953
67.1463317871 -62.9687059084
67.2131497860 -63.0042898095
67.2760307789 -63.0399357846
67.3391819000 -63.0756442204
67.4089689255 -63.1114155052
67.4747130871 -63.1472500290
67.5351340771 -63.1831481841
67.5964009762 -63.2191103649
67.6584620476 -63.2551369529
67.7260329723 -63.2912283405
67.7941470146 -63.3273849299
67.8568940163 -63.3636071258
67.9187180996 -63.3998953352
67.9787380695 -63.4362499679
68.0408222675 -63.4726714363
68.1071372032 -63.5091601557
68.1677582264 -63.5457165441
68.2303423882 -63.5823410223
68.2971234322 -63.6190340141
68.3577194214 -63.6557959464
68.4185335636 -63.6926272488
68.4810366631 -63.7295283541
68.5425865650 -63.7664996982
68.6318056583 -63.8035417201
68.6935784817 -63.8406548619
68.7610325813 -63.8778395689
68.8291563988 -63.9150962897
68.8934133053 -63.9524254759
68.9593632221 -63.9898275829
69.0321421623 -64.0273030688
69.1143891811 -64.0648523956
69.1759350300 -64.1024760282
69.2394011021 -64.1401744353
69.3023562431 -64.1779480891
69.3658032417 -64.2157974653
69.4299643040 -64.2537230429
69.4951381683 -64.2917253049
69.5574822426 -64.3298047377
69.6223013401 -64.3679618313
69.6887433529 -64.4061970795
69.7536871433 -64.4445109798
69.8225440979 -64.4829040255
69.8863229752 -64.5213767045
69.9498400688 -64.5599295269
70.0147290230 -64.5985630061
70.0786759853 -64.6372776594
70.1414520741 -64.6760740079
70.2046129704 -64.7149525764
70.2692868710 -64.7539138939
70.3320288658 -64.7929584934
70.3958709240 -64.8320869120
70.4625680447 -64.8712996908
70.5278961658 -64.9105973753
70.5922091007 -64.9499805152
70.6543471813 -64.9894496643
70.7158513069 -65.0290053808
70.7796502113 -65.0686482273
70.8433041573 -65.1083787707
70.9053392410 -65.1481975603
70.9661920071 -65.1881047994
71.0343089104 -65.2281011982
71.0949649811 -65.2681874319
71.1561229229 -65.3083641512
71.2181019783 -65.3486320004
71.2807321548 -65.3889916176
71.3454871178 -65.4294436386
71.4082419872 -65.4699886988
71.4686739445 -65.5106274348
71.5289590359 -65.5513604852
71.5892140865 -65.5921884300
71.6505610943 -65.6331118504
71.7181231976 -65.6741314074
71.7790901661 -65.7152477631
71.8423042297 -65.7564615538
71.9040672779 -65.7977734309
71.9659273624 -65.8391840713
72.0275034904 -65.8806941551
72.0916655064 -65.9223043544
72.1523735523 -65.9640153548
72.2126536369 -66.0058278534
72.2731297016 -66.0477425512
72.3385956287 -66.0897601533
72.3988676071 -66.1318813699
72.4631075859 -66.1741069162
72.5276117325 -66.2164375127
72.5905177593 -66.2588738853
72.6526947021 -66.3014167655
72.7159998417 -66.3440668904
72.7782187462 -66.3868241559
72.8391747475 -66.4296893505
72.9015166759 -66.4726634026
72.9639976025 -66.5157471968
73.0301527977 -66.5589415916
73.0911419392 -66.6022474309
73.1527149677 -66.6456655505
73.2198979855 -66.6891967827
73.2856059074 -66.7328419589
73.3459548950 -66.7766006714
73.4104638100 -66.8204711726
73.4715867043 -66.8644551352
73.5326635838 -66.9085539795
73.5937376022 -66.9527689702
73.6545567513 -66.9971012729
73.7153346539 -67.0415519887
73.7812435627 -67.0861221756
73.8426024914 -67.1308128631
73.9050476551 -67.1756250620
73.9655115604 -67.2205597705
74.0296554565 -67.2656179796
74.0916585922 -67.3108006759
74.1531786919 -67.3561088450
74.2148237228 -67.4015434727
74.2770798206 -67.4471055468
74.3387758732 -67.4927960582
74.4013679028 -67.5386160022
74.4625937939 -67.5845663791
74.5269987583 -67.6306481929
74.5883858204 -67.6768624557
74.6509728432 -67.7232101858
74.7111167908 -67.7696924090
74.7747697830 -67.8163101580
74.8367278576 -67.8630644735
74.8981230259 -67.9099564039
74.9606318474 -67.9569870058
75.0235428810 -68.0041573442
75.0854799747 -68.0514684927
75.1472969055 -68.0989215338
75.2077317238 -68.1465175588
75.2723376751 -68.1942576446
75.3365137577 -68.2421428751
75.4000327587 -68.2901743707
75.4627048969 -68.3383532608
75.5242857933 -68.3866806843
75.5848178864 -68.4351577896
75.6468830109 -68.4837857349
75.7105450630 -68.5325656883
75.7964408398 -68.5814988282
75.8801357746 -68.6305863430
75.9409778118 -68.6798294318
76.0014557838 -68.7292293036
76.0625548363 -68.7787871785
76.1246929169 -68.8285042870
76.1868879795 -68.8783818704
76.2484169006 -68.9284211808
76.3206639290 -68.9786234812
76.3849289417 -69.0289900459
76.4455320835 -69.0795221600
76.5076920986 -69.1302211198
76.5708320141 -69.1810882330
76.6372690201 -69.2321248198
76.6988539696 -69.2833322122
76.7631180286 -69.3347117520
76.8254098892 -69.3862647926
76.8862857819 -69.4379926990
76.9540057182 -69.4898968476
77.0159258842 -69.5419786267
77.0808498859 -69.5942394362
77.1422848701 -69.6466806877
77.2043168545 -69.6993038046
77.2653269768 -69.7521102221
77.3306670189 -69.8051013134
77.3965501785 -69.8582784892
77.4594552517 -69.9116430623
77.5232782364 -69.9651965651
77.6211702824 -70.0189405270
77.6816253662 -70.0728764801
77.7421143055 -70.1270059623
77.8064842224 -70.1813305191
77.8686091900 -70.2358517052
77.9282631874 -70.2905710847
77.9892282486 -70.3454902320
78.0564413071 -70.4006107322
78.1155443192 -70.4559341806
78.1812543869 -70.5114621838
78.2497463226 -70.5671963590
78.3207523823 -70.6231383342
78.3915574551 -70.6792897484
78.4601824284 -70.7356522510
78.5318143368 -70.7922275023
78.5969262123 -70.8490171730
78.6650261879 -70.9060229441
78.7276542187 -70.9632465067
78.7919661999 -71.0206895619
78.8623402119 -71.0783538205
78.9273991585 -71.1362410028
78.9905071259 -71.1943528383
79.0536172390 -71.2526910653
79.1174843311 -71.3112574309
79.1822092533 -71.3700536900
79.2476933002 -71.4290816059
79.3089432716 -71.4883429488
79.4110682011 -71.5478394962
79.4733142853 -71.6075730322
79.5347492695 -71.6675453466
79.5950372219 -71.7277582349
79.6560721397 -71.7882134335
79.7194721699 -71.8489119530
79.7894241810 -71.9098560650
79.8504352570 -71.9710478958
79.9146492481 -72.0324894771
79.9748342037 -72.0941827789
80.0372061729 -72.1561299140
80.1047511101 -72.2183328546
80.1683840752 -72.2807934933
80.2315621376 -72.3435137094
80.2937731743 -72.4064953717
80.3769252300 -72.4697403400
80.4420201778 -72.5332504662
80.5018172264 -72.5970275936
80.5670042038 -72.6610735568
80.6341252327 -72.7253901809
80.6993842125 -72.7899510201
80.7667829990 -72.8546763919
80.8324768543 -72.9195818526
80.8961577415 -72.9846787563
80.9652547836 -73.0499761242
81.0313537121 -73.1154816185
81.0951776505 -73.1812020722
81.1604375839 -73.2471437897
81.2245564461 -73.3133127258
81.2921144962 -73.3797145960
81.3581314087 -73.4463549485
81.4232323170 -73.5132392129
81.4864704609 -73.5803727341
81.5514016151 -73.6477607980
81.6157076359 -73.7154086509
81.6807227135 -73.7833215142
81.7435576916 -73.8515045977
81.8076877594 -73.9199631102
81.8721897602 -73.9887022684
81.9347836971 -74.0577265294
81.9979877472 -74.1270402411
82.0616936684 -74.1966489667
82.1264407635 -74.2665582290
82.1897108555 -74.3367735448
82.2517757416 -74.4073004459
82.3173787594 -74.4781444892
82.3969988823 -74.5493112750
82.4661056995 -74.6208064554
82.5275275707 -74.6926357388
82.5919656754 -74.7648048971
82.6526167393 -74.8373197704
82.7183396816 -74.9101862731
82.7840588093 -74.9834103983
82.8443479538 -75.0569982227
82.9061651230 -75.1309559116
82.9674661160 -75.2052897226
83.0345361233 -75.2800060108
83.0978219509 -75.3551112323
83.1604280472 -75.4306119496
83.2231588364 -75.5065148348
83.2839007378 -75.5828198982
83.3467369080 -75.6595359655
83.4093790054 -75.7366716393
83.4705829620 -75.8142352280
83.5319039822 -75.8922349224
83.5953440666 -75.9706788786
83.6587572098 -76.0495752789
83.7210872173 -76.1289323730
83.7846333981 -76.2087585080
83.8531374931 -76.2890621500
83.9181284904 -76.3698519017
83.9849143028 -76.4511365168
84.0491993427 -76.5329249124
84.1137855053 -76.6152261801
84.1774206161 -76.6980495958
84.2405016422 -76.7814046302
84.3029146194 -76.8653009571
84.3682506084 -76.9497484636
84.4384555817 -77.0347572583
84.5017206669 -77.1203376815
84.5639865398 -77.2065003134
84.6293125153 -77.2932559846
84.6938793659 -77.3806157851
84.7573595047 -77.4685910749
84.8206965923 -77.5571934939
84.8848605156 -77.6464349727
84.9482204914 -77.7363277439
85.0133004189 -77.8268843532
85.0790104866 -77.9181176717
85.1796643734 -78.0100409083
85.2621233463 -78.1026676225
85.3500783443 -78.1960117381
85.4103584290 -78.2900875574
85.4711935520 -78.3849097757
85.5363714695 -78.4804934970
85.5975966454 -78.5768542502
85.6597504616 -78.6740080058
85.7313196659 -78.7719711941
85.7955636978 -78.8707607231
85.8579597473 -78.9703939989
85.9217607975 -79.0708889457
85.9821548462 -79.1722640272
86.0415439606 -79.2745382697
86.1048319340 -79.3777312859
86.1675999165 -79.4818632995
86.2292079926 -79.5869551723
86.2931988239 -79.6930284314
86.3537967205 -79.8001052989
86.4150438309 -79.9082087229
86.4781088829 -80.0173624100
86.5432929993 -80.1275908597
86.6117382050 -80.2389194014
86.6753702164 -80.3513742325
86.7383871078 -80.4649824594
86.8001031876 -80.5797721407
86.8612921238 -80.6957723314
86.9274532795 -80.8130131335
86.9899103642 -80.9315257489
87.0514903069 -81.0513425324
87.1136372089 -81.1724970500
87.1777470112 -81.2950241386
87.2403090000 -81.4189599758
87.3013730049 -81.5443421498
87.3648579121 -81.6712097330
87.4262387753 -81.7996033621
87.4867627621 -81.9295653231
87.5482227802 -82.0611396428
87.6142208576 -82.1943721866
87.6796159744 -82.3293107623
87.7400381565 -82.4660052332
87.8032310009 -82.6045076373
87.8673288822 -82.7448723171
87.9313597679 -82.8871560587
88.0029277802 -83.0314182405
88.0629897118 -83.1777209942
88.1240987778 -83.3261293788
88.1847755909 -83.4767115683
88.2463974953 -83.6295390542
88.3088605404 -83.7846868656
88.3686594963 -83.9422338066
88.4284403324 -84.1022627577
88.4920363426 -84.2648608984
88.5583503246 -84.4301200098
88.6208074093 -84.5981368273
88.6900503635 -84.7690134044
88.7524282932 -84.9428575110
88.8128733635 -85.1197830688
88.8725564480 -85.2999106301
88.9348454475 -85.4833679025
88.9985172749 -85.6702903284
89.0625393391 -85.8608217227
89.1242845058 -86.0551149787
89.1848034859 -86.2533328489
89.2507605553 -86.4556488127
89.3157737255 -86.6622480411
89.3870687485 -86.8733284716
89.4485526085 -87.0891020111
89.5123305321 -87.3097958822
89.5754847527 -87.5356541364
89.6385047436 -87.7669393592
89.7022316456 -88.0039345956
89.7656075954 -88.2469455331
89.8288857937 -88.4963029834
89.8910238743 -88.7523657133
89.9525499344 -89.0155236860
90.0152990818 -89.2862017859
90.0751161575 -89.5648641158
90.1368660927 -89.8520189763
90.1994819641 -90.1482246600
90.2618618011 -90.4540962279
90.3294277191 -90.7703134720
90.3916287422 -91.0976303258
90.4535138607 -91.4368860456
90.5134489536 -91.7890185827
90.5772359371 -92.1550806780
90.6387698650 -92.5362593753
90.7007987499 -92.9338998588
90.7688379288 -93.3495348200
90.8312559128 -93.7849209643
90.8923168182 -94.2420848435
90.9565238953 -94.7233810233
91.0245268345 -95.2314508147
91.0886278152 -95.7695495539
91.1525816917 -96.3415806120
91.2171337605 -96.9522480122
91.2811436653 -97.6072977369


==> figures/ex4/results/err_pd3o.txt <==
time error
2.3770089149 0.0000000000
4.3548638821 -7.2041395944
6.3100917339 -8.1445455895
8.2696466446 -9.4808009784
10.2262465954 -9.8945424277
12.1875796318 -10.7658370545
14.1460316181 -11.0689604269
16.1647834778 -11.7565888978
18.3119854927 -12.0030314942
20.3489794731 -12.5634799619
22.3418574333 -12.7697403566
24.7356593609 -13.2306364549
26.9661724567 -13.4060707821
29.3664085865 -13.7865949034
31.4279255867 -13.9372152604
33.3920385838 -14.2519309396
35.5392146111 -14.3822629740
37.6988346577 -14.6431031676
39.6719257832 -14.7566200912
41.7155487537 -14.9734441065
43.7001719475 -15.0728766025
45.8476438522 -15.2538132364
47.8702447414 -15.3414342436
50.0206837654 -15.4931461989
51.9691867828 -15.5708370002
53.9183378220 -15.6987510116
55.8652188778 -15.7681217274
57.8137037754 -15.8766117761
59.7734208107 -15.9389665699
61.7423706055 -16.0315709440
63.6928355694 -16.0880246308
65.6439015865 -16.1675987823
67.6017696857 -16.2191015529
69.5555455685 -16.2879641067
71.5135126114 -16.3352808131
73.6167263985 -16.3952915551
75.5659425259 -16.4390447064
77.5143325329 -16.4916957157
79.4637856483 -16.5323995402
81.4120607376 -16.5789046332
83.3611176014 -16.6169859766
85.3106024265 -16.6583315436
87.2641656399 -16.6941482436
89.2260656357 -16.7311348371
91.1836266518 -16.7649830822
93.1386444569 -16.7982716310
95.0866215229 -16.8303992720
97.0726203918 -16.8605386767
99.0319535732 -16.8911602022
100.9907555580 -16.9186002396
102.9436306953 -16.9479019336
104.8928747177 -16.9732683806
106.8412988186 -17.0013993014
108.8103969097 -17.0257079051
110.8387348652 -17.0527657967
112.7880129814 -17.0761068470
114.7370688915 -17.1021788112
116.6833417416 -17.1246284398
118.6301596165 -17.1497905187
120.5776634216 -17.1714174470
122.5274384022 -17.1957350796
124.4757635593 -17.2166029800
126.4286825657 -17.2401378126
128.3798377514 -17.2603019695
130.3353445530 -17.2831063538
132.2825324535 -17.3026197122
134.2308826447 -17.3247373165
136.1937737465 -17.3436420739
138.1407706738 -17.3651147989
140.0991365910 -17.3834529469
142.2227015495 -17.4043201732
144.1711635590 -17.4221292752
146.1215054989 -17.4424271510
148.0780723095 -17.4597415966
150.0292353630 -17.4794992301
151.9802801609 -17.4963489565
153.9314422607 -17.5155955219
155.8844461441 -17.5320096039
157.8345010281 -17.5507717556
159.7979950905 -17.5667757243
161.7452089787 -17.5850789019
163.6928360462 -17.6006957917
165.6435420513 -17.6185624224
167.5921659470 -17.6338116214
169.5445249081 -17.6512633152
171.4913308620 -17.6661646644
173.4413096905 -17.6832217487
175.3905637264 -17.6977920491
177.3402726650 -17.7144746453
179.2906386852 -17.7287316178
181.2397086620 -17.7450585393
183.1904346943 -17.7590174854
185.1405146122 -17.7750059395
187.0905654430 -17.7886821719
189.0366816521 -17.8043489644
191.0109016895 -17.8177573311
193.1167147160 -17.8331179266
195.0643136501 -17.8462736065
197.0117597580 -17.8613425397
198.9629838467 -17.8742578676
200.9157657623 -17.8890485261
202.8667337894 -17.9017337044
204.8148949146 -17.9162577262
206.7632799149 -17.9287239091
208.7166988850 -17.9429933055
210.6639659405 -17.9552499767
212.6122829914 -17.9692751453
214.5605700016 -17.9813322830
216.5256340504 -17.9951237275
218.4762151241 -18.0069906451
220.4263372421 -18.0205586371
222.3754472733 -18.0322445320
224.3229241371 -18.0455986684
226.2696661949 -18.0571125433
228.2183160782 -18.0702614762
230.1707680225 -18.0816111340
232.1162178516 -18.0945633608
234.0616598129 -18.1057563345
236.0064277649 -18.1185196644
237.9499697685 -18.1295628061
239.8992097378 -18.1421444288
241.8510806561 -18.1530447391
243.7954475880 -18.1654518405
245.7427396774 -18.1762147779
247.8994846344 -18.1884544109
249.8534586430 -18.1990853281
251.8008766174 -18.2111636849
253.7483005524 -18.2216671993
255.6980743408 -18.2335897142
257.6515853405 -18.2439714331
259.6010653973 -18.2557444516
261.5543794632 -18.2660099639
263.5076014996 -18.2776394899
265.4533712864 -18.2877943979
267.4021141529 -18.2992864977
269.3549101353 -18.3093359336
271.3192422390 -18.3206962948
273.2653372288 -18.3306444658
275.2140803337 -18.3418774642
277.1678035259 -18.3517284688
279.3103656769 -18.3628387377
281.2586207390 -18.3725970789
283.2063467503 -18.3835896010
285.1724908352 -18.3932588908
287.1342988014 -18.4041382705
289.0832328796 -18.4137224641
291.0349397659 -18.4244928605
292.9798738956 -18.4339956869
294.9304528236 -18.4446613930
296.8807837963 -18.4540864799
298.8323767185 -18.4646518107
300.7982378006 -18.4740025500
302.7497267723 -18.4844711864
304.6985306740 -18.4937507920
306.6454205513 -18.5041263636
308.6050994396 -18.5133380985
310.5688226223 -18.5236241472
312.5174777508 -18.5327707861
314.4681468010 -18.5429702892
316.4465167522 -18.5520530857
318.4442477226 -18.5621678933
320.4099268913 -18.5711886699
322.3665590286 -18.5812213089
324.3260698318 -18.5901825802
326.2782998085 -18.6001358274
328.2493157387 -18.6090406747
330.2003247738 -18.6189180559
332.1482219696 -18.6277684325
334.0954179764 -18.6375728782
336.0464651585 -18.6463715248
338.0070610046 -18.6561060044
339.9565579891 -18.6648555110
341.9111659527 -18.6745224436
343.8599829674 -18.6832249239
345.8108458519 -18.6928265803
347.7616178989 -18.7014835936
349.8313229084 -18.7110218862
351.9332170486 -18.7196351157
353.9060010910 -18.7291124609
355.8521108627 -18.7376834025
357.8018660545 -18.7471015597
359.7485408783 -18.7556322628
361.7004859447 -18.7649929435
363.6543779373 -18.7734849746
365.6049039364 -18.7827900704
367.5632619858 -18.7912450286
369.6880240440 -18.8004966327
371.8008110523 -18.8089164110
373.7506120205 -18.8181165360
375.7085101604 -18.8265025443
377.6616952419 -18.8356526610
379.6370103359 -18.8440059772
381.6536574364 -18.8531077735
383.6668412685 -18.8614297691
385.6174311638 -18.8704850282
387.5693080425 -18.8787771110
389.5234351158 -18.8877869653
391.4733631611 -18.8960505828
393.4234142303 -18.9050166417
395.3743922710 -18.9132528737
397.3229742050 -18.9221762014
399.2708153725 -18.9303861359
401.2542665005 -18.9392678378
403.2822384834 -18.9474524127
405.3482394218 -18.9562938773
407.3088824749 -18.9644530814
409.2643184662 -18.9732543174
411.2129025459 -18.9813891785
413.1644945145 -18.9901517128
415.1183624268 -18.9982638878
417.0696244240 -19.0069894891
419.0202405453 -19.0150801207
420.9707515240 -19.0237701205
422.9251043797 -19.0318406128
424.8789043427 -19.0404962012
426.8395223618 -19.0485475957
428.7863533497 -19.0571697720
430.7458052635 -19.0652027667
432.7152972221 -19.0737924202
434.6878421307 -19.0818079758
436.6475701332 -19.0903661981
438.5964572430 -19.0983649838
440.5539052486 -19.1068924580
442.5024952888 -19.1148746543
444.4531054497 -19.1233716952
446.4054515362 -19.1313380194
448.3618154526 -19.1398057466
450.3107404709 -19.1477570829
452.2638263702 -19.1561968115
454.2134044170 -19.1641339238
456.1632006168 -19.1725466797
458.1140336990 -19.1804699206
460.0663688183 -19.1888560573
462.0152938366 -19.1967658583
463.9669437408 -19.2051261773
465.9179978371 -19.2130229388
467.8708348274 -19.2213585426
469.8253610134 -19.2292428264
471.7787978649 -19.2375542422
473.7298917770 -19.2454265645
475.6785998344 -19.2537145607
477.6269218922 -19.2615753733
479.5757608414 -19.2698400745
481.5362908840 -19.2776895980
483.4863619804 -19.2859318783
485.4374010563 -19.2937708976
487.3913819790 -19.3019918636
489.3485059738 -19.3098208824
491.3002469540 -19.3180210129
493.2573838234 -19.3258402499
495.2152948380 -19.3340200545
497.1749668121 -19.3418300122
499.1276688576 -19.3499903438
501.0799138546 -19.3577916537
503.0284457207 -19.3659332749
504.9775447845 -19.3737263753
506.9300668240 -19.3818498122
508.8826489449 -19.3896348092
510.8306798935 -19.3977405372
512.7797579765 -19.4055178663
514.7326478958 -19.4136065340
516.6843109131 -19.4213762487
518.6367580891 -19.4294481971
520.5897271633 -19.4372103133
522.5428040028 -19.4452658060
524.4921441078 -19.4530206435
526.4479131699 -19.4610602429
528.4003469944 -19.4688080919
530.3546040058 -19.4768320518
532.3085019588 -19.4845727114
534.2605860233 -19.4925810062
536.2106339931 -19.5003143460
538.1608018875 -19.5083066448
540.1144077778 -19.5160326414
542.0635948181 -19.5240098046
544.0121948719 -19.5317290027
545.9657359123 -19.5396916964
547.9201760292 -19.5474045901
549.8915100098 -19.5553529035
551.8488869667 -19.5630587516
553.8057689667 -19.5709925612
555.7653701305 -19.5786917270
557.7302691936 -19.5866116946
559.6852521896 -19.5943046283
561.6385512352 -19.6022112097
563.5897033215 -19.6098981560
565.5431435108 -19.6177917435
567.5183966160 -19.6254728202
569.4841234684 -19.6333532600
571.4372754097 -19.6410282542
573.3927493095 -19.6488959575
575.3458952904 -19.6565652773
577.2962772846 -19.6644207634
579.2491323948 -19.6720842154
581.2062654495 -19.6799276114
583.1607732773 -19.6875853315
585.1133592129 -19.6954171881
587.1165223122 -19.7030695567
589.1007223129 -19.7108903005
591.1060123444 -19.7185378695
593.0972564220 -19.7263481783
595.0547585487 -19.7339913399
597.0134794712 -19.7417915810
598.9706642628 -19.7494306468
600.9512681961 -19.7572212954
602.9132900238 -19.7648565422
604.8681919575 -19.7726380168
606.8290851116 -19.7802695240
608.8034882545 -19.7880418786
610.7617323399 -19.7956693475
612.7151491642 -19.8034324372
614.6702332497 -19.8110555024
616.6250741482 -19.8188095096
618.6030671597 -19.8264282518
620.5650122166 -19.8341735500
622.5646212101 -19.8417883137
624.5456824303 -19.8495251777
626.4967124462 -19.8571362638
628.4566993713 -19.8648647874
630.4100224972 -19.8724723097
632.3602576256 -19.8801928910
634.3144066334 -19.8877969076
636.2659835815 -19.8955096685
638.2196755409 -19.9031103545
640.1792204380 -19.9108158174
642.1355104446 -19.9184137430
644.0944583416 -19.9261125827
646.0528004169 -19.9337080106
648.0073783398 -19.9414004565
649.9769012928 -19.9489930669
652.0065071583 -19.9566786975
653.9757361412 -19.9642681815
655.9352471828 -19.9719469908
657.8880932331 -19.9795332136
659.8389191628 -19.9872052622
661.7935242653 -19.9947881969
663.7449750900 -20.0024537601
665.7012479305 -20.0100335938
667.8537249565 -20.0176929488
669.8703389168 -20.0252700719
671.8314919472 -20.0329236098
673.7935290337 -20.0404980979
675.7583930492 -20.0481459611
677.7450060844 -20.0557179001
679.7160751820 -20.0633604361
681.6758422852 -20.0709300860
683.6285452843 -20.0785676913
685.5838313103 -20.0861353642
687.5392012596 -20.0937681204
689.4968781471 -20.1013336361
691.4535150528 -20.1089613497
693.4042539597 -20.1165246223
695.3594501019 -20.1241473557
697.3170468807 -20.1317083490
699.2727389336 -20.1393263082
701.2288880348 -20.1468850732
703.1827218533 -20.1544986076
705.1317577362 -20.1620553577
707.0875246525 -20.1696646135
709.0407476425 -20.1772194182
710.9976317883 -20.1848244957
712.9549598694 -20.1923773806
714.9087119102 -20.1999783073
716.8617029190 -20.2075291829
718.8153119087 -20.2151258136
720.7735629082 -20.2226744532
722.7287929058 -20.2302668900
724.6811628342 -20.2378134023
726.6373579502 -20.2454017359
728.5919439793 -20.2529461992
730.5442659855 -20.2605306900
732.4995939732 -20.2680733205
734.4516649246 -20.2756542845
736.4038698673 -20.2831952121
738.3580436707 -20.2907726619
740.3136618137 -20.2983118166
742.2677218914 -20.3058858950
744.2222688198 -20.3134232994
746.1792109013 -20.3209940772
748.1362791061 -20.3285298290
750.0912942886 -20.3360976033
752.0440402031 -20.3436320653
753.9985651970 -20.3511971802
755.9484062195 -20.3587305808
757.8989944458 -20.3662930595
759.8522844315 -20.3738252540
761.8067593575 -20.3813852773
763.7595174313 -20.3889165721
765.7115683556 -20.3964743512
767.6656312943 -20.4040046646
769.6252403259 -20.4115600060
771.5811772346 -20.4190890495
773.5445792675 -20.4266419230
775.5020482540 -20.4341698701
777.4574503899 -20.4417206761
779.4132204056 -20.4492476474
781.3708825111 -20.4567964500
783.3264925480 -20.4643225826
785.2907595634 -20.4718696031
787.2529685497 -20.4793950485
789.2076985836 -20.4869404975
791.1587417126 -20.4944652746
793.1117656231 -20.5020091070
795.0677037239 -20.5095331318
797.0231456757 -20.5170754785
798.9781527519 -20.5245989805
800.9334797859 -20.5321398014
802.8874588013 -20.5396625116
804.8429079056 -20.5472016870
806.7963559628 -20.5547235845
808.7564098835 -20.5622611166
810.7100248337 -20.5697821442
812.6653528214 -20.5773180504
814.6203117371 -20.5848382802
816.5708036423 -20.5923727456
818.5243928432 -20.5998924020
820.4816019535 -20.6074257874
822.4345378876 -20.6149450864
824.3889858723 -20.6224774776
826.3534109592 -20.6299963447
828.3075959682 -20.6375277317
830.2624950409 -20.6450461749
832.2178659439 -20.6525765310
834.1753687859 -20.6600944976
836.1358017921 -20.6676239143
838.0966346264 -20.6751415821
840.0524017811 -20.6826703161
842.0106477737 -20.6901878804
843.9677598476 -20.6977159796
845.9214310646 -20.7052334840
847.8777420521 -20.7127611731
849.8330311775 -20.7202788328
851.7847671509 -20.7278062302
853.7373273373 -20.7353241776
855.6918861866 -20.7428512747
857.6520662308 -20.7503692882
859.6252851486 -20.7578960352
861.5804371834 -20.7654140493
863.5329141617 -20.7729402477
865.4892380238 -20.7804580177
867.4471518993 -20.7879834629
869.4077010155 -20.7955008449
871.3633949757 -20.8030256246
873.3185598850 -20.8105427633
875.2753779888 -20.8180669217
877.2336509228 -20.8255838247
879.1905698776 -20.8331074263
881.1477577686 -20.8406241434
883.1054737568 -20.8481473427
885.0637028217 -20.8556640381
887.0218429565 -20.8631868816
888.9774708748 -20.8707035058
890.9335148335 -20.8782259704
892.8902697563 -20.8857425744
894.8430626392 -20.8932648214
896.7972915173 -20.9007814556
898.7522735596 -20.9083034336
900.7080795765 -20.9158200811
902.6626424789 -20.9233418335
904.6190686226 -20.9308585756
906.5755405426 -20.9383802498
908.5308563709 -20.9458972642
910.4880013466 -20.9534189603
912.4409284592 -20.9609361550
914.3934295177 -20.9684577028
916.3501045704 -20.9759749416
918.3071036339 -20.9834963796
920.2619166374 -20.9910137238
922.2177476883 -20.9985349633
924.1741366386 -21.0060523312
926.1300406456 -21.0135735450
928.0944776535 -21.0210912103
930.0626757145 -21.0286127156
932.0154175758 -21.0361310437
933.9685366154 -21.0436531013
935.9231524467 -21.0511721211
937.8776845932 -21.0586947338
939.8332986832 -21.0662144843
941.7885956764 -21.0737375018
943.7447216511 -21.0812577432
945.7015585899 -21.0887811440
947.6585297585 -21.0963018992
949.6156177521 -21.1038256276
951.5720448494 -21.1113468394
953.5255558491 -21.1188709234
955.4807887077 -21.1263926593
957.4431257248 -21.1339171918
959.3995728493 -21.1414396244
961.3557627201 -21.1489648337
963.3116667271 -21.1564881431
965.2688577175 -21.1640141299
967.2227487564 -21.1715383083
969.1774888039 -21.1790649661
971.1315476894 -21.1865898162
973.0864865780 -21.1941169602
975.0448124409 -21.2016423175
977.0018105507 -21.2091698706
978.9952054024 -21.2166958279
981.0156545639 -21.2242239260
982.9694964886 -21.2317505513
984.9274995327 -21.2392792006
986.8823466301 -21.2468064424
988.8423485756 -21.2543356827
990.8051536083 -21.2618637233
992.8261196613 -21.2693937758
994.7945065498 -21.2769227458
996.8302865028 -21.2844537262
998.7868785858 -21.2919838167
1000.7447676659 -21.2995158966
1002.7009017467 -21.3070471890
1004.6545417309 -21.3145804540
1006.6111717224 -21.3221129615
1008.5702726841 -21.3296472368
1010.5394716263 -21.3371807489
1012.4912438393 -21.3447159431
1014.4486026764 -21.3522504527
1016.4066956043 -21.3597866328
1018.3578305244 -21.3673222688
1020.3148465157 -21.3748595597
1022.2777175903 -21.3823964039
1024.2301394939 -21.3899349349
1026.1873726845 -21.3974731018
1028.1397955418 -21.4050128842
1030.0987815857 -21.4125523581
1032.0536077023 -21.4200933795
1034.0106208324 -21.4276341546
1035.9691107273 -21.4351764941
1037.9292447567 -21.4427186824
1039.8841898441 -21.4502623587
1041.8951818943 -21.4578058618
1043.8877069950 -21.4653507493
1045.8434510231 -21.4728954367
1047.8034329414 -21.4804414011
1049.7606561184 -21.4879871652
1051.7198390961 -21.4955341779
1053.6740229130 -21.5030810586
1055.6337418556 -21.5106291845
1057.5892679691 -21.5181772590
1059.5465760231 -21.5257265349
1061.4997990131 -21.5332758064
1063.4525320530 -21.5408263051
1065.4098379612 -21.5483768778
1067.3635170460 -21.5559286866
1069.3201220036 -21.5634806373
1071.2778079510 -21.5710338555
1073.2348468304 -21.5785872035
1075.1929056644 -21.5861417223
1077.1500186920 -21.5936963671
1079.1082367897 -21.6012520194
1081.0767717361 -21.6088076557
1083.0360677242 -21.6163642580
1084.9887387753 -21.6239210659
1086.9452328682 -21.6314790643
1088.9023618698 -21.6390374038
1090.8579578400 -21.6465969743
1092.8164467812 -21.6541570322
1094.7699120045 -21.6617183958
1096.7226800919 -21.6692802980
1098.6754221916 -21.6768434035
1100.6316971779 -21.6844069757
1102.5893511772 -21.6919717051
1104.5465221405 -21.6995369367
1106.5064811707 -21.7071032871
1108.4701442719 -21.7146700812
1110.4223022461 -21.7222379615
1112.3804032803 -21.7298063724
1114.3392693996 -21.7373759163
1116.2988483906 -21.7449460589
1118.2557384968 -21.7525173771
1120.2148854733 -21.7600893541
1122.1732254028 -21.7676625370
1124.1295883656 -21.7752364370
1126.0881862640 -21.7828115458
1128.0434842110 -21.7903873321
1130.0001633167 -21.7979642115
1131.9513614178 -21.8055417585
1133.9069044590 -21.8131204163
1135.8623006344 -21.8206997643
1137.8215796947 -21.8282802321
1139.7785007954 -21.8358613939
1141.7323918343 -21.8434436693
1143.6880710125 -21.8510266945
1145.6472911835 -21.8586108754
1147.6024181843 -21.8661958292
1149.5561151505 -21.8737819251
1151.5126731396 -21.8813688059
1153.4699082375 -21.8889568198
1155.4275910854 -21.8965456075
1157.3854720592 -21.9041354933
1159.3428530693 -21.9117262574
1161.2981321812 -21.9193182588
1163.2562592030 -21.9269111678
1165.2146720886 -21.9345052410
1167.1754081249 -21.9421002117
1169.1385061741 -21.9496963594
1171.0938701630 -21.9572934444
1173.0516951084 -21.9648917835
1175.0063240528 -21.9724912250
1176.9640769958 -21.9800920306
1178.9256539345 -21.9876939466
1180.8811478615 -21.9952972014
1182.8390367031 -22.0029015410
1184.7948877811 -22.0105072145
1186.7511978149 -22.0181140298
1188.7297208309 -22.0257222112
1190.7089827061 -22.0333315433
1192.6687655449 -22.0409421570
1194.6450304985 -22.0485538463
1196.6017315388 -22.0561668059
1198.5569605827 -22.0637808505
1200.5139906406 -22.0713961942
1202.4711256027 -22.0790126445
1204.4257924557 -22.0866302897
1206.3842175007 -22.0942489939
1208.3416283131 -22.1018689472
1210.3002204895 -22.1094900392
1212.2584173679 -22.1171124204
1214.2160582542 -22.1247359559
1216.1710402966 -22.1323608084
1218.1263463497 -22.1399868523
1220.0824475288 -22.1476141605
1222.0421307087 -22.1552426137
1223.9990618229 -22.1628723480
1225.9553377628 -22.1705032326
1227.9168868065 -22.1781353670
1229.8751368523 -22.1857686633
1231.8345446587 -22.1934032809
1233.7955126762 -22.2010390692
1235.7705776691 -22.2086761578
1237.7302885056 -22.2163144568
1239.8185935020 -22.2239541022
1241.8573806286 -22.2315950262
1243.8139467239 -22.2392373735
1245.9770247936 -22.2468810427
1248.2196857929 -22.2545261341
1250.1772749424 -22.2621724990
1252.1324250698 -22.2698201814
1254.0971989632 -22.2774691141
1256.0608041286 -22.2851193122
1258.3834590912 -22.2927707294
1260.3398211002 -22.3004235019
1262.3274672031 -22.3080775925
1264.2963271141 -22.3157330122
1266.2529079914 -22.3233896860
1268.2014858723 -22.3310477423
1270.2175278664 -22.3387071499
1272.1844398975 -22.3463680322
1274.1539199352 -22.3540304167
1276.1012148857 -22.3616944105
1278.0482227802 -22.3693599648
1279.9971077442 -22.3770271528
1281.9442727566 -22.3846957864
1283.8986248970 -22.3923659222
1285.8629930019 -22.4000375268
1287.8284690380 -22.4077106774
1289.7879199982 -22.4153853264
1291.7460370064 -22.4230615741
1293.7079081535 -22.4307394351
1295.6687672138 -22.4384189744
1297.6251411438 -22.4461002003
1299.7004983425 -22.4537830869
1301.6718952656 -22.4614675618
1303.6354203224 -22.4691537191
1305.6008503437 -22.4768415658
1307.5619442463 -22.4845311662
1309.5249152184 -22.4922225155
1311.4907481670 -22.4999156565
1313.4562201500 -22.5076105782
1315.4213061333 -22.5153072974
1317.3803782463 -22.5230057572
1319.3416371346 -22.5307059722
1321.3108720779 -22.5384079000
1323.2733910084 -22.5461115739
1325.2344899178 -22.5538169709
1327.1961200237 -22.5615241367
1329.1583120823 -22.5692330735
1331.1255049706 -22.5769437490
1333.0887651443 -22.5846560455
1335.0591361523 -22.5923699699
1337.0209300518 -22.6000854935
1338.9823739529 -22.6078026428
1340.9424750805 -22.6155214335
1342.9040479660 -22.6232418865
1344.8678648472 -22.6309639671
1346.8290200233 -22.6386877143
1348.7963242531 -22.6464132011
1350.7603354454 -22.6541404874
1352.7224276066 -22.6618696130
1354.6817064285 -22.6696005755
1356.6454324722 -22.6773333412
1358.6076784134 -22.6850678655
1360.5721275806 -22.6928040468
1362.5367066860 -22.7005419303
1364.4932086468 -22.7082815688
1366.4545335770 -22.7160229176
1368.4150745869 -22.7237660061
1370.3797955513 -22.7315108846
1372.3348286152 -22.7392575353
1374.2932405472 -22.7470059836
1376.2560346127 -22.7547562505
1378.2195336819 -22.7625083630
1380.1811926365 -22.7702622680
1382.1399667263 -22.7780179900
1384.1036856174 -22.7857755343
1386.0648055077 -22.7935348744
1388.0210554600 -22.8012960183
1389.9813773632 -22.8090589799
1391.9422032833 -22.8168237586
1393.9033892155 -22.8245903234
1395.8649842739 -22.8323586779
1397.8265872002 -22.8401288371
1399.7891631126 -22.8479008256
1401.7514250278 -22.8556746586
1403.7146201134 -22.8634503410
1405.6742141247 -22.8712279099
1407.6412510872 -22.8790073717
1409.6034801006 -22.8867886696
1411.5642201900 -22.8945718086
1413.5251371861 -22.9023568202
1415.4859521389 -22.9101436833
1417.4453980923 -22.9179324046
1419.4076290131 -22.9257229275
1421.3732440472 -22.9335153080
1423.3345611095 -22.9413095049
1425.2998099327 -22.9491054823
1427.2620818615 -22.9569032519
1429.2206709385 -22.9647027660
1431.1811847687 -22.9725039736
1433.1413867474 -22.9803068918
1435.1039998531 -22.9881115324
1437.0662138462 -22.9959179109
1439.0271158218 -23.0037260403
1440.9873237610 -23.0115359630
1442.9506578445 -23.0193477192
1444.9092140198 -23.0271613584
1446.8703949451 -23.0349769164
1448.8360049725 -23.0427944092
1450.7965629101 -23.0506138575
1452.7570760250 -23.0584352934
1454.7196700573 -23.0662587231
1456.6805222034 -23.0740841543
1458.6435351372 -23.0819115852
1460.6064231396 -23.0897410373
1462.5695881844 -23.0975725019
1464.5304093361 -23.1054059657
1466.4930231571 -23.1132414664
1468.4609842300 -23.1210790547
1470.4195811749 -23.1289187519
1472.3829271793 -23.1367605614
1474.3436942101 -23.1446045145
1476.3090832233 -23.1524506020
1478.2730631828 -23.1602988290
1480.2333102226 -23.1681491591
1482.1956312656 -23.1760015418
1484.1551973820 -23.1838559250
1486.1208114624 -23.1917123343
1488.0817983150 -23.1995707802
1490.0460863113 -23.2074312834
1492.0087864399 -23.2152938852
1493.9689984322 -23.2231585964
1495.9303665161 -23.2310254209
1497.8928735256 -23.2388943798
1499.8547005653 -23.2467655041
1501.8144786358 -23.2546388304
1503.7764387131 -23.2625143595
1505.7359225750 -23.2703920837
1507.6995675564 -23.2782720215
1509.6940715313 -23.2861541975
1511.6634294987 -23.2940385822
1513.6220264435 -23.3019250029
1515.5816764832 -23.3098134507
1517.5508475304 -23.3177039405
1519.5105104446 -23.3255964593
1521.4720773697 -23.3334910040
1523.4324734211 -23.3413876100
1525.4008224010 -23.3492863292
1527.3556175232 -23.3571872010
1529.3294765949 -23.3650902386
1531.2930757999 -23.3729954649
1533.2586679459 -23.3809029258
1535.2209968567 -23.3888126523
1537.1816208363 -23.3967246486
1539.1371188164 -23.4046389112
1541.1020267010 -23.4125554738
1543.0644128323 -23.4204743064
1545.0248627663 -23.4283954029
1547.0197727680 -23.4363188093
1549.0187599659 -23.4442445607
1550.9790799618 -23.4521727030
1552.9403350353 -23.4601032823
1554.9017820358 -23.4680363322
1556.8757219315 -23.4759718451
1558.8357307911 -23.4839098426
1560.8015639782 -23.4918503383
1562.7582921982 -23.4997933470
1564.7214372158 -23.5077388212
1566.6826643944 -23.5156867858
1568.6474714279 -23.5236372565
1570.6815965176 -23.5315902263
1572.6353926659 -23.5395456829
1574.5794537067 -23.5475036399
1576.5228607655 -23.5554640792
1578.4686117172 -23.5634269828
1580.4167857170 -23.5713923428
1582.3607547283 -23.5793601997
1584.3047156334 -23.5873305850
1586.2484245300 -23.5953035197
1588.1968705654 -23.6032790315
1590.1433806419 -23.6112570780
1592.1489765644 -23.6192376487
1594.1078736782 -23.6272207472
1596.0714235306 -23.6352063681
1598.0189495087 -23.6431944957
1599.9896574020 -23.6511851160
1601.9679343700 -23.6591782334
1603.9145183563 -23.6671738233
1605.8587782383 -23.6751718590
1607.8658430576 -23.6831723402
1609.8257589340 -23.6911752868
1611.7875978947 -23.6991806943
1613.7561297417 -23.7071885472
1615.7201957703 -23.7151989408
1617.6795368195 -23.7232119514
1619.6522598267 -23.7312275662
1621.6409096718 -23.7392457960
1623.6047086716 -23.7472666510
1625.6363756657 -23.7552901262
1627.5936446190 -23.7633162485
1629.5558595657 -23.7713450371
1631.5214867592 -23.7793765233
1633.4830868244 -23.7874107014
1635.4475598335 -23.7954475457
1637.4057006836 -23.8034869755
1639.3767478466 -23.8115288909
1641.3487758636 -23.8195733143
1643.3422896862 -23.8276202203
1645.3043825626 -23.8356696313
1647.2641615868 -23.8437215967
1649.2315027714 -23.8517761141
1651.1985747814 -23.8598331754
1653.1626765728 -23.8678928275
1655.1261844635 -23.8759551401
1657.0890195370 -23.8840201277
1659.0517225266 -23.8920878000
1661.0254945755 -23.9001581431
1662.9878077507 -23.9082311187
1664.9482877254 -23.9163067010
1666.9135227203 -23.9243849119
1668.8770375252 -23.9324658247
1670.8337626457 -23.9405494785
1672.7971346378 -23.9486358830
1674.7571566105 -23.9567250353
1676.7179305553 -23.9648169583
1678.6797635555 -23.9729116499
1680.6635966301 -23.9810091253
1682.6291646957 -23.9891093961
1684.5898585320 -23.9972124679
1686.5488965511 -24.0053183314
1688.5120875835 -24.0134270322
1690.4728236198 -24.0215385568
1692.4344127178 -24.0296528315
1694.3960707188 -24.0377698410
1696.3543627262 -24.0458895883
1698.3191416264 -24.0540120893
1700.2959365845 -24.0621373445
1702.2557935715 -24.0702653946
1704.2266836166 -24.0783962596
1706.1903517246 -24.0865299125
1708.1549675465 -24.0946663632
1710.1155526638 -24.1028056073
1712.0775475502 -24.1109476367
1714.0446636677 -24.1190924010
1716.0062935352 -24.1272398980
1717.9702205658 -24.1353901670
1719.9330816269 -24.1435432454
1721.8963406086 -24.1516991642
1723.8599846363 -24.1598579448
1725.8214898109 -24.1680195983
1727.7812368870 -24.1761841743
1729.7395439148 -24.1843516820
1731.7015869617 -24.1925221224
1733.6638610363 -24.2006954933
1735.6240961552 -24.2088717693
1737.5860662460 -24.2170509737
1739.5470623970 -24.2252331210
1741.5054054260 -24.2334182042
1743.4680445194 -24.2416062253
1745.4308466911 -24.2497971431
1747.3937387466 -24.2579909662
1749.3561978340 -24.2661877064
1751.3168098927 -24.2743874158
1753.2818849087 -24.2825901264
1755.2436480522 -24.2907958708
1757.2028682232 -24.2990046603
1759.1616611481 -24.3072164796
1761.1244251728 -24.3154312150
1763.0873842239 -24.3236488577
1765.0515842438 -24.3318693921
1767.0147371292 -24.3400928306
1768.9816391468 -24.3483192143
1770.9447822571 -24.3565486171
1772.9036574364 -24.3647810907
1774.8652462959 -24.3730166752
1776.8300232887 -24.3812554049
1778.7900981903 -24.3894973389
1780.7534952164 -24.3977424147
1782.7167263031 -24.4059905665
1784.6799762249 -24.4142417578
1786.6422202587 -24.4224960112
1788.5994632244 -24.4307533589
1790.5609142780 -24.4390138255
1792.5218582153 -24.4472774136
1794.4836533070 -24.4555441138
1796.4481284618 -24.4638139343
1798.4080483913 -24.4720868442
1800.3708643913 -24.4803628357
1802.3343393803 -24.4886419242
1804.2926394939 -24.4969241259
1806.2555034161 -24.5052094527
1808.2171595097 -24.5134979534
1810.1795175076 -24.5217896601
1812.1418426037 -24.5300845394
1814.1044375896 -24.5383825829
1816.0688595772 -24.5466837650
1818.0324316025 -24.5549880908
1819.9941766262 -24.5632956013
1821.9577376842 -24.5716063304
1823.9218027592 -24.5799202942
1825.8797748089 -24.5882374982
1827.8490986824 -24.5965579620
1829.7800827026 -24.6048816807
1831.7474067211 -24.6132086592
1833.7107207775 -24.6215388778
1835.6705889702 -24.6298723422
1837.6319699287 -24.6382090831
1839.5920429230 -24.6465491115
1841.5539288521 -24.6548924271
1843.5144288540 -24.6632390070
1845.4786128998 -24.6715888492
1847.4406120777 -24.6799419589
1849.3990409374 -24.6882983299
1851.3624811172 -24.6966579832
1853.3243870735 -24.7050209383
1855.2846529484 -24.7133872197
1857.2482807636 -24.7217568410
1859.2143306732 -24.7301297708
1861.1795506477 -24.7385059918
1863.1392326355 -24.7468854458
1865.1018197536 -24.7552681052
1867.0637638569 -24.7636539529
1869.0257728100 -24.7720429789
1870.9960007668 -24.7804351869
1872.9707908630 -24.7888305743
1874.9343798161 -24.7972291373
1876.8926749229 -24.8056309196
1878.8584589958 -24.8140359617
1880.8199529648 -24.8224442819
1882.7822577953 -24.8308558930
1884.7426736355 -24.8392708123
1886.7056436539 -24.8476890292
1888.6733055115 -24.8561105331
1890.6371424198 -24.8645353252
1892.5988392830 -24.8729633586
1894.5622572899 -24.8813946210
1896.5244853497 -24.8898291225
1898.4856894016 -24.8982669014
1900.4510273933 -24.9067079841
1902.4101543427 -24.9151523961
1904.3683054447 -24.9236001315
1906.3307604790 -24.9320511857
1908.2916085720 -24.9405055920
1910.2538185120 -24.9489634002
1912.2210714817 -24.9574246409
1914.1822724342 -24.9658893448
1916.1406655312 -24.9743575522
1918.1008014679 -24.9828292536
1920.0655333996 -24.9913044006
1922.0250563622 -24.9997829828
1924.0071704388 -25.0082650079
1925.9723103046 -25.0167504929
1927.9352834225 -25.0252394501
1929.8959643841 -25.0337319008
1931.8555154800 -25.0422278861
1933.8175923824 -25.0507274288
1935.7855663300 -25.0592305948
1937.7473263741 -25.0677373617
1939.7096402645 -25.0762476956
1941.6735162735 -25.0847616114
1943.6329123974 -25.0932790972
1945.5956914425 -25.1018001479
1947.5569872856 -25.1103247276
1949.5124001503 -25.1188527601
1951.4841020107 -25.1273842314
1953.4493901730 -25.1359191592
1955.4156892300 -25.1444575882
1957.3786082268 -25.1529994910
1959.3410482407 -25.1615448682
1961.2994303703 -25.1700937196
1963.2611513138 -25.1786460526
1965.2236673832 -25.1872018925
1967.1850183010 -25.1957612710
1969.1462342739 -25.2043241896
1971.1106603146 -25.2128906788
1973.0743334293 -25.2214607318
1975.0384454727 -25.2300343240
1976.9978024960 -25.2386114500
1978.9603245258 -25.2471921172
1980.9245016575 -25.2557763020
1982.8892357349 -25.2643639861
1984.8517916203 -25.2729551555
1986.8143637180 -25.2815497828
1988.7777767181 -25.2901478278
1990.7375876904 -25.2987492637
1992.6992647648 -25.3073540932
1994.6618299484 -25.3159623357
1996.6225359440 -25.3245739820
1998.5818109512 -25.3331890331
2000.5447161198 -25.3418074806
2002.5073390007 -25.3504293216
2004.4713089466 -25.3590545531
2006.4393260479 -25.3676831856
2008.4023580551 -25.3763152363
2010.3651249409 -25.3849507278
2012.3281159401 -25.3935896776
2014.2909541130 -25.4022321616
2016.2525281906 -25.4108781937
2018.2121491432 -25.4195277894
2020.1769170761 -25.4281809012
2022.1385560036 -25.4368375286
2024.0984120369 -25.4454977180
2026.0637490749 -25.4541615024
2028.0260720253 -25.4628288908
2029.9846811295 -25.4714999063
2031.9516000748 -25.4801745692
2033.9329450130 -25.4888529143
2035.8972191811 -25.4975349670
2037.8606281281 -25.5062207508
2039.8261461258 -25.5149102582
2041.7873361111 -25.5236034083
2043.7486560345 -25.5323001755
2045.7088799477 -25.5410005540
2047.6710929871 -25.5497045541
2049.6340320110 -25.5584122348
2051.5976819992 -25.5671235654
2053.5618698597 -25.5758385568
2055.5253658295 -25.5845572351
2057.4845118523 -25.5932796762
2059.4450616837 -25.6020058477
2061.4047558308 -25.6107357741
2063.3675718307 -25.6194694692
2065.3336117268 -25.6282069490
2067.3014497757 -25.6369482552
2069.2637298107 -25.6456933635
2071.2251729965 -25.6544422687
2073.1892759800 -25.6631949739
2075.1529350281 -25.6719514730
2077.1158258915 -25.6807117472
2079.0777111053 -25.6894757844
2081.0399029255 -25.6982435917
2083.0008020401 -25.7070151978
2084.9663839340 -25.7157905897
2086.9248950481 -25.7245697898
2088.8866920471 -25.7333528061
2090.8518550396 -25.7421396614
2092.8139569759 -25.7509303617
2094.7757189274 -25.7597249001
2096.7397019863 -25.7685232534
2098.7045500278 -25.7773254295
2100.6697690487 -25.7861314461
2102.6303908825 -25.7949412723
2104.5938599110 -25.8037548898
2106.5536630154 -25.8125722930
2108.5167350769 -25.8213934916
2110.4798669815 -25.8302184539
2112.4403998852 -25.8390471595
2114.3978097439 -25.8478795891
2116.3624176979 -25.8567157238
2118.3267395496 -25.8655555575
2120.2888166904 -25.8743991181
2122.2512066364 -25.8832464253
2124.2146155834 -25.8920975041
2126.1794674397 -25.9009523994
2128.1466064453 -25.9098111981
2130.1067602634 -25.9186738328
2132.0697312355 -25.9275402863
2134.0326423645 -25.9364105876
2135.9971804619 -25.9452847560
2137.9614315033 -25.9541628503
2139.9245085716 -25.9630449087
2141.8885846138 -25.9719309598
2143.8487386703 -25.9808210250
2145.8112375736 -25.9897151195
2147.7727196217 -25.9986132585
2149.7329776287 -26.0075154264
2151.6939516068 -26.0164215992
2153.6575875282 -26.0253317546
2155.6198675632 -26.0342458875
2157.5822694302 -26.0431640423
2159.5449864864 -26.0520862040
2161.5157597065 -26.0610123793
2163.4771437645 -26.0699425568
2165.4389808178 -26.0788767129
2167.4024670124 -26.0878148559
2169.3623750210 -26.0967569814
2171.3211760521 -26.1057030758
2173.2846410275 -26.1146531511
2175.2483749390 -26.1236072507
2177.2068858147 -26.1325654070
2179.1685090065 -26.1415276075
2181.1296889782 -26.1504938607
2183.0916790962 -26.1594641869
2185.0525310040 -26.1684386243
2187.0210959911 -26.1774172154
2188.9837739468 -26.1863999871
2190.9442307949 -26.1953869557
2192.9076647758 -26.2043781108
2194.8684208393 -26.2133734479
2196.8301548958 -26.2223729695
2198.7945008278 -26.2313766909
2200.7608878613 -26.2403845993
2202.7233948708 -26.2493966368
2204.6852970123 -26.2584127762
2206.6461470127 -26.2674330199
2208.6078770161 -26.2764573566
2210.5686051846 -26.2854857540
2212.5316960812 -26.2945182239
2214.4970030785 -26.3035547923
2216.4628090858 -26.3125954780
2218.4249129295 -26.3216402896
2220.3908009529 -26.3306892454
2222.3530941010 -26.3397423488
2224.3163361549 -26.3487996189
2226.2803132534 -26.3578610798
2228.2391521931 -26.3669267343
2230.2018492222 -26.3759965597
2232.1652371883 -26.3850705140
2234.1279840469 -26.3941485698
2236.0872819424 -26.4032307402
2238.0501909256 -26.4123170520
2240.0138430595 -26.4214074737
2241.9725139141 -26.4305020208
2243.9374070168 -26.4396006821
2245.9013469219 -26.4487034694
2247.8724687099 -26.4578103857
2249.8354744911 -26.4669214303
2251.8281774521 -26.4760366556
2253.7920854092 -26.4851561062
2255.7597005367 -26.4942797763
2257.7210104465 -26.5034077026
2259.6946244240 -26.5125398730
2261.6814494133 -26.5216763032
2263.6463873386 -26.5308169990
2265.6082973480 -26.5399619949
2267.5869734287 -26.5491113063
2269.5467774868 -26.5582649575
2271.5052204132 -26.5674229791
2273.4658403397 -26.5765853665
2275.4262223244 -26.5857520796
2277.3907563686 -26.5949231264
2279.3652293682 -26.6040985355
2281.3280093670 -26.6132783311
2283.2895252705 -26.6224625227
2285.2528212070 -26.6316511147
2287.2136242390 -26.6408441202
2289.1726682186 -26.6500415407
2291.1409792900 -26.6592433809
2293.1061673164 -26.6684496216
2295.0707893372 -26.6776602701
2297.0319252014 -26.6868753639
2298.9914932251 -26.6960948917
2300.9569811821 -26.7053188817
2302.9198620319 -26.7145473305
2304.8817169666 -26.7237802933
2306.8507058620 -26.7330177182
2308.8122060299 -26.7422595982
2310.7772679329 -26.7515059146
2312.7411170006 -26.7607566684
2314.7026748657 -26.7700118681
2316.6662528515 -26.7792714849
2318.6311228275 -26.7885355108
2320.6056878567 -26.7978039435
2322.5955500603 -26.8070767837
2324.5665721893 -26.8163540141
2326.5308401585 -26.8256356204
2328.4922561646 -26.8349216229
2330.4537661076 -26.8442120377
2332.4167642593 -26.8535068697
2334.3793554306 -26.8628061222
2336.3407354355 -26.8721098022
2338.3052203655 -26.8814179220
2340.2690365314 -26.8907304983
2342.2326714993 -26.9000475364
2344.1957066059 -26.9093690383
2346.1604256630 -26.9186950176
2348.1229138374 -26.9280254812
2350.0865850449 -26.9373604466
2352.0527980328 -26.9466999481
2354.0276968479 -26.9560440016
2355.9894468784 -26.9653926041
2357.9539570808 -26.9747457518
2359.9180860519 -26.9841035212
2361.8799922466 -26.9934659118
2363.8511912823 -27.0028329192
2365.8166263103 -27.0122044964
2367.7858202457 -27.0215806332
2369.7510621548 -27.0309613246
2371.7150940895 -27.0403465613
2373.6790089607 -27.0497363485
2375.6429960728 -27.0591307080
2377.6043519974 -27.0685296483
2379.5797600746 -27.0779331791
2381.5531430244 -27.0873413837
2383.5169980526 -27.0967541702
2385.4810180664 -27.1061715207
2387.4427640438 -27.1155934357
2389.4049959183 -27.1250199207
2391.3699548244 -27.1344509857
2393.3351147175 -27.1438866103
2395.2955987453 -27.1533267915
2397.2586207390 -27.1627715546
2399.2213757038 -27.1722208697
2401.1861498356 -27.1816746612
2403.1478247643 -27.1911329264
2405.1132888794 -27.2005956759
2407.0776388645 -27.2100629599
2409.0395238400 -27.2195348005
2411.0040080547 -27.2290111757
2412.9664759636 -27.2384920977
2414.9313790798 -27.2479775879
2416.9259870052 -27.2574676709
2418.8947792053 -27.2669623423
2420.8564693928 -27.2764616127
2422.8299612999 -27.2859654478
2424.7833421230 -27.2954738533
2426.7504770756 -27.3049868246
2428.7261850834 -27.3145043717
2430.6905031204 -27.3240265131
2432.6536991596 -27.3335532631
2434.6159751415 -27.3430846099
2436.5783090591 -27.3526205892
2438.5394802094 -27.3621612375
2440.4988093376 -27.3717065715
2442.4749464989 -27.3812565664
2444.4508714676 -27.3908112113
2446.4295716286 -27.4003704847
2448.4079446793 -27.4099343282
2450.3732137680 -27.4195027565
2452.3354017735 -27.4290757260
2454.2949457169 -27.4386532423
2456.2564148903 -27.4482353136
2458.2252268791 -27.4578219630
2460.1914148331 -27.4674132109
2462.1565337181 -27.4770090697
2464.1219315529 -27.4866095769
2466.0947966576 -27.4962147424
2468.0614378452 -27.5058245750
2470.0215239525 -27.5154390742
2471.9851319790 -27.5250582602
2473.9512310028 -27.5346821789
2475.9164299965 -27.5443108039
2477.8824369907 -27.5539441364
2479.8462750912 -27.5635821683
2481.8096392155 -27.5732249024
2483.7740061283 -27.5828723266
2485.7381322384 -27.5925244390
2487.7075052261 -27.6021812072
2489.6721770763 -27.6118426357
2491.6396539211 -27.6215087108
2493.6028778553 -27.6311794413
2495.6873807907 -27.6408548509
2498.5113749504 -27.6505349713
2500.8175499439 -27.6602198190
2502.7892909050 -27.6699094025
2504.8658049107 -27.6796036923
2506.8234639168 -27.6893027060
2508.7938969135 -27.6990064385
2510.7679598331 -27.7087148866
2513.0004217625 -27.7184280408
2514.9697978497 -27.7281459193
2516.9519677162 -27.7378685172
2518.9086227417 -27.7475958306
2520.8667168617 -27.7573278579
2522.8273169994 -27.7670646058
2524.7891647816 -27.7768060701
2526.7509808540 -27.7865522383
2528.7112667561 -27.7963030674
2530.6721205711 -27.8060585615
2532.6309955120 -27.8158187529
2534.5971496105 -27.8255836498
2536.5665695667 -27.8353532768
2538.5919036865 -27.8451276114
2540.6808156967 -27.8549066518
2542.6805946827 -27.8646904121
2544.6724286079 -27.8744789013
2546.6479206085 -27.8842721162
2548.6107034683 -27.8940700386
2550.5777974129 -27.9038726484
2552.5476465225 -27.9136799426
2554.5140445232 -27.9234919016
2556.4851286411 -27.9333085632
2558.4503726959 -27.9431299454
2560.4140155315 -27.9529560543
2562.3962013721 -27.9627869084
2564.4085483551 -27.9726225335
2566.3710653782 -27.9824629086
2568.3319783211 -27.9923080640
2570.3193173409 -28.0021580233
2572.2849333286 -28.0120127868
2574.2427253723 -28.0218723525
2576.2061362267 -28.0317367078
2578.1669652462 -28.0416058631
2580.1247153282 -28.0514797907
2582.0848202705 -28.0613584852
2584.0427103043 -28.0712419253
2585.9991824627 -28.0811300590
2587.9609112740 -28.0910228751
2589.9231553078 -28.1009203925
2591.8816494942 -28.1108225849
2593.8400185108 -28.1207294679
2595.8096256256 -28.1306411045
2597.7742726803 -28.1405574779
2599.7344746590 -28.1504785823
2601.6983525753 -28.1604044567
2603.6587245464 -28.1703351108
2605.6255435944 -28.1802705438
2607.5866208076 -28.1902107396
2609.5452606678 -28.2001557333
2611.5043265820 -28.2101055054
2613.4636807442 -28.2200600269
2615.4274246693 -28.2300193017
2617.3882236481 -28.2399833386
2619.3459296227 -28.2499521375
2621.3026156425 -28.2599257391
2623.2607355118 -28.2699041209
2625.2250394821 -28.2798872906
2627.1821794510 -28.2898752366
2629.1524324417 -28.2998679584
2631.1107974052 -28.3098654508
2633.0816173553 -28.3198677276
2635.0396463871 -28.3298747972
2636.9978075027 -28.3398866430
2638.9660444260 -28.3499032500
2640.9222345352 -28.3599246355
2642.8820426464 -28.3699508153
2644.8430588245 -28.3799819249
2646.8250219822 -28.3900181615
2648.7958078384 -28.4000594790
2650.7575058937 -28.4101057850
2652.7217328548 -28.4201571839
2654.6803278923 -28.4302135373
2656.6489658356 -28.4402748643
2658.6099078655 -28.4503411141
2660.5844309330 -28.4604122742
2662.5488970280 -28.4704883542
2664.5108959675 -28.4805693470
2666.4748270512 -28.4906552258
2668.4385809898 -28.5007459942
2670.3972849846 -28.5108416203
2672.3791530132 -28.5209420966
2674.3485579491 -28.5310474015
2676.3090980053 -28.5411575320
2678.2679250240 -28.5512724684
2680.2403399944 -28.5613923266
2682.2040388584 -28.5715171126
2684.1650118828 -28.5816469951
2686.1234970093 -28.5917817504
2688.0891520977 -28.6019213688
2690.0498962402 -28.6120658523
2692.0153141022 -28.6222151772
2693.9877450466 -28.6323693245
2695.9561960697 -28.6425282678
2697.9203052521 -28.6526919858
2699.8959851265 -28.6628604621
2701.8591680527 -28.6730337158
2703.8185861111 -28.6832118257
2705.7800559998 -28.6933947037
2707.7398929596 -28.7035823532
2709.7010099888 -28.7137747663
2711.6618530750 -28.7239719590
2713.6229791641 -28.7341739432
2715.5792031288 -28.7443807079
2717.5421869755 -28.7545922658
2719.5136461258 -28.7648085728
2721.4799711704 -28.7750295910
2723.4404110909 -28.7852553001
2725.4018270969 -28.7954856750
2727.3634221554 -28.8057207108
2729.3238971233 -28.8159603966
2731.2810161114 -28.8262047182
2733.2474830151 -28.8364536595
2735.2070441246 -28.8467072222
2737.1695942879 -28.8569653906
2739.1402454376 -28.8672281976
2741.1043343544 -28.8774956789
2743.0655591488 -28.8877678381
2745.0257151127 -28.8980446653
2746.9850180149 -28.9083261375
2749.0338239670 -28.9186122728
2750.9912810326 -28.9289030572
2752.9579491615 -28.9391984749
2754.9167351723 -28.9494985439
2756.8808610439 -28.9598032552
2758.8394980431 -28.9701125940
2760.8073599339 -28.9804265368
2762.7690539360 -28.9907450925
2764.7279410362 -29.0010682483
2766.6910290718 -29.0113959639
2768.6524760723 -29.0217282160
2770.6145691872 -29.0320649958
2772.5752301216 -29.0424062984
2774.5387802124 -29.0527522004
2776.5047502518 -29.0631026096
2778.4650173187 -29.0734575139
2780.4393482208 -29.0838169216
2782.4024782181 -29.0941808574
2784.3637273312 -29.1045493346
2786.3211493492 -29.1149223103
2788.2816042900 -29.1252997798
2790.2413222790 -29.1356817396
2792.2004892826 -29.1460681936
2794.1633663177 -29.1564591291
2796.1279993057 -29.1668545519
2798.0925502777 -29.1772544350
2800.0679132938 -29.1876587869
2802.0611753464 -29.1980677832
2804.0448713303 -29.2084813168
2806.0053043365 -29.2188993309
2807.9937293530 -29.2293218029
2809.9578604698 -29.2397487407
2811.9242544174 -29.2501801229
2813.8887753487 -29.2606160093
2815.8539934158 -29.2710563949
2817.8196153641 -29.2815012718
2819.9164981842 -29.2919506334
2821.8906359673 -29.3024044529
2823.8590178490 -29.3128627288
2825.8514230251 -29.3233254619
2827.8387410641 -29.3337926491
2829.8136529922 -29.3442642788
2831.7916839123 -29.3547403525
2833.7642319202 -29.3652208504
2835.7369120121 -29.3757057435
2837.7160859108 -29.3861950310
2839.6978528500 -29.3966886886
2841.6642050743 -29.4071867772
2843.6242110729 -29.4176892542
2845.5857510567 -29.4281961778
2847.5453629494 -29.4387075582
2849.5100400448 -29.4492233400
2851.4802210331 -29.4597435118
2853.4558780193 -29.4702680463
2855.4171240330 -29.4807969395
2857.3911340237 -29.4913301464
2859.3605699539 -29.5018676306
2861.3177950382 -29.5124093637
2863.2806811333 -29.5229553521
2865.2407870293 -29.5335055709
2867.2032551765 -29.5440601277
2869.1739921570 -29.5546189777
2871.1425352097 -29.5651820840
2873.1070091724 -29.5757494410
2875.0672173500 -29.5863210451
2877.0280413628 -29.5968968992
2879.0057373047 -29.6074769717
2880.9829561710 -29.6180612276
2882.9453883171 -29.6286497127
2884.9025752544 -29.6392424663
2886.8623561859 -29.6498393997
2888.8240599632 -29.6604405122
2890.7854759693 -29.6710457852
2892.7450299263 -29.6816552317
2894.7076218128 -29.6922688336
2896.6686718464 -29.7028865525
2898.6297287941 -29.7135083671
2900.6025447845 -29.7241342508
2902.5646088123 -29.7347641957
2904.5231499672 -29.7453981952
2906.4850420952 -29.7560362325
2908.4468209743 -29.7666783104
2910.4098191261 -29.7773244889
2912.3769791126 -29.7879747353
2914.3397760391 -29.7986290289
2916.3009879589 -29.8092873455
2918.2707149982 -29.8199498666
2920.2448449135 -29.8306164548
2922.2065408230 -29.8412870513
2924.1653017998 -29.8519616791
2926.1239006519 -29.8626403183
2928.0856456757 -29.8733229863
2930.0521187782 -29.8840096761
2932.0142028332 -29.8947003480
2933.9776878357 -29.9053949831
2935.9397900105 -29.9160935655
2937.9005501270 -29.9267960644
2939.8724839687 -29.9375024571
2941.8358700275 -29.9482127149
2943.8178222179 -29.9589269349
2945.7840082645 -29.9696450783
2947.7515542507 -29.9803670787
2949.7163650990 -29.9910929069
2951.6998550892 -30.0018225462
2953.6617848873 -30.0125559448
2955.6233587265 -30.0232930951
2957.5855555534 -30.0340340102
2959.5528285503 -30.0447787417
2961.5352807045 -30.0555272325
2963.5050878525 -30.0662794251
2965.4676508904 -30.0770352881
2967.4288718700 -30.0877948009
2969.3905699253 -30.0985579254
2971.3545019627 -30.1093246361
2973.3163368702 -30.1200949153
2975.2733070850 -30.1308687562
2977.2339229584 -30.1416463782
2979.1998579502 -30.1524276090
2981.1568601131 -30.1632124372
2983.1188271046 -30.1740008602
2985.0797753334 -30.1847928799
2987.0403633118 -30.1955884706
2989.0035443306 -30.2063875871
2990.9642734528 -30.2171901961
2992.9239373207 -30.2279962652
2994.8847053051 -30.2388057470
2996.8546893597 -30.2496187391
2998.8387773037 -30.2604351017
3000.8285002708 -30.2712548027
3002.7889382839 -30.2820778236
3004.7538673878 -30.2929041593
3006.7171363831 -30.3037337870
3008.6760535240 -30.3145666881
3010.6368365288 -30.3254030322
3012.6014726162 -30.3362429606
3014.5623207092 -30.3470861969
3016.5280568600 -30.3579326767
3018.4930388927 -30.3687824772
3020.4720258713 -30.3796355291
3022.4394958019 -30.3904917866
3024.3974347115 -30.4013512370
3026.3575108051 -30.4122138945
3028.3210508823 -30.4230797877
3030.2840268612 -30.4339489092
3032.2621479034 -30.4448211473
3034.2331790924 -30.4556964690
3036.2006471157 -30.4665748418
3038.1626541615 -30.4774562546
3040.1367030144 -30.4883406578
3042.1003828049 -30.4992280045
3044.0684466362 -30.5101182536
3046.0300924778 -30.5210113614
3048.0291435719 -30.5319073379
3049.9943764210 -30.5428061342
3052.0482192039 -30.5537077088
3054.1101753712 -30.5646120410
3056.0686352253 -30.5755191146
3058.0342574120 -30.5864289281
3060.0157701969 -30.5973414879
3061.9770894051 -30.6082567460
3063.9964134693 -30.6191747115
3066.1174063683 -30.6300953773
3068.0825574398 -30.6410187219
3070.2057125568 -30.6519447486
3072.1743035316 -30.6628735062
3074.1467556953 -30.6738050565
3076.1092915535 -30.6847394107
3078.0717136860 -30.6956765466
3080.0565016270 -30.7066165290
3082.0245647430 -30.7175592834
3084.0015447140 -30.7285047148
3085.9646985531 -30.7394527869
3087.9301025867 -30.7504034857
3089.9062645435 -30.7613569737
3091.8680005074 -30.7723135713
3093.8307166100 -30.7832728406
3095.8007178307 -30.7942348193
3097.7899627686 -30.8051994323
3099.7980589867 -30.8161666429
3101.7642998695 -30.8271364051
3103.7242178917 -30.8381086833
3105.6871039867 -30.8490834413
3107.6511390209 -30.8600606764
3109.6208190918 -30.8710403358
3111.5831191540 -30.8820223752
3113.5659391880 -30.8930067482
3115.5654811859 -30.9039934176
3117.5519943237 -30.9149823366
3119.5349223614 -30.9259734631
3121.5010833740 -30.9369667591
3123.4652245045 -30.9479621875
3125.4289805889 -30.9589597001
3127.3937587738 -30.9699592532
3129.4030427933 -30.9809608113
3131.4288139343 -30.9919643447
3133.3813920021 -31.0029698514
3135.3488600254 -31.0139773657
3137.3186352253 -31.0249869011
3139.3230113983 -31.0359983354
3141.3109505177 -31.0470116178
3143.2713966370 -31.0580267461
3145.2357606888 -31.0690437225
3147.2020647526 -31.0800625304
3149.1598808765 -31.0910830910
3151.1407508850 -31.1021053692
3153.1150538921 -31.1131293225
3155.0806119442 -31.1241549119
3157.0376210213 -31.1351820950
3159.0154690742 -31.1462109146
3160.9788360596 -31.1572413704
3162.9382848740 -31.1682735590
3164.9009528160 -31.1793073263
3166.8693988323 -31.1903426190
3168.8455498219 -31.2013794096
3170.8075087070 -31.2124175947
3172.7834806442 -31.2234571394
3174.7451276779 -31.2344979923
3176.7064185143 -31.2455400923
3178.6645107269 -31.2565833923
3180.6460926533 -31.2676278630
3182.6255326271 -31.2786734703
3184.6340465546 -31.2897201902
3186.7129986286 -31.3007679812
3188.7044155598 -31.3118168172
3190.7167315483 -31.3228666421
3192.7028167248 -31.3339173962
3194.6674768925 -31.3449690721
3196.6300587654 -31.3560219065
3198.5983607769 -31.3670757334
3200.5796108246 -31.3781304138
3202.5472557545 -31.3891859795
3204.5145618916 -31.4002422966
3206.4758360386 -31.4112993180
3208.4390661716 -31.4223569951
3210.4013853073 -31.4334152817
3212.3623530865 -31.4444741334
3214.3258399963 -31.4555335208
3216.2927868366 -31.4665933925
3218.2535097599 -31.4776540040
3220.2242035866 -31.4887152015
3222.1854987144 -31.4997768609
3224.1463906765 -31.5108389279
3226.1065087318 -31.5219013281
3228.0660517216 -31.5329640381
3230.0541467667 -31.5440269973
3232.0352158546 -31.5550901247
3234.0096900463 -31.5661533832
3235.9764840603 -31.5772168915
3237.9393570423 -31.5882804520
3239.9190111160 -31.5993440262
3241.8841211796 -31.6104075748
3243.8464291096 -31.6214711088
3245.8088679314 -31.6325345768
3247.7675347328 -31.6435979054
3249.7277297974 -31.6546610848
3251.6909267902 -31.6657241088
3253.6584477425 -31.6767869674
3255.6185789108 -31.6878496031
3257.5803267956 -31.6989119209
3259.5572087765 -31.7099738207
3261.5232896805 -31.7210352248
3263.4877517223 -31.7320967246
3265.4468817711 -31.7431578087
3267.4061379433 -31.7542184279
3269.3691039085 -31.7652786744
3271.3283319473 -31.7763383502
3273.2903139591 -31.7873974055
3275.2505750656 -31.7984557636
3277.2134559155 -31.8095133576
3279.1946048737 -31.8205700953
3281.1723878384 -31.8316258994
3283.1391797066 -31.8426807310
3285.1036767960 -31.8537345026
3287.0652618408 -31.8647871614
3289.0285108089 -31.8758386366
3290.9886548519 -31.8868889064
3292.9484047890 -31.8979378987
3294.9047498703 -31.9089855430
3296.8648958206 -31.9200317413
3298.8387308121 -31.9310764576
3300.8027989864 -31.9421196723
3302.7624051571 -31.9531614104
3304.7233502865 -31.9642016626
3306.6859533787 -31.9752403092
3308.6465384960 -31.9862772454
3310.6099534035 -31.9973124388
3312.5729863644 -32.0083459774
3314.5377373695 -32.0193779957
3316.5011672974 -32.0304081591
3318.4661912918 -32.0414364491
3320.4423732758 -32.0524628193
3322.4092774391 -32.0634873214
3324.3730423450 -32.0745099493
3326.3591444492 -32.0855306750
3328.3246493340 -32.0965492874
3330.2867684364 -32.1075657523
3332.2627394199 -32.1185800108
3334.2315514088 -32.1295920062
3336.2036733627 -32.1406016700
3338.1667964458 -32.1516089781
3340.1386654377 -32.1626139205
3342.1012964249 -32.1736164131
3344.0614573956 -32.1846163680
3346.0263814926 -32.1956137565
3347.9955685139 -32.2066084557
3349.9637343884 -32.2176006370
3351.9269573689 -32.2285900724
3353.8865993023 -32.2395766764
3355.8474593163 -32.2505608481
3357.8110144138 -32.2615421858
3359.7859475613 -32.2725206440
3361.7512927055 -32.2834967346
3363.7948198318 -32.2944699027
3365.8787827492 -32.3054400604
3367.8438398838 -32.3164072008
3369.8018999100 -32.3273712697
3371.8337121010 -32.3383321274
3373.8085982800 -32.3492897962
3375.7828462124 -32.3602441967
3377.7488100529 -32.3711952199
3379.7614891529 -32.3821428053
3381.7430679798 -32.3930869169
3383.7048189640 -32.4040275170
3385.6686210632 -32.4149646246
3387.6391642094 -32.4258982718
3389.6123781204 -32.4368284404
3391.5769269466 -32.4477548778
3393.5389239788 -32.4586775671
3395.5002608299 -32.4695966514
3397.4640028477 -32.4805118418
3399.4414577484 -32.4914232082
3401.4027957916 -32.5023305981
3403.3657708168 -32.5132338493
3405.3304660320 -32.5241328283
3407.3040251732 -32.5350274483
3409.2679493427 -32.5459176955
3411.2316622734 -32.5568035680
3413.2028112411 -32.5676850415
3415.1668052673 -32.5785619191
3417.1339662075 -32.5894340746
3419.1069922447 -32.6003014065
3421.0709271431 -32.6111637917
3423.0328280926 -32.6220211146
3425.0155401230 -32.6328732856
3426.9819090366 -32.6437202142
3428.9507570267 -32.6545618110
3430.9179461002 -32.6653979734
3432.8816881180 -32.6762286014
3434.8451652527 -32.6870536003
3436.8087732792 -32.6978728820
3438.8009471893 -32.7086864101
3440.7708661556 -32.7194940652
3442.7448823452 -32.7302958424
3444.7072162628 -32.7410915837
3446.6748893261 -32.7518812341
3448.6372523308 -32.7626646695
3450.6017794609 -32.7734418129
3452.5793113708 -32.7842125783
3454.5425062180 -32.7949768884
3456.5062060356 -32.8057346225
3458.4728691578 -32.8164860404
3460.4535560608 -32.8272315398
3462.4200220108 -32.8379708592
3464.3811619282 -32.8487035478
3466.3453488350 -32.8594295071
3468.3189418316 -32.8701487896
3470.2943408489 -32.8808612408
3472.2575240135 -32.8915666777
3474.2203450203 -32.9022651256
3476.1854388714 -32.9129568194
3478.1497049332 -32.9236414640
3480.1349639893 -32.9343187907
3482.0991511345 -32.9449887122
3484.0634601116 -32.9556511561
3486.0273163319 -32.9663060341
3487.9907844067 -32.9769532370
3490.0508913994 -32.9875926757
3492.0145833492 -32.9982242248
3493.9794533253 -33.0088477833
3495.9481494427 -33.0194632767
3497.9242055416 -33.0300708073
3499.9211213589 -33.0406703008
3501.8899264336 -33.0512615400
3503.8576164246 -33.0618444307
3505.8244004250 -33.0724189100
3507.7954964638 -33.0829848202
3509.7641615868 -33.0935420191
3511.7284004688 -33.1040904073
3513.6925175190 -33.1146298680
3515.6579904556 -33.1251603075
3517.6231534481 -33.1356816297
3519.5978043079 -33.1461939977
3521.5606493950 -33.1566972737
3523.5241813660 -33.1671911753
3525.4877555370 -33.1776756086
3527.4574954510 -33.1881505095
3529.4235525131 -33.1986158286
3531.3910143375 -33.2090714722
3533.3569624424 -33.2195173922
3535.3213934898 -33.2299535430
3537.2808094025 -33.2403799006
3539.2558734417 -33.2507963203
3541.2186994553 -33.2612026524
3543.1816143990 -33.2715988169
3545.1472384930 -33.2819846743
3547.1108963490 -33.2923600981
3549.0757544041 -33.3027249569
3551.0385053158 -33.3130791039
3553.0021941662 -33.3234224221
3554.9645962715 -33.3337548804
3556.9285461903 -33.3440762895
3558.9034171104 -33.3543865371
3560.8811922073 -33.3646856269
3562.8502533436 -33.3749733159
3564.8189904690 -33.3852494895
3566.7866125107 -33.3955140184
3568.7505695820 -33.4057668648
3570.7200956345 -33.4160081128
3572.6852176189 -33.4262376699
3574.6495616436 -33.4364552317
3576.6134316921 -33.4466606610
3578.5795338154 -33.4568538222
3580.5540428162 -33.4670345819
3582.5178618431 -33.4772028275
3584.4817700386 -33.4873584220
3586.4439549446 -33.4975012629
3588.4226338863 -33.5076312183
3590.3863818645 -33.5177481575
3592.3496549129 -33.5278519306
3594.3181869984 -33.5379424571
3596.2839031219 -33.5480196261
3598.2477631569 -33.5580833764
3600.2255070210 -33.5681336499
3602.1960091591 -33.5781703508
3604.1570851803 -33.5881936325
3606.1188192368 -33.5982031405
3608.0837283134 -33.6081989504
3610.0449671745 -33.6181810756
3612.0070512295 -33.6281493300
3613.9690222740 -33.6381036766
3615.9331371784 -33.6480438881
3617.9015893936 -33.6579699092
3619.8954405785 -33.6678815797
3621.8632555008 -33.6777787461
3623.8280775547 -33.6876614172
3625.7947096825 -33.6975293324
3627.7614104748 -33.7073826229
3629.7290256023 -33.7172209140
3631.7003045082 -33.7270440254
3633.6704683304 -33.7368518153
3635.6365683079 -33.7466441408
3637.6014273167 -33.7564208749
3639.5765283108 -33.7661820147
3641.5417094231 -33.7759274206
3643.5025794506 -33.7856569340
3645.4653043747 -33.7953705018
3647.4333634377 -33.8050682740
3649.4071123600 -33.8147501106
3651.3719553947 -33.8244160529
3653.3340182304 -33.8340655962
3655.3109722137 -33.8436985791
3657.2747211456 -33.8533148763
3659.2521591187 -33.8629143367
3661.2209451199 -33.8724968234
3663.1881492138 -33.8820621697
3665.1520652771 -33.8916102128
3667.1150691509 -33.9011408973
3669.0799841881 -33.9106550421
3671.0480852127 -33.9201520445
3673.0123701096 -33.9296316941
3674.9835340977 -33.9390942014
3676.9473910332 -33.9485391812
3678.9467620850 -33.9579663486
3681.2684321404 -33.9673758771
3683.2491712570 -33.9767690085
3685.2185072899 -33.9861452701
3687.1869621277 -33.9955042260
3689.1605532169 -34.0048455290
3691.1330101490 -34.0141690849
3693.1045119762 -34.0234744606
3695.0672731400 -34.0327614387
3697.0304460526 -34.0420299657
3699.2526509762 -34.0512799846
3701.4787778854 -34.0605117204
3703.4343168736 -34.0697254284
3705.4144968987 -34.0789205459
3707.4157388210 -34.0880966447
3709.4934589863 -34.0972535198
3711.5596661568 -34.1063913231
3713.5667393208 -34.1155096605
3715.5358722210 -34.1246082814
3717.5109632015 -34.1336874523
3719.4903111458 -34.1427468810
3721.4599602222 -34.1517870892
3723.4248073101 -34.1608073931
3725.3906521797 -34.1698079556
3727.3592860699 -34.1787886374
3729.3226511478 -34.1877489766
3731.2892401218 -34.1966887584
3733.2550091743 -34.2056077928
3735.2231070995 -34.2145058844
3737.1912660599 -34.2233828137
3739.1731882095 -34.2322388127
3741.1530501842 -34.2410734397
3743.1220502853 -34.2498864605
3745.0893032551 -34.2586776901
3747.0572891235 -34.2674469861
3749.0265653133 -34.2761945105
3750.9932193756 -34.2849199311
3752.9546933174 -34.2936231968
3754.9273431301 -34.3023043191
3756.9041721821 -34.3109633839
3758.8816273212 -34.3196000036
3760.8479013443 -34.3282141760
3762.8120803833 -34.3368059758
3764.7780685425 -34.3453751653
3766.7473144531 -34.3539217218
3768.7677192688 -34.3624456953
3770.7283072472 -34.3709466420
3772.6909914017 -34.3794247087
3774.6584084034 -34.3878795191
3776.6204564571 -34.3963107255
3778.5907363892 -34.4047181540
3780.5602893829 -34.4131015633
3782.5296394825 -34.4214607452
3784.4981884956 -34.4297954936
3786.4659984112 -34.4381059818
3788.4335682392 -34.4463921204
3790.4004881382 -34.4546539187
3792.3661141396 -34.4628909598
3794.3301620483 -34.4711030050
3796.2969951630 -34.4792898954
3798.2647750378 -34.4874514655
3800.2543380260 -34.4955875927
3802.2290561199 -34.5036980645
3804.1972389221 -34.5117831605
3806.1684138775 -34.5198423693
3808.1382048130 -34.5278754535
3810.1049227715 -34.5358822381
3812.0746209621 -34.5438626595
3814.0406060219 -34.5518166829
3816.0096490383 -34.5597442254
3817.9783351421 -34.5676456429
3819.9581673145 -34.5755203648
3821.9257283211 -34.5833682835
3823.8915073872 -34.5911892156
3825.8574745655 -34.5989832598
3827.8240697384 -34.6067504319
3829.7902545929 -34.6144906968
3831.7561135292 -34.6222070082
3833.7232596874 -34.6298997091
3835.6903047562 -34.6375692987
3837.6579778194 -34.6452078532
3839.6335558891 -34.6528235716
3841.6064729691 -34.6604129512
3843.5828390121 -34.6679810617
3845.5505850315 -34.6755255025
3847.5183379650 -34.6830501691
3849.4850349426 -34.6905533481
3851.4527649879 -34.6980374242
3853.4183290005 -34.7055013164
3855.3864579201 -34.7129472793
3857.3519978523 -34.7203746214
3859.3277099133 -34.7277851620
3861.3025479317 -34.7351782973
3863.2793810368 -34.7425553973
3865.2507860661 -34.7499165384
3867.2146320343 -34.7572628492
3869.1817739010 -34.7645941165
3871.1477820873 -34.7719113036
3873.1181070805 -34.7792144814
3875.0839049816 -34.7865044530
3877.0517029762 -34.7937813782
3879.0304110050 -34.8010459387
3881.0001189709 -34.8082982197
3882.9676721096 -34.8155388219
3884.9366762638 -34.8227679418
3886.9039912224 -34.8299860886
3888.8704280853 -34.8371933965
3890.8378520012 -34.8443902763
3892.8052289486 -34.8515768992
3894.7736289501 -34.8587536268
3896.7365248203 -34.8659206916
3898.7125127316 -34.8730784316
3900.6784489155 -34.8802269760
3902.6537270546 -34.8873665784
3904.6197681427 -34.8944973604
3906.5885040760 -34.9016196256
3908.5586180687 -34.9087338039
3910.5250351429 -34.9158400476
3912.4883949757 -34.9229383908
3914.4531519413 -34.9300291888
3916.4200410843 -34.9371123447
3918.3858540058 -34.9441880169
3920.3635921478 -34.9512563476
3922.3297002316 -34.9583174927
3924.2986862659 -34.9653715580
3926.2669012547 -34.9724186945
3928.2327764034 -34.9794591144
3930.1994452477 -34.9864929023
3932.1730682850 -34.9935200355
3934.1565442085 -35.0005405885
3936.1234312057 -35.0075546175
3938.0898141861 -35.0145621681
3940.0668222904 -35.0215632970
3942.0325272083 -35.0285581234
3944.0015652180 -35.0355467780
3945.9683132172 -35.0425293220
3947.9379723072 -35.0495058054
3949.9052932262 -35.0564763160
3951.8715863228 -35.0634409200
3953.8385684490 -35.0703996724
3955.8057634830 -35.0773526244
3957.7727296352 -35.0842998220
3959.7513158321 -35.0912413175
3961.7178997993 -35.0981772000
3963.6836895943 -35.1051075644
3965.6491675377 -35.1120324349
3967.6206645966 -35.1189518375
3969.6444976330 -35.1258658090
3971.6106364727 -35.1327743869
3973.5786004066 -35.1396776141
3975.5480103493 -35.1465755167
3977.5115463734 -35.1534681438
3979.4918103218 -35.1603555461
3981.4602842331 -35.1672377730
3983.4269051552 -35.1741148652
3985.3961973190 -35.1809868860
3987.3618853092 -35.1878538679
3989.3254814148 -35.1947158405
3991.2927374840 -35.2015728375
3993.2616126537 -35.2084248866
3995.2260944843 -35.2152720231
3997.1935274601 -35.2221142690
3999.2377605438 -35.2289516524
4001.2662897110 -35.2357841925
4003.2416296005 -35.2426118970
4005.2092335224 -35.2494347852
4007.1747434139 -35.2562528931
4009.1491234303 -35.2630662620
4011.1139883995 -35.2698749239
4013.0823965073 -35.2766789053
4015.0492024422 -35.2834782346
4017.0150206089 -35.2902729372
4018.9952764511 -35.2970630528
4020.9733965397 -35.3038486105
4022.9407894611 -35.3106296314
4024.9059224129 -35.3174061369
4026.8985514641 -35.3241781485
4028.8755474091 -35.3309457021
4030.8336744308 -35.3377088255
4032.7999713421 -35.3444675594
4034.7661805153 -35.3512219220
4036.7328546047 -35.3579719281
4038.7112834454 -35.3647175925
4040.6808323860 -35.3714589273
4042.6494803429 -35.3781959433
4044.6167523861 -35.3849286574
4046.5973513126 -35.3916570838
4048.5666563511 -35.3983812397
4050.5410273075 -35.4051011448
4052.5075733662 -35.4118168262
4054.4854934216 -35.4185283106
4056.4537453651 -35.4252356004
4058.4396433830 -35.4319387076
4060.4155282974 -35.4386376459
4062.3818664551 -35.4453324415
4064.3496623039 -35.4520231110
4066.3171973228 -35.4587096684
4068.2872784138 -35.4653921458
4070.3038864136 -35.4720705619
4072.3685765266 -35.4787449333
4074.3345496655 -35.4854152782
4076.3022036552 -35.4920816106
4078.2739946842 -35.4987439468
4080.2803897858 -35.5054023014
4082.2508509159 -35.5120567085
4084.2162189484 -35.5187071942
4086.1828279495 -35.5253537826
4088.1576230526 -35.5319964940
4090.1400830746 -35.5386353489
4092.1098821163 -35.5452703650
4094.0748510361 -35.5519015493
4096.0415880680 -35.5585289118
4098.0093510151 -35.5651524703
4099.9871950150 -35.5717722454
4101.9604439735 -35.5783882519
4103.9256927967 -35.5850005081
4105.8970527649 -35.5916090457
4107.8630785942 -35.5982138930
4109.8314144611 -35.6048150773
4111.8012526035 -35.6114126205
4113.7675516605 -35.6180065132
4115.7374126911 -35.6245967609
4117.7064895630 -35.6311833720
4119.7048676014 -35.6377663607
4121.6746034622 -35.6443457429
4123.6423833370 -35.6509215331
4125.6101753712 -35.6574937530
4127.5767123699 -35.6640624165
4129.5408613682 -35.6706275556
4131.5728073120 -35.6771893033
4133.5388612747 -35.6837475600
4135.5058653355 -35.6903023446
4137.4770863056 -35.6968536736
4139.4438242912 -35.7034015642
4141.4135735035 -35.7099460340
4143.4091353416 -35.7164870993
4145.3821673393 -35.7230247773
4147.3497202396 -35.7295590816
4149.3342983723 -35.7360900229
4151.3227353096 -35.7426176137
4153.3112542629 -35.7491418652
4155.2836754322 -35.7556627906
4157.2518713474 -35.7621804023
4159.2202982903 -35.7686947157
4161.1937353611 -35.7752057507
4163.1618244648 -35.7817135236
4165.1283786297 -35.7882180478
4167.0999546051 -35.7947193393
4169.0717866421 -35.8012174157
4171.0477714539 -35.8077122861
4173.0216913223 -35.8142039593
4174.9948441982 -35.8206924460
4176.9666903019 -35.8271777607
4178.9508254528 -35.8336599189
4180.9225783348 -35.8401389418
4182.9216892719 -35.8466148414
4184.8935933113 -35.8530876349
4186.8696115017 -35.8595573413
4188.8437714577 -35.8660239772
4190.8139154911 -35.8724875583
4192.7818303108 -35.8789481118
4194.7497982979 -35.8854056770
4196.7159311771 -35.8918602404
4198.6816661358 -35.8983118156
4200.6504712105 -35.9047604149
4202.6168122292 -35.9112060497
4204.5837283134 -35.9176487284
4206.5507965088 -35.9240884635
4208.5170545578 -35.9305252656
4210.4831624031 -35.9369591500
4212.4574115276 -35.9433901423
4214.4273796082 -35.9498182471
4216.3945837021 -35.9562434761
4218.3609826565 -35.9626658385
4220.3286156654 -35.9690853465
4222.2986447811 -35.9755020130
4224.2689456940 -35.9819158504
4226.2361288071 -35.9883268706
4228.2037248611 -35.9947350843
4230.1717638969 -36.0011404878
4232.1396198273 -36.0075430887
4234.1078877449 -36.0139429107
4236.0811717510 -36.0203399515
4238.0455458164 -36.0267342116
4240.0145888329 -36.0331257041
4241.9815838337 -36.0395144435
4243.9651627541 -36.0459004523
4245.9431169033 -36.0522837514
4247.9082119465 -36.0586643538
4249.8780970573 -36.0650422743
4251.8466801643 -36.0714175244
4253.8267312050 -36.0777901158
4255.7939701080 -36.0841600553
4257.7609980106 -36.0905273480
4259.7353870869 -36.0968920022
4261.7020940781 -36.1032540288
4263.6739099026 -36.1096134240
4265.6545178890 -36.1159701881
4267.6239619255 -36.1223243261
4269.5941817760 -36.1286758482
4271.5646057129 -36.1350247666
4273.5303306580 -36.1413710911
4275.4999728203 -36.1477148301
4277.4687738419 -36.1540559940
4279.4392158985 -36.1603946021
4281.4075338840 -36.1667306713
4283.3756308556 -36.1730642165
4285.3421740532 -36.1793952638
4287.3066270351 -36.1857238238
4289.2754430771 -36.1920499064
4291.2426600456 -36.1983735190
4293.2115130424 -36.2046946839
4295.1784861088 -36.2110134183
4297.1449282169 -36.2173297381
4299.1227061749 -36.2236436531
4301.0898902416 -36.2299551710
4303.0586111546 -36.2362642933
4305.0260272026 -36.2425710227
4306.9965682030 -36.2488753643
4308.9657971859 -36.2551773231
4310.9322731495 -36.2614769055
4312.9005951881 -36.2677741195
4314.8680779934 -36.2740689725
4316.8417730331 -36.2803614669
4318.8110880852 -36.2866516083
4320.7774660587 -36.2929394035
4322.7414000034 -36.2992248616
4324.7082021236 -36.3055079918
4326.6757800579 -36.3117888043
4328.6429710388 -36.3180673093
4330.6098408699 -36.3243435292
4332.5757148266 -36.3306174742
4334.5422518253 -36.3368891493
4336.5082197189 -36.3431585593
4338.4723536968 -36.3494257116
4340.4381427765 -36.3556906142
4342.4114387035 -36.3619532735
4344.3810837269 -36.3682136974
4346.3478105068 -36.3744718964
4348.3172476292 -36.3807278801
4350.2834305763 -36.3869817067
4352.2510185242 -36.3932333471
4354.2196605206 -36.3994828085
4356.1840057373 -36.4057300958
4358.1865057945 -36.4119752139
4360.2265868187 -36.4182181698
4362.1905529499 -36.4244589712
4364.1563169956 -36.4306976223
4366.1151430607 -36.4369341264
4368.0835521221 -36.4431684856
4370.0467422009 -36.4494007039
4372.0115871429 -36.4556307913
4373.9725761414 -36.4618587504
4375.9325170517 -36.4680845870
4377.8988831043 -36.4743083061
4379.8599812984 -36.4805299286
4381.8229312897 -36.4867494646
4383.7881891727 -36.4929669058
4385.7554132938 -36.4991822541
4387.7187452316 -36.5053955134
4389.6840062141 -36.5116066928
4391.6513712406 -36.5178158008
4393.6183433533 -36.5240228450
4395.5868813992 -36.5302278316
4397.5551755428 -36.5364307618
4399.5216834545 -36.5426316395
4401.4908554554 -36.5488304745
4403.4550755024 -36.5550272734
4405.4226305485 -36.5612221070
4407.3889324665 -36.5674149404
4409.3565845490 -36.5736057686
4411.3254776001 -36.5797946005
4413.2967157364 -36.5859814470
4415.2634758949 -36.5921663170
4417.2298569679 -36.5983492180
4419.1968560219 -36.6045301574
4421.1604020596 -36.6107091464
4423.1291949749 -36.6168861956
4425.0992920399 -36.6230613106
4427.0649240017 -36.6292344959
4429.0381629467 -36.6354057570
4431.0125479698 -36.6415750995
4432.9810390472 -36.6477425289
4434.9463181496 -36.6539080509
4436.9107513428 -36.6600716730
4438.8755133152 -36.6662334037
4440.8430564404 -36.6723932497
4442.8095555305 -36.6785512115
4444.7755866051 -36.6847072899
4446.7419664860 -36.6908614912
4448.7091224194 -36.6970138234
4450.6754515171 -36.7031642924
4452.6427595615 -36.7093129044
4454.6120104790 -36.7154596730
4456.5813574791 -36.7216046142
4458.5484943390 -36.7277477372
4460.5195045471 -36.7338890454
4462.4875564575 -36.7400285355
4464.4542233944 -36.7461662081
4466.4293444157 -36.7523020633
4468.3975925446 -36.7584361044
4470.3640775681 -36.7645683362
4472.3304586411 -36.7706987638
4474.2984015942 -36.7768273905
4476.2637696266 -36.7829542183
4478.2306807041 -36.7890792538
4480.1963508129 -36.7952025037
4482.1636288166 -36.8013239766
4484.1303746700 -36.8074436762
4486.0964927673 -36.8135615987
4488.0659737587 -36.8196777545
4490.0324378014 -36.8257921514
4491.9984707832 -36.8319047978
4493.9658949375 -36.8380157009
4495.9352917671 -36.8441248682
4497.9048137665 -36.8502323050
4499.8719737530 -36.8563380196
4501.8390057087 -36.8624420187
4503.8045947552 -36.8685443084
4505.7716686726 -36.8746448960
4507.7580146790 -36.8807437894
4509.8227996826 -36.8868409933
4511.8166916370 -36.8929365137
4513.7804155350 -36.8990303577
4515.7636945248 -36.9051225324
4517.7299444675 -36.9112130423
4519.6963055134 -36.9173018936
4521.6674444675 -36.9233890936
4523.6553144455 -36.9294746520
4525.6245515347 -36.9355585746
4527.5929095745 -36.9416408723
4529.5633556843 -36.9477215467
4531.5318915844 -36.9538006014
4533.5002005100 -36.9598780400
4535.4695096016 -36.9659538657
4537.4385764599 -36.9720280870
4539.4071605206 -36.9781007143
4541.3755843639 -36.9841717529
4543.3403453827 -36.9902412141
4545.3077185154 -36.9963091000
4547.2735764980 -37.0023754134
4549.2393577099 -37.0084401580
4551.2063257694 -37.0145033388
4553.1731438637 -37.0205649646
4555.1428709030 -37.0266250444
4557.1098468304 -37.0326835821
4559.0733377934 -37.0387405828
4561.0404787064 -37.0447960515
4563.0061135292 -37.0508499945
4564.9741764069 -37.0569024174
4566.9415833950 -37.0629533246
4568.9187684059 -37.0690027197
4570.9145965576 -37.0750506064
4572.8805296421 -37.0810969863
4574.8498325348 -37.0871418645
4576.8201344013 -37.0931852454
4578.7871024609 -37.0992271354
4580.7590024471 -37.1052675397
4582.7254252434 -37.1113064652
4584.7110092640 -37.1173439189
4586.7093544006 -37.1233799060
4588.6847934723 -37.1294144324
4590.6525936127 -37.1354475035
4592.6255567074 -37.1414791227
4594.5947806835 -37.1475092946
4596.5623278618 -37.1535380262
4598.5292978287 -37.1595653240
4600.4974098206 -37.1655911936
4602.4672796726 -37.1716156398
4604.4399247169 -37.1776386668
4606.4056725502 -37.1836602785
4608.3804833889 -37.1896804769
4610.3505554199 -37.1956992633
4612.3186833858 -37.2017166407
4614.2884342670 -37.2077326122
4616.2593734264 -37.2137471791
4618.2266983986 -37.2197603458
4620.1949963570 -37.2257721154
4622.1658532619 -37.2317824905
4624.1371634007 -37.2377914719
4626.1063854694 -37.2437990627
4628.0753493309 -37.2498052668
4630.0402982235 -37.2558100880
4632.0090644360 -37.2618135384
4633.9809374809 -37.2678156260
4636.0056333542 -37.2738163493
4637.9739713669 -37.2798157122
4639.9499464035 -37.2858137198
4641.9218053818 -37.2918103723
4643.8906774521 -37.2978056712
4645.8548865318 -37.3037996205
4647.8249275684 -37.3097922201
4649.7978343964 -37.3157834684
4651.7635226250 -37.3217733659
4653.7406806946 -37.3277619385
4655.7074527740 -37.3337491844
4657.6749987602 -37.3397351056
4659.6427268982 -37.3457197080
4661.6096329689 -37.3517030058
4663.5768611431 -37.3576849973
4665.5445821285 -37.3636656880
4667.5090839863 -37.3696450824
4669.4745318890 -37.3756231837
4671.4410588741 -37.3815999959
4673.4079608917 -37.3875755234
4675.3742997646 -37.3935497695
4677.3415977955 -37.3995227383
4679.3230867386 -37.4054944460
4681.2885935307 -37.4114649042
4683.2560985088 -37.4174341173
4685.2240655422 -37.4234020851
4687.1899225712 -37.4293688060
4689.1575016975 -37.4353342766
4691.1296977997 -37.4412984941
4693.0979697704 -37.4472614559
4695.0638606548 -37.4532231641
4697.0306384563 -37.4591836187
4698.9993114471 -37.4651428185
4700.9787003994 -37.4711007753
4702.9486825466 -37.4770574873
4704.9181885719 -37.4830129577
4706.8856165409 -37.4889671875
4708.8608615398 -37.4949201794
4710.8273785114 -37.5008719397
4712.7925815582 -37.5068224754
4714.7538416386 -37.5127717856
4716.7178475857 -37.5187198762
4718.6851847172 -37.5246667535
4720.6484858990 -37.5306124226
4722.6147727966 -37.5365568858
4724.5784678459 -37.5425001444
4726.5426018238 -37.5484422037
4728.5134756565 -37.5543830681
4730.4809217453 -37.5603227362
4732.4476897717 -37.5662612135
4734.4158596992 -37.5721985051
4736.3828036785 -37.5781346161
4738.3493638039 -37.5840695502
4740.3191509247 -37.5900033141
4742.2879550457 -37.5959359141
4744.2551009655 -37.6018673549
4746.2236928940 -37.6077976397
4748.1907818317 -37.6137267734
4750.1625587940 -37.6196547670
4752.1306998730 -37.6255816245
4754.0993738174 -37.6315073458
4756.0652968884 -37.6374319334
4758.0318987370 -37.6433553921
4760.0017559528 -37.6492777264
4762.0059840679 -37.6551989423
4763.9723761082 -37.6611190456
4765.9380881786 -37.6670380424
4767.9043681622 -37.6729559372
4769.8740153313 -37.6788727351
4771.8543243408 -37.6847884406
4773.8186593056 -37.6907030575
4775.7866945267 -37.6966165903
4777.7550153732 -37.7025290450
4779.7222213745 -37.7084404243
4781.6897552013 -37.7143507268
4783.6560642719 -37.7202599527
4785.6220862865 -37.7261681044
4787.5895411968 -37.7320751828
4789.5570452213 -37.7379811894
4791.5263361931 -37.7438861258
4793.4951443672 -37.7497899959
4795.4654934406 -37.7556928038
4797.4339742661 -37.7615945543
4799.4023222923 -37.7674952504
4801.3709764481 -37.7733948937
4803.3371593952 -37.7792934796
4805.3027434349 -37.7851910079
4807.2711904049 -37.7910874792
4809.2367315292 -37.7969828983
4811.2038326263 -37.8028772688
4813.1706545353 -37.8087705942
4815.1376335621 -37.8146628783
4817.1053817272 -37.8205541238
4819.0734057426 -37.8264443337
4821.0459265709 -37.8323335118
4823.0127494335 -37.8382216628
4824.9789066315 -37.8441087900
4826.9444007874 -37.8499949010
4828.9106709957 -37.8558800056
4830.8781490326 -37.8617641100
4832.8447000980 -37.8676472162
4834.8092401028 -37.8735293257
4836.7776162624 -37.8794104403
4838.7436583042 -37.8852905630
4840.7119514942 -37.8911696957
4842.6783375740 -37.8970478410
4844.6435375214 -37.9029250013
4846.6107313633 -37.9088011881
4848.5755014420 -37.9146763966
4850.5437824726 -37.9205506287
4852.5113334656 -37.9264238861
4854.4746582508 -37.9322961718
4856.4402143955 -37.9381674854
4858.4074554443 -37.9440378273
4860.3740715981 -37.9499071956
4862.3409376144 -37.9557755924
4864.3120577335 -37.9616430260
4866.2790498734 -37.9675094988
4868.2452249527 -37.9733750078
4870.2116129398 -37.9792395538
4872.1777257919 -37.9851031396
4874.1427936554 -37.9909657791
4876.1088716984 -37.9968274835
4878.0760595798 -38.0026882593
4880.0419976711 -38.0085481073
4882.0172927380 -38.0144070248
4883.9835498333 -38.0202650096
4885.9500420094 -38.0261220555
4887.9177298546 -38.0319781490
4889.8856496811 -38.0378332919
4891.8517487049 -38.0436874879
4893.8185527325 -38.0495407404
4895.8095817566 -38.0553930542
4897.7806389332 -38.0612444302
4899.7501270771 -38.0670948683
4901.7158908844 -38.0729443729
4903.6829319000 -38.0787929480
4905.6516847610 -38.0846405920
4907.6243088245 -38.0904873069
4909.5899877548 -38.0963330980
4911.5550236702 -38.1021779702
4913.5428886414 -38.1080219267
4915.5265457630 -38.1138649700
4917.5040948391 -38.1197071012
4919.4966328144 -38.1255483232
4921.4792466164 -38.1313886368
4923.4473786354 -38.1372280455
4925.4217996597 -38.1430665527
4927.3893275261 -38.1489041621
4929.3938233852 -38.1547408777
4931.3756024837 -38.1605767068
4933.3419344425 -38.1664116550
4935.3131763935 -38.1722457265
4937.2823994160 -38.1780789251
4939.2502343655 -38.1839112547
4941.2279164791 -38.1897427194
4943.1997475624 -38.1955733225
4945.1671986580 -38.2014030671
4947.1337976456 -38.2072319571
4949.1014845371 -38.2130599937
4951.0641255379 -38.2188871802
4953.0299534798 -38.2247135204
4954.9981164932 -38.2305390175
4956.9692625999 -38.2363636748
4958.9356076717 -38.2421874945
4960.9002606869 -38.2480104872
4962.8680436611 -38.2538326638
4964.8337705135 -38.2596540290
4966.8005785942 -38.2654745834
4968.7667496204 -38.2712943268
4970.7322967052 -38.2771132574
4972.6992816925 -38.2829313741
4974.6679537296 -38.2887486775
4976.6316478252 -38.2945651683
4978.5990569592 -38.3003808480
4980.5678188801 -38.3061957180
4982.5372328758 -38.3120097795
4984.5039157867 -38.3178230349
4986.4753568172 -38.3236354883
4988.4439828396 -38.3294471441
4990.4090909958 -38.3352580060
4992.3768639565 -38.3410680763
4994.3442749977 -38.3468773575
4996.3109579086 -38.3526858488
4998.2773120403 -38.3584935517
5000.2438910007 -38.3643004685
5002.2132580280 -38.3701066006
5004.1783020496 -38.3759119492
5006.1455638409 -38.3817165160
5008.1127948761 -38.3875203028
5010.0909359455 -38.3933233121
5012.0629379749 -38.3991255458
5014.0325548649 -38.4049270103
5016.0007586479 -38.4107277042
5017.9710388184 -38.4165276288
5019.9427537918 -38.4223267872
5021.9123897552 -38.4281251833
5023.8794908524 -38.4339228198
5025.8457298279 -38.4397196977
5027.8132629395 -38.4455158187
5029.7787868977 -38.4513111825
5031.7468018532 -38.4571057896
5033.7151758671 -38.4628996409
5035.6822228432 -38.4686927465
5037.6537857056 -38.4744851019
5039.6217396259 -38.4802767075
5041.5881266594 -38.4860675660
5043.5560786724 -38.4918576797
5045.5183067322 -38.4976470505
5047.4926698208 -38.5034356813
5049.5159137249 -38.5092235743
5051.4912407398 -38.5150107315
5053.4605386257 -38.5207971548
5055.4306976795 -38.5265828522
5057.4001188278 -38.5323678279
5059.3692038059 -38.5381520784
5061.3453848362 -38.5439356095
5063.3229517937 -38.5497184300
5065.3248798847 -38.5555005447
5067.2928009033 -38.5612819508
5069.2591316700 -38.5670626461
5071.2268195152 -38.5728426287
5073.1943035126 -38.5786218966
5075.1610903740 -38.5844004496
5077.1285452843 -38.5901782890
5079.0966973305 -38.5959554172
5081.0694742203 -38.6017318365
5083.0375051498 -38.6075075491
5085.0057570934 -38.6132825579
5086.9736642838 -38.6190568651
5088.9401061535 -38.6248304735
5090.9066381454 -38.6306033829
5092.8747112751 -38.6363755950
5094.8416943550 -38.6421471116
5096.8093245029 -38.6479179341
5098.7757666111 -38.6536880643
5101.4290695190 -38.6594575046
5103.7605316639 -38.6652262555
5105.7492177486 -38.6709943162
5107.7320055962 -38.6767616848
5109.8076014519 -38.6825283607
5111.7779085636 -38.6882943460
5113.7413344383 -38.6940596410
5115.7160832882 -38.6998242480
5117.9343061447 -38.7055881700
5119.9341032505 -38.7113514086
5121.9136192799 -38.7171139668
5123.8876953125 -38.7228758469
5125.8440353870 -38.7286370521
5127.8300833702 -38.7343975857
5129.9114704132 -38.7401574512
5131.8753345013 -38.7459166514
5133.8327703476 -38.7516751870
5135.7895624638 -38.7574330596
5137.7445826530 -38.7631902703
5139.7053308487 -38.7689468192
5141.6738278866 -38.7747027051
5143.6916639805 -38.7804579293
5145.8340740204 -38.7862124932
5147.8002688885 -38.7919663978
5149.7655708790 -38.7977196431
5151.7309989929 -38.8034722294
5153.6973359585 -38.8092241598
5155.6630699635 -38.8149754381
5157.6295669079 -38.8207260669
5159.6168138981 -38.8264760495
5161.5849249363 -38.8322253962
5163.5471389294 -38.8379741050
5165.5102207661 -38.8437221763
5167.4903488159 -38.8494696118
5169.4559197426 -38.8552164131
5171.4233355522 -38.8609625807
5173.4234955311 -38.8667081148
5175.3967826366 -38.8724530161
5177.3571605682 -38.8781972862
5179.3366074562 -38.8839409336
5181.3097565174 -38.8896839634
5183.2822494507 -38.8954263785
5185.2447414398 -38.9011681804
5187.2116203308 -38.9069093700
5189.1757922173 -38.9126499465
5191.1419372559 -38.9183899125
5193.1504452229 -38.9241292681
5195.1575372219 -38.9298680142
5197.1456773281 -38.9356061523
5199.1100142002 -38.9413436842
5201.0723681450 -38.9470806116
5203.0596470833 -38.9528169388
5205.0443542004 -38.9585526701
5207.0430331230 -38.9642878089
5209.0096111298 -38.9700223571
5210.9719712734 -38.9757563159
5212.9350202084 -38.9814896858
5214.9052901268 -38.9872224677
5216.8693432808 -38.9929546623
5218.8600342274 -38.9986862701
5220.8614270687 -39.0044172925
5222.8351929188 -39.0101477308
5224.8065359592 -39.0158775868
5226.7683448792 -39.0216068772
5228.7564268112 -39.0273355917
5230.7231807709 -39.0330637316
5232.6899406910 -39.0387912994
5234.6644017696 -39.0445182958
5236.6332325935 -39.0502447208
5238.6112766266 -39.0559705750
5240.5829715729 -39.0616958592
5242.5813815594 -39.0674205725
5244.5454406738 -39.0731447140
5246.6341457367 -39.0788682851
5248.5968947411 -39.0845912868
5250.5701608658 -39.0903137164
5252.5373938084 -39.0960355759
5254.4979867935 -39.1017568669
5256.4618606567 -39.1074775914
5258.4357247353 -39.1131977500
5260.3998258114 -39.1189173418
5262.3656198978 -39.1246363676
5264.3291590214 -39.1303548287
5266.2960269451 -39.1360727270
5268.2671949863 -39.1417900650
5270.2316019535 -39.1475068446
5272.1958830357 -39.1532230681
5274.1592390537 -39.1589387356
5276.1240751743 -39.1646538401
5278.0987372398 -39.1703683802
5280.0748353004 -39.1760823568
5282.2003931999 -39.1817957713
5284.1732141972 -39.1875086250
5286.1379542351 -39.1932209195
5288.1048941612 -39.1989326551
5290.0691702366 -39.2046438342
5292.0350813866 -39.2103544604
5294.0000963211 -39.2160645365
5295.9666802883 -39.2217740681
5297.9387643337 -39.2274830596
5299.9199693203 -39.2331915147
5301.9005801678 -39.2388994368
5303.8649091721 -39.2446068287
5305.8292732239 -39.2503136918
5307.7980930805 -39.2560200284
5309.7618601322 -39.2617258443
5311.7270290852 -39.2674311405
5313.6910710335 -39.2731359182
5315.6586840153 -39.2788401772
5317.6235380173 -39.2845439185
5319.5929870605 -39.2902471448
5321.5584831238 -39.2959498579
5323.5585253239 -39.3016520602
5325.6535251141 -39.3073537533
5327.6234652996 -39.3130549391
5329.5897181034 -39.3187556211
5331.5556690693 -39.3244558009
5333.5190789700 -39.3301554829
5335.4846689701 -39.3358546691
5337.4467418194 -39.3415533627
5339.4245150089 -39.3472515662
5341.3884339333 -39.3529492806
5343.3529820442 -39.3586465050
5345.3426890373 -39.3643432424
5347.3100411892 -39.3700394921
5349.2844252586 -39.3757352524
5351.2577972412 -39.3814305237
5353.2213132381 -39.3871253091
5355.1844363213 -39.3928196101
5357.1491641998 -39.3985134303
5359.1405601501 -39.4042067718
5361.1171631813 -39.4098996366
5363.1050140858 -39.4155920267
5365.0695960522 -39.4212839441
5367.0338890553 -39.4269753910
5369.0026800632 -39.4326663715
5371.0308251381 -39.4383568879
5373.0081901550 -39.4440469426
5374.9749243259 -39.4497365382
5376.9497821331 -39.4554256784
5378.9334192276 -39.4611143700
5380.9037160873 -39.4668026204
5382.8662750721 -39.4724904321
5384.8318519592 -39.4781778053
5386.7992160320 -39.4838647458
5388.7636950016 -39.4895512462
5390.7335000038 -39.4952373088
5392.6978931427 -39.5009229347
5394.6615891457 -39.5066081238
5396.6269690990 -39.5122928752
5398.7530601025 -39.5179771887
5400.7193541527 -39.5236610673
5402.6866922379 -39.5293445157
5404.6871590614 -39.5350275369
5406.7249152660 -39.5407101326
5408.7250983715 -39.5463923046
5410.6945023537 -39.5520740542
5412.6712043285 -39.5577553824
5414.6356983185 -39.5634362925
5416.6063551903 -39.5691167869
5418.6028001308 -39.5747968669
5420.5723628998 -39.5804765306
5422.5654358864 -39.5861557795
5424.5320208073 -39.5918346158
5426.5431027412 -39.5975130429
5428.5693628788 -39.6031910648
5430.5387220383 -39.6088686852
5432.4945628643 -39.6145459084
5434.4449119568 -39.6202227391
5436.3948390484 -39.6258991812
5438.3444161415 -39.6315752391
5440.2961471081 -39.6372509169
5442.2450561523 -39.6429262163
5444.1948080063 -39.6486011367
5446.1447930336 -39.6542756795
5448.1263289452 -39.6599498454
5450.1775710583 -39.6656236344
5452.1352472305 -39.6712970483
5454.0946402550 -39.6769700910
5456.0432622433 -39.6826427658
5457.9905681610 -39.6883150744
5459.9569530487 -39.6939870168
5461.9128041267 -39.6996585933
5463.8934321404 -39.7053298046
5465.8630051613 -39.7110006541
5467.8326911926 -39.7166711438
5469.7984151840 -39.7223412754
5471.7629451752 -39.7280110499
5473.7257761955 -39.7336804689
5475.6888082027 -39.7393495348
5477.6547791958 -39.7450182487
5479.6558210850 -39.7506866116
5481.6263861656 -39.7563546247
5483.5931701660 -39.7620222880
5485.5570712090 -39.7676896017
5487.5232372284 -39.7733565652
5489.4884152412 -39.7790231782
5491.5558593273 -39.7846894420
5493.5415284634 -39.7903553576
5495.5150554180 -39.7960209277
5497.4830653667 -39.8016861543
5499.4819803238 -39.8073510383
5501.4440014362 -39.8130155787
5503.4076163769 -39.8186797747
5505.3845133781 -39.8243436270
5507.3498842716 -39.8300071375
5509.3164031506 -39.8356703113
5511.2848532200 -39.8413331527
5513.2518911362 -39.8469956666
5515.2208611965 -39.8526578561
5517.1829950809 -39.8583197246
5519.1589350700 -39.8639812726
5521.1209468842 -39.8696425003
5523.0858609676 -39.8753034073
5525.0500638485 -39.8809639938
5527.0144977570 -39.8866242603
5528.9764738083 -39.8922842089
5530.9400956631 -39.8979438411
5532.9024136066 -39.9036031616
5534.8705537319 -39.9092621728
5536.8351767063 -39.9149208796
5538.8158867359 -39.9205792833
5540.7895457745 -39.9262373853
5542.7557997704 -39.9318951877
5544.7207286358 -39.9375526901
5546.6882467270 -39.9432098969
5548.6544048786 -39.9488668104
5550.6260128021 -39.9545234307
5552.5931296349 -39.9601797582
5554.5528366566 -39.9658357948
5556.5187625885 -39.9714915430
5558.4957075119 -39.9771470052
5560.4622254372 -39.9828021836
5562.4452464581 -39.9884570820
5564.4153513908 -39.9941117044
5566.3796064854 -39.9997660535
5568.3439855576 -40.0054201318
5570.3237996101 -40.0110739394
5572.2909417152 -40.0167274772
5574.2545986176 -40.0223807463
5576.2236914635 -40.0280337490
5578.2007365227 -40.0336864878
5580.1637916565 -40.0393389604
5582.1450598240 -40.0449911672
5584.1123228073 -40.0506431098
5586.0826528072 -40.0562947892
5588.0472366810 -40.0619462055
5590.0115196705 -40.0675973587
5591.9776196480 -40.0732482505
5593.9424195290 -40.0788988831
5595.9083824158 -40.0845492587
5597.8703765869 -40.0901993811
5599.8458147049 -40.0958492529
5601.8289155960 -40.1014988775
5603.7936916351 -40.1071482576
5605.7595405579 -40.1127973968
5607.7278835773 -40.1184462968
5609.6942245960 -40.1240949582
5611.6598715782 -40.1297433837
5613.6249084473 -40.1353915777
5615.5891184807 -40.1410395439
5617.5563285351 -40.1466872854
5619.5353944302 -40.1523348042
5621.4996774197 -40.1579821007
5623.4616394043 -40.1636291766
5625.4262392521 -40.1692760347
5627.3921353817 -40.1749226770
5629.3555483818 -40.1805691043
5631.3185842037 -40.1862153177
5633.2823052406 -40.1918613155
5635.2455532551 -40.1975070970
5637.2210893631 -40.2031526631
5639.1951861382 -40.2087980151
5641.1617712975 -40.2144431542
5643.1257381439 -40.2200880819
5645.0919749737 -40.2257327975
5647.0579798222 -40.2313773032
5649.0210177898 -40.2370216015
5650.9856197834 -40.2426656939
5652.9501926899 -40.2483095819
5654.9149606228 -40.2539532628
5656.8794724941 -40.2595967377
5658.8567774296 -40.2652400076
5660.8246195316 -40.2708830730
5662.7894237041 -40.2765259358
5664.7549576759 -40.2821685983
5666.7190856934 -40.2878110622
5668.6857886314 -40.2934533277
5670.6574757099 -40.2990953973
5672.6247496605 -40.3047372769
5674.5915987492 -40.3103789700
5676.5646016598 -40.3160204779
5678.5423905849 -40.3216618012
5680.5118308067 -40.3273029401
5682.4798667431 -40.3329438952
5684.4476377964 -40.3385846660
5686.4153919220 -40.3442252528
5688.3824448586 -40.3498656589
5690.3483188152 -40.3555058863
5692.3119466305 -40.3611459358
5694.2784826756 -40.3667858081
5696.2429816723 -40.3724255031
5698.2451906204 -40.3780650192
5700.2231884003 -40.3837043573
5702.2052934170 -40.3893435182
5704.1823434830 -40.3949825021
5706.1481826305 -40.4006213104
5708.1143786907 -40.4062599450
5710.0983285904 -40.4118984070
5712.0654015541 -40.4175366982
5714.0273146629 -40.4231748195
5715.9921717644 -40.4288127713
5717.9581437111 -40.4344505566
5719.9341919422 -40.4400881768
5721.9031050205 -40.4457256327
5723.8654942513 -40.4513629245
5725.8357231617 -40.4570000529
5727.8025171757 -40.4626370186
5729.7982361317 -40.4682738229
5731.7755110264 -40.4739104667
5733.7433819771 -40.4795469502
5735.7103149891 -40.4851832718
5737.6723189354 -40.4908194310
5739.6496880054 -40.4964554301
5741.6111969948 -40.5020912735
5743.5763559341 -40.5077269641
5745.5419378281 -40.5133625038
5747.5084769726 -40.5189978936
5749.4723079205 -40.5246331345
5751.4362390041 -40.5302682263
5753.3996748924 -40.5359031673
5755.3641047478 -40.5415379582
5757.3433649540 -40.5471726004
5759.3372979164 -40.5528070944
5761.3038730621 -40.5584414428
5763.2759418488 -40.5640756482
5765.2440319061 -40.5697097132
5767.2084448338 -40.5753436402
5769.1722288132 -40.5809774319
5771.1353788376 -40.5866110914
5773.1000158787 -40.5922446205
5775.0699188709 -40.5978780216
5777.0347697735 -40.6035112940
5779.0156688690 -40.6091444394
5780.9835369587 -40.6147774599
5782.9509079456 -40.6204103583
5784.9188489914 -40.6260431380
5786.8821039200 -40.6316758012
5788.8453109264 -40.6373083487
5790.8120677471 -40.6429407815
5792.7760837078 -40.6485731009
5794.7437267303 -40.6542053078
5796.7107918262 -40.6598374030
5798.6918587685 -40.6654693868
5800.6567568779 -40.6711012601
5802.6224389076 -40.6767330237
5804.5895767212 -40.6823646781
5806.5561954975 -40.6879962232
5808.5290644169 -40.6936276593
5810.4941623211 -40.6992589872
5812.4589052200 -40.7048902071
5814.4219453335 -40.7105213206
5816.3849213123 -40.7161523291
5818.3609135151 -40.7217832346
5820.3233535290 -40.7274140384
5822.2866156101 -40.7330447425
5824.2558715343 -40.7386753628
5826.2194786072 -40.7443058868
5828.1843845844 -40.7499363146
5830.1481194496 -40.7555666469
5832.1119694710 -40.7611968848
5834.0751743317 -40.7668270292
5836.0435702801 -40.7724570800
5838.0193872452 -40.7780870373
5839.9853432178 -40.7837169021
5841.9538931847 -40.7893466762
5843.9185190201 -40.7949763619
5845.8878779411 -40.8006059614
5847.8549499512 -40.8062354783
5849.8214569092 -40.8118649150
5851.7825260162 -40.8174942729
5853.7470960617 -40.8231235516
5855.7118968964 -40.8287527505
5857.6782019138 -40.8343818682
5859.6580147743 -40.8400109050
5861.6208388805 -40.8456398613
5863.5875010490 -40.8512687392
5865.5507321358 -40.8568975380
5867.5176341534 -40.8625262572
5869.4822931290 -40.8681548980
5871.4458820820 -40.8737834615
5873.4124660492 -40.8794119491
5875.3733530045 -40.8850403620
5877.3370862007 -40.8906687016
5879.3268263340 -40.8962969682
5881.2885892391 -40.9019251613
5883.2529323101 -40.9075532824
5885.2171344757 -40.9131813343
5887.1973595619 -40.9188093193
5889.1623897552 -40.9244372391
5891.1280157566 -40.9300650945
5893.0904417038 -40.9356928871
5895.0557398796 -40.9413206202
5897.0209949017 -40.9469482981
5898.9985558987 -40.9525759215
5900.9679811001 -40.9582034894
5902.9337260723 -40.9638310035
5904.9003119469 -40.9694584659
5906.8654680252 -40.9750858784
5908.8301250935 -40.9807132427
5910.7943921089 -40.9863405607
5912.7587280273 -40.9919678329
5914.7228319645 -40.9975950604
5916.6867489815 -41.0032222451
5918.6679129601 -41.0088493894
5920.6341469288 -41.0144764951
5922.6002078056 -41.0201035639
5924.5669388771 -41.0257305975
5926.5334827900 -41.0313575973
5928.4970147610 -41.0369845624
5930.4662497044 -41.0426114929
5932.4349555969 -41.0482383900
5934.3996186256 -41.0538652544
5936.3634214401 -41.0594920872
5938.3391263485 -41.0651188898
5940.3021144867 -41.0707456634
5942.2651724815 -41.0763724092
5944.2287423611 -41.0819991288
5946.1928744316 -41.0876258239
5948.1585533619 -41.0932524972
5950.1197314262 -41.0988791504
5952.0855405331 -41.1045057846
5954.0479905605 -41.1101324002
5956.0234227180 -41.1157589970
5958.0019197464 -41.1213855753
5959.9743275642 -41.1270121357
5961.9663605690 -41.1326386862
5963.9320316315 -41.1382652230
5965.9011735916 -41.1438917459
5967.8664696217 -41.1495182560
5969.8341786861 -41.1551447541
5971.8077037334 -41.1607712411
5973.7684297562 -41.1663977171
5975.7383716106 -41.1720241822
5977.7044336796 -41.1776506364
5979.6813585758 -41.1832770804
5981.6489205360 -41.1889035158
5983.6121506691 -41.1945299442
5985.5776708126 -41.2001563656
5987.5447998047 -41.2057827805
5989.5093328953 -41.2114091891
5991.4736638069 -41.2170355920
5993.4379029274 -41.2226619901
5995.4425590038 -41.2282883836
5997.5336868763 -41.2339147720
5999.5748307705 -41.2395411548
6001.5461328030 -41.2451675310
6003.5162997246 -41.2507939016
6005.4914677143 -41.2564202675
6007.4553756714 -41.2620466297
6009.4227128029 -41.2676729895
6011.3948519230 -41.2732993479
6013.3589198589 -41.2789257058
6015.3227977753 -41.2845520630
6017.2854328156 -41.2901784204
6019.3249187469 -41.2958047786
6021.3112277985 -41.3014311390
6023.3419437408 -41.3070575020
6025.3052048683 -41.3126838688
6027.2694258690 -41.3183102396
6029.2252967358 -41.3239366150
6031.1831157207 -41.3295629962
6033.2210025787 -41.3351893843
6035.2885355949 -41.3408157800
6037.2517907619 -41.3464421833
6039.2565617561 -41.3520685951
6041.2339105606 -41.3576950169
6043.2714836597 -41.3633214505
6045.5276415348 -41.3689478973
6047.5006694794 -41.3745743602
6049.4650475979 -41.3802008404
6051.4311363697 -41.3858273373
6053.3970463276 -41.3914538503
6055.3617222309 -41.3970803803
6057.3278782368 -41.4027069288
6059.3036332130 -41.4083334986
6061.2708082199 -41.4139600913
6063.2366311550 -41.4195867081
6065.2747371197 -41.4252133504
6067.4206380844 -41.4308400194
6069.3993909359 -41.4364667160
6071.3805780411 -41.4420934415
6073.3525619507 -41.4477201971
6075.3227880001 -41.4533469836
6077.2858247757 -41.4589738022
6079.2621686459 -41.4646006538
6081.2338836193 -41.4702275395
6083.1986405849 -41.4758544600
6085.1648175716 -41.4814814168
6087.1316685677 -41.4871084115
6089.0953485966 -41.4927354452
6091.0515027046 -41.4983625188
6093.0053987503 -41.5039896327
6094.9615278244 -41.5096167832
6096.9164917469 -41.5152439635
6098.8724217415 -41.5208711746
6100.8354725838 -41.5264984180
6102.8030664921 -41.5321256968
6104.7727422714 -41.5377530135
6106.7407782078 -41.5433803705
6108.7066042423 -41.5490077704
6110.6721172333 -41.5546352133
6112.6349701881 -41.5602626991
6114.6024920940 -41.5658902312
6116.5696320534 -41.5715178118
6118.5480122566 -41.5771454440
6120.5139303207 -41.5827731308
6122.4804065228 -41.5884008742
6124.4345135689 -41.5940286744
6126.3887445927 -41.5996565315
6128.3455014229 -41.6052844473
6130.3156254292 -41.6109124242
6132.2705764771 -41.6165404641
6134.2282884121 -41.6221685690
6136.1944973469 -41.6277967410
6138.1756234169 -41.6334249823
6140.1798284054 -41.6390532954
6142.1570942402 -41.6446816817
6144.1231820583 -41.6503101441
6146.0892140865 -41.6559386845
6148.0530130863 -41.6615673044
6150.0188040733 -41.6671960054
6151.9727301598 -41.6728247890
6153.9292340279 -41.6784536564
6155.8846020699 -41.6840826091
6157.8444170952 -41.6897116474
6159.8009321690 -41.6953407720
6161.7719111443 -41.7009699835
6163.7389752865 -41.7065992826
6165.7566123009 -41.7122286704
6167.7334372997 -41.7178581463
6169.7009084225 -41.7234877089
6171.6658375263 -41.7291173592
6173.6293594837 -41.7347470984
6175.5946395397 -41.7403769280
6177.5650997162 -41.7460068493
6179.5583107471 -41.7516368640
6181.5242125988 -41.7572669734
6183.4905886650 -41.7628971789
6185.4605426788 -41.7685274824
6187.4260518551 -41.7741578844
6189.3930637836 -41.7797883865
6191.3584327698 -41.7854189902
6193.3213999271 -41.7910496959
6195.2855930328 -41.7966805054
6197.2532200813 -41.8023114206
6199.2397339344 -41.8079424469
6201.2143030167 -41.8135735896
6203.1793401241 -41.8192048511
6205.1594860554 -41.8248362334
6207.1268639565 -41.8304677371
6209.0982389450 -41.8360993625
6211.0512259007 -41.8417311107
6213.0065598488 -41.8473629838
6214.9619290829 -41.8529949834
6216.9170351028 -41.8586271103
6218.8726992607 -41.8642593650
6220.8267090321 -41.8698917477
6222.7920761108 -41.8755242586
6224.7666001320 -41.8811568978
6226.7332091331 -41.8867896663
6228.7099330425 -41.8924225650
6230.6747660637 -41.8980555950
6232.6415941715 -41.9036887569
6234.6082870960 -41.9093220510
6236.5732371807 -41.9149554780
6238.5521202087 -41.9205890390
6240.5254111290 -41.9262227350
6242.4896700382 -41.9318565677
6244.4557721615 -41.9374905386
6246.4231131077 -41.9431246486
6248.5804870129 -41.9487588970
6250.5476760864 -41.9543932853
6252.5129299164 -41.9600278155
6254.4779326916 -41.9656624847
6256.4424476624 -41.9712972940
6258.4243075848 -41.9769322452
6260.3973145485 -41.9825673392
6262.3622465134 -41.9882025777
6264.3295876980 -41.9938379628
6266.2948255539 -41.9994734973
6268.2624335289 -42.0051091832
6270.2249085903 -42.0107450223
6272.1892485619 -42.0163810161
6274.1555066109 -42.0220171666
6276.1199374199 -42.0276534755
6278.0986335278 -42.0332899439
6280.0636186600 -42.0389265727
6282.0292265415 -42.0445633629
6283.9929485321 -42.0502003159
6285.9599473476 -42.0558374326
6287.9264755249 -42.0614747153
6289.8932545185 -42.0671121677
6291.8611354828 -42.0727497877
6293.8260986805 -42.0783875760
6295.7950508595 -42.0840255335
6297.7598626614 -42.0896636612
6299.7371535301 -42.0953019607
6302.0838553905 -42.1009404336
6304.2212593555 -42.1065790810
6306.2210984230 -42.1122179035
6308.2651345730 -42.1178569011
6310.2243266106 -42.1234960728
6312.4273896217 -42.1291354195
6314.6004226208 -42.1347749422
6316.5775747299 -42.1404146418
6318.6236977577 -42.1460545194
6320.6531245708 -42.1516945760
6322.6501755714 -42.1573348128
6324.6058905125 -42.1629752314
6326.5656833649 -42.1686158336
6328.5352385044 -42.1742566206
6330.5073456764 -42.1798975932
6332.4652817249 -42.1855387523
6334.4231805801 -42.1911800987
6336.3832535744 -42.1968216328
6338.4563055038 -42.2024633553
6340.4186365604 -42.2081052665
6342.3802525997 -42.2137473667
6344.3464794159 -42.2193896566
6346.4020762444 -42.2250321367
6348.4828042984 -42.2306748078
6350.4634294510 -42.2363176704
6352.4826555252 -42.2419607253
6354.4569015503 -42.2476039733
6356.4255664349 -42.2532474139
6358.4144685268 -42.2588910480
6360.4056067467 -42.2645348768
6362.3764727116 -42.2701789019
6364.3452005386 -42.2758231252
6366.3162746429 -42.2814675483
6368.2920637131 -42.2871121706
6370.2645478249 -42.2927569917
6372.2313649654 -42.2984020125
6374.2075209618 -42.3040472342
6376.1778421402 -42.3096926581
6378.1601791382 -42.3153382858
6380.1298062801 -42.3209841203
6382.1148593426 -42.3266301657
6384.0874912739 -42.3322764242
6386.0595841408 -42.3379228980
6388.0293931961 -42.3435695885
6390.0034880638 -42.3492164969
6391.9783949852 -42.3548636239
6393.9508380890 -42.3605109698
6395.9192409515 -42.3661585350
6397.8973510265 -42.3718063203
6399.8674180508 -42.3774543265
6401.8355410099 -42.3831025552
6403.8028309345 -42.3887510078
6405.7728929520 -42.3943996857
6407.7564671040 -42.4000485908
6409.7299799919 -42.4056977233
6411.7018868923 -42.4113470813
6413.6755909920 -42.4169966641
6415.6462938786 -42.4226464720
6417.6194529533 -42.4282965056
6419.5983500481 -42.4339467657
6421.5646119118 -42.4395972529
6423.5346500874 -42.4452479674
6425.5041592121 -42.4508989082
6427.4721271992 -42.4565500766
6429.4392621517 -42.4622014737
6431.4075191021 -42.4678531008
6433.3760571480 -42.4735049592
6435.3596060276 -42.4791570499
6437.3332369328 -42.4848093735
6439.3162970543 -42.4904619321
6441.2928130627 -42.4961147275
6443.2556819916 -42.5017677603
6445.2263338566 -42.5074210316
6447.1965796947 -42.5130745417
6449.1833856106 -42.5187282914
6451.1530365944 -42.5243822822
6453.1207175255 -42.5300365151
6455.0882604122 -42.5356909913
6457.0597352982 -42.5413457121
6459.0385303497 -42.5470006774
6461.0056633949 -42.5526558880
6462.9726893902 -42.5583113455
6464.9387474060 -42.5639670509
6466.9080555439 -42.5696230053
6468.8754434586 -42.5752792095
6470.8437814713 -42.5809356646
6472.8131844997 -42.5865923719
6474.7865796089 -42.5922493328
6476.7584106922 -42.5979065428
6478.7512426376 -42.6035639987
6480.7187697887 -42.6092217017
6482.6856646538 -42.6148796545
6484.6535756588 -42.6205378591
6486.6223247051 -42.6261963166
6488.5900647640 -42.6318550285
6490.5578176975 -42.6375139969
6492.5251116753 -42.6431732236
6494.4943375587 -42.6488327097
6496.4620535374 -42.6544924568
6498.4403223991 -42.6601524669
6500.4123344421 -42.6658127422
6502.3859462738 -42.6714732843
6504.3557913303 -42.6771340944
6506.3275034428 -42.6827951735
6508.2977664471 -42.6884565226
6510.2685084343 -42.6941181416
6512.2393803596 -42.6997800303
6514.2065432072 -42.7054421900
6516.1743252277 -42.7111046226
6518.1714282036 -42.7167673301
6520.1404602528 -42.7224303144
6522.1106922626 -42.7280935763
6524.0802361965 -42.7337571180
6526.0494513512 -42.7394209393
6528.0161972046 -42.7450850424
6529.9846553802 -42.7507494294
6531.9522573948 -42.7564141020
6533.9159352779 -42.7620790617
6535.8865811825 -42.7677443099
6537.8789772987 -42.7734098478
6539.8482773304 -42.7790756761
6541.8153312206 -42.7847417963
6543.7828493118 -42.7904082099
6545.7521653175 -42.7960749189
6547.7191565037 -42.8017419242
6549.6990563869 -42.8074092266
6551.6731352806 -42.8130768264
6553.6413440704 -42.8187447250
6555.6130940914 -42.8244129233
6557.5815901756 -42.8300814216
6559.5634062290 -42.8357502193
6561.5453443527 -42.8414193089
6563.5117754936 -42.8470886907
6565.4868235588 -42.8527583660
6567.4914014339 -42.8584283356
6569.4622623920 -42.8640986005
6571.4315013885 -42.8697691622
6573.3985831738 -42.8754400231
6575.3672931194 -42.8811111853
6577.3420822620 -42.8867826501
6579.3385832310 -42.8924544185
6581.3045313358 -42.8981264917
6583.2935872078 -42.9037988708
6585.2630813122 -42.9094715577
6587.2379691601 -42.9151445538
6589.2080492973 -42.9208178610
6591.1772084236 -42.9264914809
6593.1454904079 -42.9321654155
6595.1142933369 -42.9378396661
6597.0842013359 -42.9435142341
6599.0704252720 -42.9491891212
6601.0740141869 -42.9548643296
6603.2115662098 -42.9605398611
6605.1995961666 -42.9662157174
6607.1728510857 -42.9718918996
6609.1410620213 -42.9775684083
6611.1176509857 -42.9832452442
6613.0868718624 -42.9889224079
6615.0570418835 -42.9945999000
6617.0364446640 -43.0002777215
6619.0937228203 -43.0059558727
6621.0697557926 -43.0116343541
6623.0378677845 -43.0173131664
6625.0093617439 -43.0229923102
6626.9771687984 -43.0286717860
6628.9474198818 -43.0343515942
6630.9422988892 -43.0400317359
6632.9110519886 -43.0457122118
6634.8911399841 -43.0513930230
6636.8611848354 -43.0570741697
6638.8731648922 -43.0627556523
6640.8573148251 -43.0684374714
6642.8289537430 -43.0741196278
6644.8003478050 -43.0798021218
6646.8525078297 -43.0854849544
6648.9572758675 -43.0911681266
6650.9748098850 -43.0968516393
6653.0790629387 -43.1025354932
6655.0367379189 -43.1082196888
6656.9950869083 -43.1139042265
6658.9545400143 -43.1195891068
6660.9121108055 -43.1252743305
6662.8719878197 -43.1309598984
6664.8352596760 -43.1366458103
6666.7888376713 -43.1423320657
6668.7515177727 -43.1480186658
6670.7086458206 -43.1537056122
6672.6619267464 -43.1593929059
6674.6148877144 -43.1650805482
6676.5664498806 -43.1707685407
6678.6229088306 -43.1764568859
6680.5826368332 -43.1821455801
6682.5489566326 -43.1878346229
6684.5205376148 -43.1935240161
6686.4886236191 -43.1992137614
6688.4582395554 -43.2049038587
6690.4285235405 -43.2105943100
6692.4045705795 -43.2162851182
6694.3806815147 -43.2219762866
6696.3623445034 -43.2276678177
6698.3449473381 -43.2333597142
6700.3127942085 -43.2390519785
6702.2804582119 -43.2447446129
6704.2497763634 -43.2504376183
6706.2194173336 -43.2561309959
6708.2257063389 -43.2618247478
6710.2107062340 -43.2675188757
6712.1889722347 -43.2732133797
6714.1605002880 -43.2789082593
6716.1314213276 -43.2846035142
6718.1111123562 -43.2902991458
6720.0790674686 -43.2959951561
6722.0435144901 -43.3016915470
6724.0176863670 -43.3073883205
6725.9913144112 -43.3130854786
6727.9606962204 -43.3187830218
6729.9318664074 -43.3244809515
6731.9008853436 -43.3301792699
6733.8708274364 -43.3358779803
6735.8408663273 -43.3415770853
6737.8219914436 -43.3472765855
6739.7939872742 -43.3529764818
6741.7677352428 -43.3586767748
6743.7368071079 -43.3643774648
6745.7078690529 -43.3700785523
6747.6760411263 -43.3757800379
6749.6429729462 -43.3814819227
6751.6138849258 -43.3871842085
6753.5840730667 -43.3928868967
6755.5536658764 -43.3985899889
6757.5227119923 -43.4042934859
6759.5058958530 -43.4099973881
6761.4755609035 -43.4157016959
6763.4440538883 -43.4214064090
6765.4125337601 -43.4271115281
6767.3818097115 -43.4328170549
6769.3450737000 -43.4385229907
6771.3144187927 -43.4442293369
6773.2863986492 -43.4499360941
6775.2538776398 -43.4556432631
6777.2241225243 -43.4613508450
6779.2066614628 -43.4670588409
6781.1756353378 -43.4727672516
6783.1443183422 -43.4784760761
6785.1144852638 -43.4841853150
6787.0826942921 -43.4898949681
6789.0505411625 -43.4956050370
6791.0215582848 -43.5013155237
6792.9932813644 -43.5070264298
6794.9610972404 -43.5127377568
6796.9317722321 -43.5184495060
6798.9146051407 -43.5241616788
6800.8880870342 -43.5298742764
6802.8567931652 -43.5355873003
6804.8249502182 -43.5413007516
6806.7941491604 -43.5470146317
6808.7616281509 -43.5527289397
6810.7307021618 -43.5584436759
6812.6995952129 -43.5641588418
6814.6689932346 -43.5698744389
6816.6388232708 -43.5755904686
6818.6182162762 -43.5813069326
6820.5869662762 -43.5870238324
6822.5564031601 -43.5927411697
6824.5250430107 -43.5984589458
6826.4944159985 -43.6041771617
6828.4632740021 -43.6098958181
6830.4331197739 -43.6156149155
6832.4022507668 -43.6213344545
6834.3690128326 -43.6270544365
6836.3385848999 -43.6327748624
6838.3192288876 -43.6384957339
6840.2867360115 -43.6442170525
6842.2583639622 -43.6499388198
6844.2271418571 -43.6556610371
6846.1942508221 -43.6613837060
6848.1648287773 -43.6671068273
6850.1342756748 -43.6728304008
6852.1038346291 -43.6785544271
6854.0734777451 -43.6842789064
6856.0446426868 -43.6900038387
6858.0276017189 -43.6957292248
6860.0013947487 -43.7014550656
6861.9743249416 -43.7071813621
6863.9448778629 -43.7129081133
6865.9172778130 -43.7186353200
6867.8878788948 -43.7243629852
6869.8588528633 -43.7300911118
6871.8281388283 -43.7358197021
6873.7990007401 -43.7415487577
6875.7675676346 -43.7472782784
6877.7421376705 -43.7530082647
6879.7376117706 -43.7587387182
6881.7078328133 -43.7644696403
6883.6766207218 -43.7702010323
6885.6453986168 -43.7759328953
6887.6137857437 -43.7816652314
6889.5812706947 -43.7873980423
6891.5515747070 -43.7931313297
6893.6691517830 -43.7988650944
6895.6404159069 -43.8045993379
6897.6163799763 -43.8103340614
6899.6041150093 -43.8160692661
6901.5739991665 -43.8218049531
6903.5433912277 -43.8275411240
6905.5114462376 -43.8332777805
6907.4810702801 -43.8390149251
6909.4529623985 -43.8447525593
6911.4231443405 -43.8504906839
6913.3917663097 -43.8562293000
6915.3589043617 -43.8619684080
6917.3261783123 -43.8677080090
6919.3092954159 -43.8734481042
6921.2835752964 -43.8791886961
6923.2551331520 -43.8849297870
6925.2223851681 -43.8906713781
6927.1919822693 -43.8964134705
6929.1608772278 -43.9021560653
6931.1304202080 -43.9078991635
6933.0983531475 -43.9136427663
6935.0699729919 -43.9193868739
6937.0387458801 -43.9251314873
6939.0188939571 -43.9308766074
6940.9929220676 -43.9366222361
6942.9617860317 -43.9423683751
6944.9314658642 -43.9481150229
6946.9005348682 -43.9538621790
6948.8692460060 -43.9596098445
6950.8440158367 -43.9653580206
6952.8194098473 -43.9711067085
6954.8229429722 -43.9768559100
6956.7970159054 -43.9826056270
6958.8119747639 -43.9883558599
6960.7790167332 -43.9941066109
6962.7388117313 -43.9998578815
6964.7094297409 -44.0056096752
6966.6784126759 -44.0113619940
6968.6512918472 -44.0171148395
6970.6343817711 -44.0228682129
6972.6036539078 -44.0286221153
6974.5741159916 -44.0343765476
6976.5447230339 -44.0401315105
6978.5252070427 -44.0458870046
6980.4965219498 -44.0516430298
6982.4631750584 -44.0573995876
6984.4323811531 -44.0631566800
6986.4009311199 -44.0689143080
6988.3704690933 -44.0746724726
6990.3417429924 -44.0804311741
6992.3108761311 -44.0861904129
6994.2739591599 -44.0919501889
6996.2429881096 -44.0977105023
6998.2282750607 -44.1034713544
7000.1982820034 -44.1092327473
7002.1737918854 -44.1149946819
7004.1450040340 -44.1207571598
7006.1115949154 -44.1265201824
7008.0799088478 -44.1322837510
7010.0478568077 -44.1380478669
7012.0154166222 -44.1438125310
7013.9837155342 -44.1495777443
7015.9666264057 -44.1553435081
7017.9554812908 -44.1611098232
7019.9582633972 -44.1668766916
7021.9339694977 -44.1726441156
7023.9026954174 -44.1784120963
7025.8712015152 -44.1841806344
7027.8401465416 -44.1899497303
7029.8104476929 -44.1957193848
7031.7795126438 -44.2014895986
7033.7499036789 -44.2072603726
7035.7201635838 -44.2130317073
7037.6929395199 -44.2188036033
7039.6679556370 -44.2245760613
7041.6396787167 -44.2303490802
7043.6080796719 -44.2361226604
7045.5783288479 -44.2418968026
7047.5465898514 -44.2476715074
7049.5194628239 -44.2534467759
7051.4920918941 -44.2592226093
7053.4617068768 -44.2649990092
7055.4297299385 -44.2707759765
7057.3971300125 -44.2765535122
7059.3800480366 -44.2823316172
7061.3479540348 -44.2881102904
7063.3178839684 -44.2938895320
7065.2882339954 -44.2996693421
7067.2590339184 -44.3054497200
7069.2260739803 -44.3112306668
7071.1936969757 -44.3170121839
7073.1642651558 -44.3227942725
7075.1327130795 -44.3285769341
7077.0989711285 -44.3343601701
7079.0891849995 -44.3401439818
7081.0579359531 -44.3459283707
7083.0283107758 -44.3517133380
7084.9963798523 -44.3574988850
7086.9642519951 -44.3632850131
7088.9366099834 -44.3690717228
7090.9057738781 -44.3748590154
7092.8743689060 -44.3806468926
7094.8465888500 -44.3864353559
7096.8148217201 -44.3922244070
7098.7949798107 -44.3980140474
7100.7679889202 -44.4038042784
7102.7336180210 -44.4095951010
7104.7058708668 -44.4153865162
7106.6730098724 -44.4211785249
7108.6430547237 -44.4269711290
7110.6123855114 -44.4327643318
7112.5836136341 -44.4385581326
7114.5517797470 -44.4443525320
7116.5226409435 -44.4501475303
7118.5006389618 -44.4559431281
7120.4680440426 -44.4617393257
7122.4372601509 -44.4675361239
7124.4041721821 -44.4733335233
7126.3721332550 -44.4791315245
7128.3409912586 -44.4849301280
7130.3097281456 -44.4907293338
7132.2789180279 -44.4965291434
7134.2487490177 -44.5023295593
7136.2167520523 -44.5081305843
7138.2007892132 -44.5139322203
7140.1697831154 -44.5197344686
7142.1391203403 -44.5255373311
7144.1089253426 -44.5313408083
7146.0761322975 -44.5371449021
7148.0420432091 -44.5429496142
7150.0120501518 -44.5487549449
7151.9829392433 -44.5545608952
7153.9514513016 -44.5603674655
7155.9223823547 -44.5661746572
7157.9054474831 -44.5719824718
7159.8810296059 -44.5777909109
7161.8498935699 -44.5835999758
7163.8141725063 -44.5894096677
7165.7851634026 -44.5952199878
7167.7524745464 -44.6010309368
7169.7217326164 -44.6068425154
7171.6907126904 -44.6126547242
7173.6589796543 -44.6184675631
7175.6264336109 -44.6242810329
7177.5952005386 -44.6300951338
7179.5726385117 -44.6359098668
7181.5438585281 -44.6417252329
7183.5120847225 -44.6475412331
7185.4819867611 -44.6533578684
7187.4502489567 -44.6591751402
7189.4243021011 -44.6649930497
7191.3950350285 -44.6708115972
7193.3644812107 -44.6766307839
7195.3348143101 -44.6824506104
7197.3025822639 -44.6882710780
7199.2876362801 -44.6940921880
7201.2590622902 -44.6999139417
7203.2278511524 -44.7057363405
7205.1966481209 -44.7115593854
7207.1664021015 -44.7173830774
7209.1352741718 -44.7232074173
7211.1032130718 -44.7290324061
7213.0711078644 -44.7348580443
7215.0404198170 -44.7406843330
7217.0097346306 -44.7465112727
7218.9890706539 -44.7523388629
7220.9647316933 -44.7581671036
7222.9354407787 -44.7639959959
7224.9042377472 -44.7698255412
7226.8727998734 -44.7756557415
7228.8425669670 -44.7814865994
7230.8116679192 -44.7873181162
7232.7794008255 -44.7931502935
7234.7505009174 -44.7989831334
7236.7214589119 -44.8048166386
7238.7042748928 -44.8106508111
7240.6718218327 -44.8164856526
7242.6395666599 -44.8223211647
7244.6083397865 -44.8281573485
7246.5761718750 -44.8339942053
7248.5445349216 -44.8398317366
7250.5111608505 -44.8456699417
7252.4850478172 -44.8515088233
7254.4525058270 -44.8573483824
7256.4236638546 -44.8631886204
7258.3856656551 -44.8690295380
7260.3505637646 -44.8748711380
7262.3072998524 -44.8807134212
7264.2660539150 -44.8865563887
7266.2370848656 -44.8924000422
7268.2169089317 -44.8982443857
7270.1854629517 -44.9040894208
7272.1526110172 -44.9099351487
7274.1228151321 -44.9157815696
7276.0929951668 -44.9216286842
7278.0721671581 -44.9274764927
7280.0451231003 -44.9333249951
7282.0124070644 -44.9391741915
7283.9797940254 -44.9450240821
7285.9486560822 -44.9508746682
7287.9396030903 -44.9567259495
7289.9040839672 -44.9625779258
7291.8754138947 -44.9684305982
7293.8441798687 -44.9742839673
7295.8123579025 -44.9801380341
7297.7908649445 -44.9859928002
7299.7613399029 -44.9918482672
7301.7321438789 -44.9977044363
7303.7019217014 -45.0035613088
7305.6719825268 -45.0094188854
7307.6361215115 -45.0152771661
7309.6049923897 -45.0211361523
7311.5876023769 -45.0269958454
7313.5597932339 -45.0328562469
7315.5379250050 -45.0387173578
7317.5073881149 -45.0445791797
7319.4864201546 -45.0504417136
7321.4563579559 -45.0563049613
7323.4256539345 -45.0621689243
7325.3939039707 -45.0680336039
7327.3620078564 -45.0738989995
7329.3389589787 -45.0797651123
7331.3087809086 -45.0856319439
7333.2768490314 -45.0914995062
7335.2482519150 -45.0973677939
7337.2189798355 -45.1032368074
7339.2013278008 -45.1091065482
7341.1860618591 -45.1149770178
7343.1570527554 -45.1208482177
7345.1270186901 -45.1267201490
7347.0966236591 -45.1325928124
7349.0768146515 -45.1384662087
7351.0455477238 -45.1443403391
7353.0150005817 -45.1502152040
7354.9842085838 -45.1560908041
7356.9529275894 -45.1619671405
7358.9353575706 -45.1678442142
7360.9026474953 -45.1737220265
7362.8696925640 -45.1796005782
7364.8381605148 -45.1854798702
7366.8058564663 -45.1913599035
7368.7715973854 -45.1972406790
7370.7401673794 -45.2031221983
7372.7085454464 -45.2090044623
7374.6822204590 -45.2148874718
7376.6634082794 -45.2207712275
7378.6454772949 -45.2266557307
7380.6138901711 -45.2325409828
7382.5830380917 -45.2384269851
7384.5552270412 -45.2443137388
7386.5276670456 -45.2502012448
7388.4967162609 -45.2560895042
7390.4667282104 -45.2619785180
7392.4364151955 -45.2678682872
7394.4063272476 -45.2737588123
7396.3756864071 -45.2796500947
7398.3561744690 -45.2855421356
7400.3278124332 -45.2914349356
7402.2966303825 -45.2973284983
7404.2615563869 -45.3032228316
7406.2327582836 -45.3091179289
7408.2032620907 -45.3150137914
7410.1712381840 -45.3209104186
7412.1384181976 -45.3268078107
7414.1055011749 -45.3327059674
7416.0733511448 -45.3386048895
7418.0550081730 -45.3445045779
7420.0223133564 -45.3504050340
7421.9913613796 -45.3563062596
7423.9615542889 -45.3622082563
7425.9327721596 -45.3681110251
7427.9032709599 -45.3740145670
7429.8729879856 -45.3799188829
7431.8443188667 -45.3858239730
7433.8146617413 -45.3917298375
7435.7838165760 -45.3976364768
7437.7634284496 -45.4035438915
7439.7337014675 -45.4094520821
7441.7025084496 -45.4153610494
7443.6736674309 -45.4212707919
7445.6407644749 -45.4271813102
7447.6103324890 -45.4330926084
7449.5810594559 -45.4390046889
7451.5507552624 -45.4449175537
7453.5202691555 -45.4508312038
7455.4840912819 -45.4567456395
7457.4527122974 -45.4626608612
7459.4299473763 -45.4685768683
7461.3956413269 -45.4744936611
7463.3585762978 -45.4804112401
7465.3271832466 -45.4863296061
7467.2993652821 -45.4922487603
7469.2709662914 -45.4981687036
7471.2411861420 -45.5040894371
7473.2126762867 -45.5100109615
7475.1814253330 -45.5159332779
7477.1501874924 -45.5218563874
7479.1315345764 -45.5277802885
7481.0984315872 -45.5337049813
7483.0682926178 -45.5396304673
7485.0358974934 -45.5455567475
7487.0050175190 -45.5514838232
7488.9730696678 -45.5574116956
7490.9434616566 -45.5633403665
7492.9106056690 -45.5692698373
7494.8802886009 -45.5752001096
7496.8486764431 -45.5811311845
7498.8179934025 -45.5870630633
7500.7861523628 -45.5929957471
7502.7534062862 -45.5989292370
7504.7219362259 -45.6048635339
7506.6900923252 -45.6107986382
7508.6724872589 -45.6167345509
7510.6429321766 -45.6226712731
7512.6134653091 -45.6286088054
7514.5832324028 -45.6345471489
7516.5556614399 -45.6404863027
7518.5250763893 -45.6464262671
7520.4964833260 -45.6523670435
7522.4643363953 -45.6583086336
7524.4322533607 -45.6642510393
7526.4008274078 -45.6701942618
7528.3710694313 -45.6761383020
7530.3413703442 -45.6820831614
7532.3115572929 -45.6880288417
7534.2893812656 -45.6939753445
7536.2607913017 -45.6999226709
7538.2312152386 -45.7058708222
7540.2022480965 -45.7118197999
7542.1730480194 -45.7177696050
7544.1412808895 -45.7237202371
7546.1099758148 -45.7296716969
7548.0766549110 -45.7356239850
7550.0457577705 -45.7415771029
7552.0173709393 -45.7475310518
7553.9873111248 -45.7534858328
7555.9576752186 -45.7594414463
7557.9274783134 -45.7653978931
7559.8988952637 -45.7713551742
7561.8660953045 -45.7773132904
7563.8331673145 -45.7832722427
7565.8014912605 -45.7892320307
7567.8212282658 -45.7951926537
7569.7908382416 -45.8011541123
7571.7586321831 -45.8071164068
7573.7367963791 -45.8130795390
7575.7070953846 -45.8190435112
7577.6795523167 -45.8250083260
7579.6602942944 -45.8309739856
7581.6279852390 -45.8369404919
7583.5972793102 -45.8429078469
7585.5684745312 -45.8488760524
7587.5365004539 -45.8548451102
7589.5055932999 -45.8608150224
7591.4839510918 -45.8667857907
7593.4630131721 -45.8727574170
7595.4356453419 -45.8787299025
7597.4042572975 -45.8847032482
7599.3751442432 -45.8906774551
7601.3436071873 -45.8966525237
7603.3114993572 -45.9026284551
7605.2829823494 -45.9086052508
7607.2554674149 -45.9145829119
7609.2235493660 -45.9205614400
7611.1902754307 -45.9265408362
7613.1602125168 -45.9325211021
7615.1287295818 -45.9385022393
7617.0942995548 -45.9444842493
7619.0649986267 -45.9504671330
7621.0348308086 -45.9564508906
7623.0045847893 -45.9624355232
7624.9743108749 -45.9684210322
7626.9436428547 -45.9744074188
7628.9153478146 -45.9803946842
7630.8844218254 -45.9863828297
7632.8540949821 -45.9923718564
7634.8241219521 -45.9983617654
7636.8180968761 -46.0043525572
7638.7874000072 -46.0103442317
7640.7621579170 -46.0163367847
7642.7310268879 -46.0223302177
7644.7003717422 -46.0283245326
7646.6695165634 -46.0343197318
7648.6405024529 -46.0403158175
7650.6092085838 -46.0463127919
7652.5799136162 -46.0523106569
7654.5581374168 -46.0583094144
7656.5310654640 -46.0643090665
7658.4997115135 -46.0703096152
7660.4699153900 -46.0763110628
7662.4386932850 -46.0823134094
7664.4105243683 -46.0883166533
7666.3788814545 -46.0943207953
7668.3485114574 -46.1003258375
7670.3167643547 -46.1063317825
7672.2859065533 -46.1123386325
7674.2542316914 -46.1183463897
7676.2224347591 -46.1243550566
7678.2085688114 -46.1303646349
7680.1779558659 -46.1363751266
7682.1476318836 -46.1423865346
7684.1285707951 -46.1483988608
7686.1091146469 -46.1544121070
7688.0810987949 -46.1604262745
7690.0528366566 -46.1664413645
7692.0205566883 -46.1724573781
7693.9921045303 -46.1784743169
7695.9633796215 -46.1844921830
7697.9335517883 -46.1905109786
7699.9061377048 -46.1965307048
7701.8750107288 -46.2025513628
7703.8430736065 -46.2085729536
7705.8124055862 -46.2145954787
7707.7839624882 -46.2206189393
7709.7548234463 -46.2266433368
7711.7244765759 -46.2326686727
7713.6942155361 -46.2386949484
7715.6634066105 -46.2447221652
7717.6811287403 -46.2507503243
7719.6523959637 -46.2567794264
7721.6237809658 -46.2628094723
7723.5930080414 -46.2688404633
7725.5616121292 -46.2748724004
7727.5273721218 -46.2809052855
7729.4978840351 -46.2869391210
7731.4676051140 -46.2929739088
7733.4375419617 -46.2990096501
7735.4063029289 -46.3050463461
7737.3757798672 -46.3110839975
7739.3472976685 -46.3171226048
7741.3171525002 -46.3231621686
7743.2857394218 -46.3292026901
7745.2592275143 -46.3352441709
7747.2354032993 -46.3412866130
7749.2135064602 -46.3473300182
7751.1955945492 -46.3533743885
7753.1659796238 -46.3594197238
7755.1446957588 -46.3654660252
7757.1146986485 -46.3715132939
7759.0857665539 -46.3775615310
7761.0594675541 -46.3836107375
7763.0279884338 -46.3896609144
7764.9974043369 -46.3957120624
7766.9674241543 -46.4017641826
7768.9377331734 -46.4078172759
7771.0645661354 -46.4138713435
7773.0345470905 -46.4199263865
7775.0106770992 -46.4259824057
7776.9966940880 -46.4320394027
7779.0078289509 -46.4380973793
7780.9951078892 -46.4441563377
7782.9651300907 -46.4502162797
7784.9335281849 -46.4562772073
7786.9034690857 -46.4623391220
7788.8745911121 -46.4684020252
7790.8452641964 -46.4744659185
7792.8159410954 -46.4805308030
7794.7839579582 -46.4865966802
7796.7514998913 -46.4926635510
7798.7218010426 -46.4987314165
7800.6934640408 -46.5048002773
7802.6657450199 -46.5108701349
7804.6352479458 -46.5169409907
7806.6061849594 -46.5230128461
7808.5764830112 -46.5290857027
7810.5469479561 -46.5351595624
7812.5162010193 -46.5412344262
7814.4904191494 -46.5473102951
7816.5451500416 -46.5533871702
7818.5912029743 -46.5594650521
7820.5645430088 -46.5655439418
7822.5352060795 -46.5716238407
7824.5044002533 -46.5777047503
7826.4768900871 -46.5837866717
7828.4627931118 -46.5898696059
7830.4396982193 -46.5959535553
7832.4108123779 -46.6020385234
7834.3809802532 -46.6081245125
7836.3533513546 -46.6142115221
7838.3216073513 -46.6202995530
7840.2931184769 -46.6263886057
7842.2586765289 -46.6324786807
7844.2429566383 -46.6385697786
7846.2129986286 -46.6446619002
7848.1910266876 -46.6507550464
7850.1629326344 -46.6568492170
7852.1339206696 -46.6629444104
7854.1030097008 -46.6690406272
7856.0709657669 -46.6751378684
7858.0402576923 -46.6812361358
7860.0104925632 -46.6873354317
7861.9802136421 -46.6934357582
7863.9524176121 -46.6995371178
7865.9545445442 -46.7056395121
7867.9258525372 -46.7117429411
7869.8994925022 -46.7178474059
7871.8686485291 -46.7239529076
7873.8373055458 -46.7300594468
7875.8052484989 -46.7361670247
7877.7743775845 -46.7422756433
7879.7444655895 -46.7483853043
7881.7133226395 -46.7544960093
7883.6887536049 -46.7606077601
7885.6582155228 -46.7667205580
7887.6291043758 -46.7728344039
7889.5987443924 -46.7789492991
7891.5691123009 -46.7850652446
7893.5353493690 -46.7911822416
7895.5043733120 -46.7973002916
7897.4749302864 -46.8034193969
7899.4460992813 -46.8095395595
7901.4163951874 -46.8156607804
7903.3870732784 -46.8217830616
7905.3560574055 -46.8279064058
7907.3254373074 -46.8340308151
7909.2925894260 -46.8401562919
7911.2606894970 -46.8462828373
7913.2287724018 -46.8524104529
7915.1958613396 -46.8585391403
7917.1656074524 -46.8646689011
7919.1347274780 -46.8707997365
7921.1049892902 -46.8769316479
7923.0754554272 -46.8830646360
7925.0472564697 -46.8891987023
7927.0187225342 -46.8953338479
7928.9869444370 -46.9014700742
7930.9568843842 -46.9076073823
7932.9337573051 -46.9137457737
7934.9025073051 -46.9198852494
7936.8720831871 -46.9260258105
7938.8424642086 -46.9321674581
7940.8221690655 -46.9383101934
7942.7899541855 -46.9444540173
7944.7601501942 -46.9505989315
7946.7298872471 -46.9567449325
7948.6988072395 -46.9628920206
7950.6845142841 -46.9690401972
7952.6530764103 -46.9751894642
7954.6247763634 -46.9813398238
7956.5943763256 -46.9874912778
7958.5630602837 -46.9936438272
7960.5331733227 -46.9997974738
7962.5052464008 -47.0059522216
7964.4778034687 -47.0121080746
7966.4488353729 -47.0182650359
7968.4187712669 -47.0244231084
7970.3895652294 -47.0305822947
7972.3608591557 -47.0367425968
7974.3288042545 -47.0429040168
7976.2989192009 -47.0490665562
7978.2691881657 -47.0552302160
7980.2376630306 -47.0613949981
7982.2059531212 -47.0675609038
7984.1754100323 -47.0737279363
7986.1444821358 -47.0798960978
7988.1131861210 -47.0860653900
7990.0826010704 -47.0922358147
7992.0511760712 -47.0984073740
7994.0223078728 -47.1045800693
7995.9925787449 -47.1107539029
7997.9624736309 -47.1169288768
7999.9369328022 -47.1231049931
8001.9062657356 -47.1292822527
8003.8756647110 -47.1354606580
8005.8478755951 -47.1416402120
8007.8152976036 -47.1478209168
8009.7839255333 -47.1540027741
8011.7521274090 -47.1601857857
8013.7199804783 -47.1663699515
8015.6894392967 -47.1725552733
8017.6584563255 -47.1787417536
8019.6239793301 -47.1849293955
8021.5938491821 -47.1911182017
8023.5637102127 -47.1973081748
8025.5378251076 -47.2034993174
8027.5075600147 -47.2096916323
8029.4768648148 -47.2158851218
8031.4456048012 -47.2220797878
8033.4143018723 -47.2282756321
8035.3849818707 -47.2344726566
8037.3544707298 -47.2406708633
8039.3238108158 -47.2468702541
8041.2921288013 -47.2530708307
8043.2608559132 -47.2592725947
8045.2323949337 -47.2654755480
8047.2006788254 -47.2716796916
8049.1697218418 -47.2778850262
8051.1390357018 -47.2840915538
8053.1084036827 -47.2902992762
8055.0777456760 -47.2965081954
8057.0489246845 -47.3027183132
8059.0184328556 -47.3089296314
8060.9922418594 -47.3151421515
8062.9633069038 -47.3213558747
8064.9292178154 -47.3275708024
8066.8981766701 -47.3337869363
8068.8684766293 -47.3400042773
8070.8364877701 -47.3462228271
8072.8062527180 -47.3524425880
8074.7771477699 -47.3586635592
8076.7468507290 -47.3648857425
8078.7162866592 -47.3711091399
8080.6856975555 -47.3773337533
8082.6539616585 -47.3835595846
8084.6237926483 -47.3897866355
8086.5920176506 -47.3960149077
8088.5623445511 -47.4022444033
8090.5309374332 -47.4084751240
8092.5013623238 -47.4147070716
8094.4706692696 -47.4209402478
8096.4393692017 -47.4271746541
8098.4097001553 -47.4334102921
8100.3806090355 -47.4396471632
8102.3505690098 -47.4458852687
8104.3216049671 -47.4521246108
8106.2899241447 -47.4583651885
8108.2588272095 -47.4646070033
8110.2407302856 -47.4708500575
8112.2077503204 -47.4770943532
8114.1756691933 -47.4833398920
8116.1486141682 -47.4895866759
8118.1195330620 -47.4958347073
8120.0921981335 -47.5020839887
8122.0795710087 -47.5083345222
8124.0531599522 -47.5145863098
8126.0224790573 -47.5208393530
8127.9908001423 -47.5270936538
8129.9577641487 -47.5333492136
8131.9280111790 -47.5396060336
8133.8993322849 -47.5458641148
8135.8648483753 -47.5521234592
8137.8349874020 -47.5583840685
8139.8023562431 -47.5646459448
8141.7720451355 -47.5709090902
8143.7392091751 -47.5771735061
8145.7093322277 -47.5834391946
8147.6763191223 -47.5897061577
8149.6495280266 -47.5959743966
8151.6207160950 -47.6022439132
8153.5923111439 -47.6085147088
8155.5617620945 -47.6147867851
8157.5301990509 -47.6210601447
8159.5022811890 -47.6273347895
8161.4699711800 -47.6336107202
8163.4403052330 -47.6398879383
8165.4096212387 -47.6461664456
8167.3785572052 -47.6524462436
8169.3506021500 -47.6587273339
8171.3191800117 -47.6650097181
8173.2895960808 -47.6712933979
8175.2596380711 -47.6775783749
8177.2289381027 -47.6838646510
8179.1997380257 -47.6901522277
8181.1803939342 -47.6964411068
8183.1504368782 -47.7027312889
8185.1189599037 -47.7090227753
8187.0894317627 -47.7153155676
8189.0593829155 -47.7216096674
8191.0703179836 -47.7279050761
8193.0348470211 -47.7342017949
8195.0006229877 -47.7404998257
8196.9680118561 -47.7467991703
8199.0538060665 -47.7530998303
8201.0624282360 -47.7594018074
8203.0330612659 -47.7657051032
8205.0135290623 -47.7720097191
8206.9769361019 -47.7783156564
8208.9328691959 -47.7846229171
8210.9169902802 -47.7909315037
8212.9000873566 -47.7972414180
8214.8646292686 -47.8035526617
8216.8253672123 -47.8098652361
8218.7926132679 -47.8161791424
8220.7501561642 -47.8224943818
8222.7174150944 -47.8288109557
8224.6847651005 -47.8351288649
8226.6543569565 -47.8414481103
8228.6239199638 -47.8477686935
8230.5922458172 -47.8540906165
8232.5653438568 -47.8604138810
8234.5335729122 -47.8667384886
8236.5005457401 -47.8730644410
8238.4679226875 -47.8793917398
8240.4398076534 -47.8857203863
8242.4090156555 -47.8920503823
8244.3765466213 -47.8983817293
8246.3463256359 -47.9047144289
8248.3165767193 -47.9110484829
8250.2891657352 -47.9173838926
8252.2587997913 -47.9237206595
8254.2330157757 -47.9300587850
8256.2053248882 -47.9363982704
8258.1810567379 -47.9427391176
8260.1511468887 -47.9490813284
8262.1205427647 -47.9554249042
8264.0899789333 -47.9617698466
8266.0652859211 -47.9681161571
8268.0324070454 -47.9744638377
8270.0014488697 -47.9808128912
8271.9724297523 -47.9871633176
8273.9585597515 -47.9935151185
8275.9286527634 -47.9998682954
8277.9115436077 -48.0062228496
8279.8833956718 -48.0125787826
8281.8531115055 -48.0189360955
8283.8202853203 -48.0252947892
8285.7899253368 -48.0316548650
8287.7594563961 -48.0380163247
8289.7291784286 -48.0443791701
8291.6986365318 -48.0507434028
8293.6700165272 -48.0571090247
8295.6410923004 -48.0634760364
8297.6123123169 -48.0698444375
8299.5839853287 -48.0762142300
8301.5534985065 -48.0825854163
8303.5246965885 -48.0889579989
8305.4944825172 -48.0953319799
8307.4603793621 -48.1017073605
8309.4309682846 -48.1080841426
8311.3989152908 -48.1144623284
8313.3673732281 -48.1208419200
8315.3364973068 -48.1272229197
8317.3061923981 -48.1336053296
8319.2760534286 -48.1399891518
8321.2465393543 -48.1463743883
8323.2181651592 -48.1527610409
8325.1893410683 -48.1591491118
8327.1561481953 -48.1655386032
8329.1231813431 -48.1719295174
8331.0924491882 -48.1783218562
8333.0623443127 -48.1847156219
8335.0320522785 -48.1911108154
8337.0021791458 -48.1975074389
8338.9702861309 -48.2039054947
8340.9413290024 -48.2103049854
8342.9092741013 -48.2167059130
8344.8805022240 -48.2231082797
8346.8481922150 -48.2295120873
8348.8176193237 -48.2359173376
8350.7864773273 -48.2423240321
8352.7559373379 -48.2487321725
8354.7264363766 -48.2551417604
8356.6928503513 -48.2615527971
8358.6629211903 -48.2679652842
8360.6421113014 -48.2743792232
8362.6118574142 -48.2807946155
8364.5822505951 -48.2872114625
8366.5526597500 -48.2936297657
8368.5252437592 -48.3000495270
8370.4945538044 -48.3064707480
8372.4644408226 -48.3128934298
8374.4345457554 -48.3193175732
8376.4027857780 -48.3257431800
8378.3698008060 -48.3321702518
8380.3401226997 -48.3385987909
8382.3096866608 -48.3450287987
8384.2794966698 -48.3514602760
8386.2481226921 -48.3578932233
8388.2163357735 -48.3643276425
8390.1863868237 -48.3707635355
8392.1544568539 -48.3772009042
8394.1243050098 -48.3836397509
8396.0908629894 -48.3900800775
8398.0619649887 -48.3965218858
8400.0339300632 -48.4029651776
8402.0015130043 -48.4094099548
8403.9716520309 -48.4158562191
8405.9398360252 -48.4223039721
8407.9088029861 -48.4287532155
8409.8796031475 -48.4352039512
8411.8490250111 -48.4416561808
8413.8174850941 -48.4481099064
8415.7863609791 -48.4545651296
8417.7559700012 -48.4610218524
8419.7242228985 -48.4674800766
8421.6937348843 -48.4739398038
8423.6641118526 -48.4804010354
8425.6325819492 -48.4868637740
8427.6016848087 -48.4933280215
8429.5698807240 -48.4997937801
8431.5398466587 -48.5062610519
8433.5078887939 -48.5127298387
8435.4763827324 -48.5192001425
8437.4473316669 -48.5256719653
8439.4168717861 -48.5321453086
8441.3862168789 -48.5386201731
8443.3563199043 -48.5450965608
8445.3252549171 -48.5515744746
8447.3086469173 -48.5580539172
8449.4303338528 -48.5645348910
8451.4093458652 -48.5710173984
8453.3899507523 -48.5775014408
8455.3681457043 -48.5839870202
8457.3483736515 -48.5904741387
8459.3434145451 -48.5969627987
8461.3244655132 -48.6034530023
8463.3016104698 -48.6099447514
8465.2829225063 -48.6164380484
8467.2496614456 -48.6229328953
8469.2170395851 -48.6294292941
8471.1868386269 -48.6359272464
8473.1563606262 -48.6424267541
8475.1241035461 -48.6489278191
8477.0929195881 -48.6554304433
8479.0613875389 -48.6619346285
8481.0324246883 -48.6684403767
8483.0027587414 -48.6749476896
8484.9740815163 -48.6814565689
8486.9423155785 -48.6879670165
8488.9135665894 -48.6944790339
8490.8860526085 -48.7009926230
8492.8549675941 -48.7075077854
8494.8226985931 -48.7140245229
8496.7931976318 -48.7205428374
8498.7623188496 -48.7270627302
8500.7303409576 -48.7335842023
8502.7009420395 -48.7401072552
8504.6710469723 -48.7466318911
8506.6400649548 -48.7531581122
8508.6089599133 -48.7596859207
8510.5816810131 -48.7662153184
8512.5528011322 -48.7727463085
8514.5245649815 -48.7792788961
8516.4930689335 -48.7858130805
8518.4623918533 -48.7923488637
8520.4318280220 -48.7988862476
8522.4028952122 -48.8054252339
8524.3730592728 -48.8119658243
8526.3508801460 -48.8185080205
8528.4185082912 -48.8250518238
8530.3909254074 -48.8315972360
8532.3623952866 -48.8381442589
8534.3322463036 -48.8446928945
8536.3011863232 -48.8512431445
8538.2713654041 -48.8577950103
8540.2501883507 -48.8643484933
8542.2232933044 -48.8709035960
8544.1959602833 -48.8774603229
8546.1761131287 -48.8840186788
8548.1278851032 -48.8905786663
8550.0751302242 -48.8971402867
8552.0295803547 -48.9037035411
8553.9786684513 -48.9102684301
8555.9287555218 -48.9168349542
8557.8802886009 -48.9234031145
8559.8307344913 -48.9299729127
8561.7837793827 -48.9365443502
8563.7331104279 -48.9431174287
8565.6838214397 -48.9496921502
8567.6383094788 -48.9562685166
8569.5894932747 -48.9628465298
8571.5452363491 -48.9694261917
8573.5388233662 -48.9760075037
8575.4933633804 -48.9825904670
8577.4449872971 -48.9891750837
8579.3981032372 -48.9957613557
8581.3676002026 -49.0023492837
8583.3436062336 -49.0089388696
8585.3107280731 -49.0155301157
8587.2804019451 -49.0221230241
8589.2514047623 -49.0287175965
8591.2205607891 -49.0353138350
8593.1898438931 -49.0419117415
8595.1617419720 -49.0485113179
8597.1322181225 -49.0551125658
8599.1094319820 -49.0617154871
8601.0826749802 -49.0683200797
8603.0520009995 -49.0749263460
8605.0207829475 -49.0815342883
8606.9885289669 -49.0881439095
8608.9578599930 -49.0947552120
8610.9278728962 -49.1013681984
8612.8967008591 -49.1079828710
8614.8742518425 -49.1145992322
8616.8469808102 -49.1212172848
8618.8312308788 -49.1278370309
8620.8002898693 -49.1344584728
8622.7675929070 -49.1410816126
8624.7325410843 -49.1477064524
8626.7034020424 -49.1543329945
8628.6708459854 -49.1609612405
8630.6424670219 -49.1675911921
8632.6071660519 -49.1742228511
8634.5742671490 -49.1808562197
8636.5437402725 -49.1874912998
8638.5237081051 -49.1941280934
8640.4928781986 -49.2007666024
8642.4626562595 -49.2074068290
8644.4326124191 -49.2140487753
8646.4033694267 -49.2206924436
8648.3727033138 -49.2273378358
8650.3454954624 -49.2339849540
8652.3168983459 -49.2406337997
8654.2844033241 -49.2472843743
8656.2563104630 -49.2539366799
8658.2383413315 -49.2605907186
8660.2106773853 -49.2672464926
8662.1799614429 -49.2739040040
8664.1496484280 -49.2805632551
8666.1192095280 -49.2872242481
8668.0890574455 -49.2938869853
8670.0563375950 -49.3005514692
8672.0270655155 -49.3072177019
8673.9950034618 -49.3138856852
8675.9635503292 -49.3205554212
8677.9453501701 -49.3272269119
8679.9168121815 -49.3339001591
8681.8865332603 -49.3405751694
8683.8569471836 -49.3472519414
8685.8241763115 -49.3539304765
8687.7923052311 -49.3606107759
8689.7618052959 -49.3672928407
8691.7319071293 -49.3739766729
8693.7003891468 -49.3806622742
8695.6701300144 -49.3873496466
8697.6514389515 -49.3940387920
8699.6206288338 -49.4007297120
8701.5883338451 -49.4074224082
8703.5545558929 -49.4141168831
8705.5264589787 -49.4208131389
8707.4944009781 -49.4275111780
8709.4626390934 -49.4342110030
8711.4322133064 -49.4409126159
8713.4016032219 -49.4476160191
8715.3708062172 -49.4543212145
8717.3503711224 -49.4610282046
8719.3251781464 -49.4677369914
8721.2960202694 -49.4744475766
8723.2679152489 -49.4811599625
8725.2375671864 -49.4878741513
8727.2096972466 -49.4945901453
8729.1787772179 -49.5013079466
8731.1481623650 -49.5080275569
8733.1220104694 -49.5147489783
8735.0918755531 -49.5214722120
8737.0601384640 -49.5281972600
8739.0425944328 -49.5349241244
8741.0127503872 -49.5416528072
8742.9794523716 -49.5483833103
8744.9496161938 -49.5551156360
8746.9183771610 -49.5618497866
8748.8863201141 -49.5685857641
8750.8542792797 -49.5753235707
8752.8236541748 -49.5820632080
8754.7939751148 -49.5888046772
8756.7591860294 -49.5955479803
8758.7412002087 -49.6022931195
8760.7102153301 -49.6090400969
8762.6787543297 -49.6157889151
8764.6485693455 -49.6225395764
8766.6192023754 -49.6292920829
8768.5908424854 -49.6360464370
8770.5603163242 -49.6428026408
8772.5336623192 -49.6495606966
8774.5067341328 -49.6563206066
8776.4758110046 -49.6630823734
8778.4548051357 -49.6698459988
8780.4275541306 -49.6766114852
8782.3955891132 -49.6833788346
8784.3633842468 -49.6901480491
8786.3325443268 -49.6969191307
8788.3030161858 -49.7036920814
8790.2724711895 -49.7104669034
8792.2410500050 -49.7172435989
8794.2127439976 -49.7240221698
8796.1851189137 -49.7308026181
8798.1683030128 -49.7375849460
8800.1375629902 -49.7443691555
8802.1072499752 -49.7511552484
8804.0761079788 -49.7579432260
8806.0465509892 -49.7647330907
8808.0152099133 -49.7715248446
8809.9818329811 -49.7783184902
8811.9497559071 -49.7851140297
8813.9207229614 -49.7919114654
8815.8914790154 -49.7987107988
8817.8634829521 -49.8055120323
8819.8328509331 -49.8123151682
8821.8025658131 -49.8191202090
8823.7741608620 -49.8259271575
8825.7409110069 -49.8327360167
8827.7111120224 -49.8395467895
8829.6806640625 -49.8463594785
8831.6515550613 -49.8531740863
8833.6208970547 -49.8599906160
8835.5888519287 -49.8668090700
8837.5588009357 -49.8736294503
8839.5320019722 -49.8804517591
8841.5127849579 -49.8872759988
8843.4888820648 -49.8941021715
8845.4701781273 -49.9009302791
8847.4406251907 -49.9077603241
8849.4135313034 -49.9145923089
8851.3839664459 -49.9214262361
8853.3505773544 -49.9282621080
8855.3577363491 -49.9350999271
8857.3482754230 -49.9419396957
8859.3095154762 -49.9487814161
8861.2813146114 -49.9556250894
8863.2527625561 -49.9624707169
8865.2191226482 -49.9693183013
8867.1853375435 -49.9761678455
8869.1522514820 -49.9830193516
8871.1205615997 -49.9898728223
8873.0895295143 -49.9967282603
8875.0608165264 -50.0035856679
8877.0327625275 -50.0104450476
8879.0107445717 -50.0173064017
8880.9792866707 -50.0241697318
8882.9489746094 -50.0310350400
8884.9191784859 -50.0379023292
8886.8882412910 -50.0447715993
8888.8583853245 -50.0516428537
8890.8324863911 -50.0585160957
8892.8053112030 -50.0653913288
8894.7783472538 -50.0722685561
8896.7521643639 -50.0791477809
8898.7232534885 -50.0860290060
8900.6986775398 -50.0929122340
8902.6700313091 -50.0997974676
8904.6396224499 -50.1066847103
8906.6092154980 -50.1135739649
8908.5786206722 -50.1204652342
8910.5492115021 -50.1273585206
8912.5176565647 -50.1342538269
8914.4845933914 -50.1411511563
8916.4536964893 -50.1480505114
8918.4226133823 -50.1549518946
8920.3937563896 -50.1618553084
8922.3623533249 -50.1687607554
8924.3351023197 -50.1756682356
8926.3051631451 -50.1825777511
8928.2725181580 -50.1894893047
8930.2423369884 -50.1964028992
8932.2101869583 -50.2033185364
8934.1820549965 -50.2102362189
8936.1502771378 -50.2171559493
8938.1198210716 -50.2240777306
8940.0883150101 -50.2310015658
8942.0585520267 -50.2379274575
8944.0269889832 -50.2448554087
8945.9967579842 -50.2517854212
8947.9673669338 -50.2587174976
8949.9353330135 -50.2656516410
8951.9044549465 -50.2725878531
8953.8739318848 -50.2795261351
8955.8473708630 -50.2864664892
8957.8173010349 -50.2934089189
8959.7913761139 -50.3003534279
8961.7632350922 -50.3073000196
8963.7338559628 -50.3142486971
8965.7021000385 -50.3211994635
8967.6729719639 -50.3281523233
8969.6432569027 -50.3351072788
8971.6141748428 -50.3420643323
8973.5839598179 -50.3490234868
8975.5518817902 -50.3559847453
8977.5185217857 -50.3629481109
8979.4887497425 -50.3699135860
8981.4612517357 -50.3768811721
8983.4299027920 -50.3838508729
8985.4018487930 -50.3908226915
8987.3721077442 -50.3977966307
8989.3440365791 -50.4047726934
8991.3139004707 -50.4117508820
8993.2836294174 -50.4187311994
8995.2539513111 -50.4257136482
8997.2242603302 -50.4326982317
8999.1926314831 -50.4396849406
9001.1637716293 -50.4466737784
9003.1329445839 -50.4536647493
9005.1015317440 -50.4606578575
9007.0698826313 -50.4676531073
9009.0405435562 -50.4746505031
9011.0095746517 -50.4816500488
9012.9791395664 -50.4886517472
9014.9496536255 -50.4956556014
9016.9217855930 -50.5026616163
9018.8906695843 -50.5096697966
9020.8647553921 -50.5166801469
9022.8364834785 -50.5236926713
9024.8042285442 -50.5307073736
9026.7762005329 -50.5377242575
9028.7466833591 -50.5447433268
9030.7176842690 -50.5517645856
9032.6865513325 -50.5587880374
9034.6573064327 -50.5658136852
9036.6256294250 -50.5728415320
9038.5960896015 -50.5798715804
9040.5660336018 -50.5869038333
9042.5352675915 -50.5939382940
9044.5050606728 -50.6009749657
9046.4758148193 -50.6080138516
9048.4448668957 -50.6150549546
9050.4156060219 -50.6220982777
9052.3836600780 -50.6291438239
9054.3516571522 -50.6361915958
9056.3195340633 -50.6432415965
9058.2887310982 -50.6502938288
9060.2592890263 -50.6573482953
9062.2285289764 -50.6644049989
9064.1990621090 -50.6714639422
9066.1708481312 -50.6785251280
9068.1398742199 -50.6855885587
9070.1095032692 -50.6926542371
9072.0804402828 -50.6997221659
9074.0517013073 -50.7067923477
9076.0209105015 -50.7138647853
9077.9929924011 -50.7209394815
9079.9662594795 -50.7280164393
9081.9356315136 -50.7350956610
9083.9047195911 -50.7421771486
9085.8731954098 -50.7492609048
9087.8445372581 -50.7563469323
9089.8136072159 -50.7634352334
9091.7841362953 -50.7705258108
9093.7548053265 -50.7776186674
9095.7222242355 -50.7847138060
9097.6920092106 -50.7918112292
9099.6628282070 -50.7989109397
9101.6307260990 -50.8060129402
9103.6015040874 -50.8131172330
9105.5708160400 -50.8202238207
9107.5367989540 -50.8273327060
9109.5067720413 -50.8344438916
9111.4749441147 -50.8415573800
9113.4460561275 -50.8486731735
9115.4150230885 -50.8557912746
9117.3848412037 -50.8629116864
9119.3540041447 -50.8700344120
9121.3243000507 -50.8771594542
9123.2953491211 -50.8842868160
9125.2644631863 -50.8914165001
9127.2339119911 -50.8985485093
9129.2054860592 -50.9056828462
9131.1735310555 -50.9128195134
9133.1431598663 -50.9199585136
9135.1121430397 -50.9270998504
9137.0826680660 -50.9342435270
9139.0492119789 -50.9413895463
9141.0252001286 -50.9485379110
9142.9956312180 -50.9556886238
9144.9666352272 -50.9628416870
9146.9373741150 -50.9699971030
9148.9080762863 -50.9771548742
9150.8776834011 -50.9843150031
9152.8436553478 -50.9914774923
9154.8147764206 -50.9986423444
9156.7847065926 -51.0058095619
9158.7547445297 -51.0129791476
9160.7271904945 -51.0201511037
9162.6978023052 -51.0273254327
9164.6689653397 -51.0345021374
9166.6395502090 -51.0416812205
9168.6103432178 -51.0488626845
9170.5798282623 -51.0560465322
9172.5538432598 -51.0632327667
9174.5243842602 -51.0704213909
9176.4926230907 -51.0776124077
9178.4628479481 -51.0848058201
9180.4564180374 -51.0920016305
9182.4251699448 -51.0991998409
9184.3944840431 -51.1064004540
9186.3636040688 -51.1136034728
9188.3331260681 -51.1208089005
9190.3025391102 -51.1280167401
9192.2735269070 -51.1352269947
9194.2428209782 -51.1424396673
9196.2121009827 -51.1496547611
9198.1817779541 -51.1568722788
9200.1565179825 -51.1640922234
9202.1273789406 -51.1713145975
9204.0977308750 -51.1785394042
9206.0686917305 -51.1857666466
9208.0410757065 -51.1929963271
9210.0082576275 -51.2002284486
9211.9770417213 -51.2074630139
9213.9447267056 -51.2147000256
9215.9134197235 -51.2219394865
9217.8809487820 -51.2291813990
9219.8502917290 -51.2364257656
9221.8202927113 -51.2436725892
9223.7875866890 -51.2509218724
9225.7579758167 -51.2581736179
9227.7275807858 -51.2654278298
9229.6971077919 -51.2726845119
9231.6661477089 -51.2799436672
9233.6837196350 -51.2872052984
9235.6692826748 -51.2944694080
9237.6402666569 -51.3017359980
9239.6068446636 -51.3090050704
9241.5711958408 -51.3162766290
9243.5392818451 -51.3235506772
9245.5089168549 -51.3308272177
9247.4778807163 -51.3381062537
9249.4457726479 -51.3453877878
9251.4142646790 -51.3526718225
9253.3852188587 -51.3599583605
9255.3535108566 -51.3672474046
9257.3222517967 -51.3745389578
9259.2929787636 -51.3818330238
9261.2554218769 -51.3891296067
9263.2250158787 -51.3964287105
9265.1967737675 -51.4037303386
9267.1680107117 -51.4110344946
9269.1350626945 -51.4183411818
9271.1052536964 -51.4256504031
9273.0752618313 -51.4329621608
9275.0467936993 -51.4402764584
9277.0153696537 -51.4475932996
9278.9846777916 -51.4549126881
9280.9532237053 -51.4622346275
9282.9210748672 -51.4695591209
9284.8909709454 -51.4768861713
9286.8573670387 -51.4842157816
9288.8255021572 -51.4915479555
9290.7951741219 -51.4988826971
9292.7638890743 -51.5062200102
9294.7323410511 -51.5135598986
9296.7015430927 -51.5209023660
9298.6705391407 -51.5282474159
9300.6392161846 -51.5355950516
9302.6097681522 -51.5429452765
9304.5775189400 -51.5502980940
9306.5458097458 -51.5576535075
9308.5139255524 -51.5650115203
9310.4832894802 -51.5723721358
9312.4497864246 -51.5797353569
9314.4192123413 -51.5871011864
9316.3871023655 -51.5944696273
9318.3557333946 -51.6018406819
9320.3283214569 -51.6092143531
9322.2977085114 -51.6165906443
9324.2665226460 -51.6239695584
9326.2463076115 -51.6313510987
9328.2326416969 -51.6387352681
9330.2035768032 -51.6461220698
9332.1736958027 -51.6535115067
9334.1444308758 -51.6609035818
9336.1140339375 -51.6682982983
9338.0822348595 -51.6756956596
9340.0496358871 -51.6830956697
9342.0182819366 -51.6904983305
9343.9869859219 -51.6979036454
9345.9545679092 -51.7053116173
9347.9213058949 -51.7127222498
9349.8869230747 -51.7201355466
9351.8542730808 -51.7275515113
9353.8221919537 -51.7349701487
9355.7909119129 -51.7423914635
9357.7609417439 -51.7498154594
9359.7358148098 -51.7572421403
9361.7034549713 -51.7646715100
9363.6728608608 -51.7721035720
9365.6408500671 -51.7795383296
9367.6097700596 -51.7869757871
9369.5807909966 -51.7944159484
9371.5506470203 -51.8018588178
9373.5204360485 -51.8093043991
9375.4887750149 -51.8167526963
9377.4597001076 -51.8242037118
9379.4337990284 -51.8316574471
9381.4036400318 -51.8391139099
9383.3724329472 -51.8465731081
9385.3411619663 -51.8540350474
9387.3111028671 -51.8614997320
9389.2827329636 -51.8689671651
9391.2512869835 -51.8764373499
9393.2199251652 -51.8839102889
9395.1910071373 -51.8913859854
9397.1602082253 -51.8988644427
9399.1296300888 -51.9063456645
9401.0998811722 -51.9138296542
9403.0694773197 -51.9213164155
9405.0375564098 -51.9288059521
9407.0063784122 -51.9362982679
9408.9752194881 -51.9437933659
9410.9433996677 -51.9512912498
9412.9097566605 -51.9587919232
9414.8813228607 -51.9662953897
9416.8482987881 -51.9738016531
9418.8211188316 -51.9813107170
9420.7915608883 -51.9888225853
9422.7612438202 -51.9963372614
9424.7314589024 -52.0038547489
9426.7006168365 -52.0113750515
9428.6707837582 -52.0188981730
9430.6406078339 -52.0264241169
9432.6108417511 -52.0339528864
9434.5781219006 -52.0414844855
9436.5472640991 -52.0490189183
9438.5180811882 -52.0565561887
9440.4921309948 -52.0640962999
9442.4617538452 -52.0716392548
9444.4329998493 -52.0791850574
9446.4023149014 -52.0867337118
9448.3724427223 -52.0942852225
9450.3413667679 -52.1018395936
9452.3102898598 -52.1093968290
9454.2784178257 -52.1169569329
9456.2464237213 -52.1245199098
9458.2430257797 -52.1320857633
9460.2110638618 -52.1396544963
9462.1791658401 -52.1472261118
9464.1498270035 -52.1548006137
9466.1179950237 -52.1623780057
9468.0867960453 -52.1699582915
9470.0562579632 -52.1775414754
9472.0268537998 -52.1851275620
9473.9955618382 -52.1927165557
9475.9715869427 -52.2003084602
9477.9541931152 -52.2079032745
9479.9235951900 -52.2155010029
9481.8959751129 -52.2231016505
9483.8643901348 -52.2307052219
9485.8371171951 -52.2383117219
9487.8065493107 -52.2459211551
9489.7748591900 -52.2535335263
9491.7486040592 -52.2611488399
9493.7165329456 -52.2687671003
9495.6872289181 -52.2763883117
9497.6530127525 -52.2840124781
9499.6272907257 -52.2916396037
9501.5955116749 -52.2992696928
9503.5648436546 -52.3069027498
9505.5347366333 -52.3145387786
9507.5048847198 -52.3221777834
9509.4793567657 -52.3298197679
9511.4522507191 -52.3374647361
9513.4391117096 -52.3451126919
9515.4114189148 -52.3527636393
9517.3841907978 -52.3604175820
9519.3556008339 -52.3680745240
9521.3268747330 -52.3757344690
9523.2988955975 -52.3833974207
9525.2710285187 -52.3910633830
9527.2410914898 -52.3987323595
9529.2094874382 -52.4064043560
9531.1789023876 -52.4140793771
9533.1471722126 -52.4217574270
9535.1164400578 -52.4294385089
9537.0866649151 -52.4371226265
9539.0551288128 -52.4448097815
9541.0241687298 -52.4524999775
9543.0005795956 -52.4601932178
9544.9701156616 -52.4678895060
9546.9404036999 -52.4755888460
9548.9109036922 -52.4832912418
9550.8847076893 -52.4909966976
9552.8553926945 -52.4987052176
9554.8236567974 -52.5064168054
9556.8046579361 -52.5141314647
9558.7757008076 -52.5218492000
9560.7482507229 -52.5295700161
9562.7111756802 -52.5372939179
9564.6811146736 -52.5450209100
9566.6525347233 -52.5527509971
9568.6802036762 -52.5604841836
9570.6586198807 -52.5682204736
9572.6437687874 -52.5759598715
9574.6166126728 -52.5837023812
9576.6073925495 -52.5914480070
9578.5799984932 -52.5991967527
9580.5501904488 -52.6069486224
9582.5207893848 -52.6147036202
9584.4914023876 -52.6224617498
9586.4608812332 -52.6302230152
9588.4306821823 -52.6379874201
9590.4009652138 -52.6457549683
9592.3707890511 -52.6535256638
9594.3409938812 -52.6612995108
9596.3089087009 -52.6690765136
9598.2798895836 -52.6768566761
9600.2494544983 -52.6846400025
9602.2213244438 -52.6924264966
9604.1922833920 -52.7002161624
9606.1626832485 -52.7080090038
9608.1333332062 -52.7158050247
9610.1035761833 -52.7236042292
9612.0687692165 -52.7314066214
9614.0389940739 -52.7392122054
9616.0115220547 -52.7470209850
9617.9890310764 -52.7548329644
9619.9750139713 -52.7626481470
9621.9449317455 -52.7704665366
9623.9203636646 -52.7782881383
9625.8915786743 -52.7861129569
9627.8592517376 -52.7939409968
9629.8308317661 -52.8017722622
9631.7996139526 -52.8096067575
9633.7682220936 -52.8174444858
9635.7437272072 -52.8252854511
9637.7148551941 -52.8331296571
9639.6827983856 -52.8409771085
9641.6526744366 -52.8488278091
9643.6360025406 -52.8566817634
9645.6039936543 -52.8645389763
9647.5712096691 -52.8723994523
9649.5383486748 -52.8802631960
9651.5087878704 -52.8881302121
9653.4765768051 -52.8960005046
9655.4477889538 -52.9038740786
9657.4183170795 -52.9117509401
9659.3888909817 -52.9196310951
9661.3568558693 -52.9275145489
9663.3289098740 -52.9354013067
9665.2990908623 -52.9432913729
9667.2716257572 -52.9511847525
9669.2407639027 -52.9590814498
9671.2103588581 -52.9669814695
9673.1899838448 -52.9748848162
9675.1734149456 -52.9827914943
9677.1449158192 -52.9907015081
9679.1197798252 -52.9986148625
9681.0885269642 -53.0065315623
9683.0572829247 -53.0144516121
9685.0270841122 -53.0223750164
9686.9952349663 -53.0303017798
9688.9644770622 -53.0382319068
9690.9320282936 -53.0461654018
9692.8990671635 -53.0541022683
9694.8677301407 -53.0620425075
9696.8343851566 -53.0699861243
9698.8033602238 -53.0779331232
9700.7727272511 -53.0858835092
9702.7422811985 -53.0938372872
9704.7117900848 -53.1017944622
9706.6838059425 -53.1097550388
9708.6590139866 -53.1177190219
9710.6265170574 -53.1256864163
9712.6019940376 -53.1336572272
9714.5705490112 -53.1416314585
9716.5423960686 -53.1496091152
9718.5112380981 -53.1575902019
9720.4834442139 -53.1655747233
9722.4537103176 -53.1735626844
9724.4217503071 -53.1815540901
9726.4038312435 -53.1895489452
9728.3728411198 -53.1975472542
9730.3418519497 -53.2055490220
9732.3135728836 -53.2135542538
9734.2824568748 -53.2215629545
9736.2525718212 -53.2295751284
9738.2213678360 -53.2375907802
9740.1968247890 -53.2456099151
9742.1632688046 -53.2536325384
9744.1325647831 -53.2616586533
9746.1027135849 -53.2696882639
9748.1069655418 -53.2777213754
9750.1369915009 -53.2857579927
9752.0890843868 -53.2937981206
9754.0597674847 -53.3018417640
9756.0256323814 -53.3098889278
9757.9995653629 -53.3179396175
9759.9884393215 -53.3259938354
9761.9616713524 -53.3340515863
9763.9340903759 -53.3421128757
9765.9091343880 -53.3501777088
9767.8813095093 -53.3582460911
9769.8491425514 -53.3663180280
9771.8192925453 -53.3743935247
9773.7874934673 -53.3824725862
9775.7564306259 -53.3905552177
9777.7242476940 -53.3986414242
9779.6935446262 -53.4067312107
9781.6628205776 -53.4148245820
9783.6330106258 -53.4229215432
9785.6027007103 -53.4310220986
9787.5733118057 -53.4391262512
9789.5467138290 -53.4472340063
9791.5182397366 -53.4553453702
9793.4895746708 -53.4634603495
9795.4600276947 -53.4715789501
9797.4488368034 -53.4797011779
9799.4224097729 -53.4878270382
9801.3923077583 -53.4959565365
9803.3600418568 -53.5040896782
9805.3283419609 -53.5122264684
9807.2962019444 -53.5203669126
9809.2665808201 -53.5285110157
9811.2360928059 -53.5366587829
9813.2045247555 -53.5448102190
9815.1718258858 -53.5529653292
9817.1410946846 -53.5611241185
9819.1107645035 -53.5692865918
9821.0811023712 -53.5774527541
9823.0558483601 -53.5856226103
9825.0287072659 -53.5937961653
9826.9966812134 -53.6019734240
9828.9630613327 -53.6101543913
9830.9311404228 -53.6183390721
9832.9020965099 -53.6265274708
9834.8741464615 -53.6347195921
9836.8440234661 -53.6429154405
9838.8115444183 -53.6511150210
9840.7796895504 -53.6593183388
9842.7509555817 -53.6675253990
9844.7210965157 -53.6757362068
9846.6880846024 -53.6839507669
9848.6574065685 -53.6921690842
9850.6268424988 -53.7003911636
9852.5959534645 -53.7086170105
9854.5672225952 -53.7168466298
9856.5369834900 -53.7250800267
9858.5073444843 -53.7333172061
9860.4835305214 -53.7415581728
9862.4524505138 -53.7498029315
9864.4201824665 -53.7580514863
9866.3891434669 -53.7663038423
9868.3601555824 -53.7745600041
9870.3274147511 -53.7828199770
9872.2981386185 -53.7910837664
9874.2628066540 -53.7993513773
9876.2307655811 -53.8076228153
9878.2003426552 -53.8158980864
9880.1699867249 -53.8241771968
9882.1377925873 -53.8324601524
9884.1093103886 -53.8407469579
9886.0813643932 -53.8490376175
9888.0540473461 -53.8573321379
9890.0226533413 -53.8656305262
9891.9940574169 -53.8739327884
9893.9670464993 -53.8822389299
9895.9370474815 -53.8905489581
9897.9063773155 -53.8988628813
9899.8763124943 -53.9071807072
9901.8467595577 -53.9155024427
9903.8148674965 -53.9238280940
9905.7851796150 -53.9321576672
9907.7532365322 -53.9404911682
9909.7238934040 -53.9488286035
9911.6956183910 -53.9571699789
9913.6657323837 -53.9655153008
9915.6335234642 -53.9738645752
9917.6020076275 -53.9822178078
9919.5758216381 -53.9905750048
9921.5450646877 -53.9989361728
9923.5125226974 -54.0073013180
9925.4795067310 -54.0156704466
9927.4499228001 -54.0240435647
9929.4151697159 -54.0324206780
9931.3850257397 -54.0408017914
9933.3516747952 -54.0491869105
9935.3219928741 -54.0575760420
9937.2928798199 -54.0659691931
9939.2607867718 -54.0743663703
9941.2312147617 -54.0827675798
9943.2013957500 -54.0911728280
9945.1729257107 -54.0995821201
9947.1433858871 -54.1079954617
9949.1120097637 -54.1164128574
9951.0818667412 -54.1248343113
9953.0525066853 -54.1332598230
9955.0237147808 -54.1416894000
9956.9923806190 -54.1501230501
9958.9622035027 -54.1585607812
9960.9308884144 -54.1670026006
9962.8993065357 -54.1754485155
9964.8690783978 -54.1838985334
9966.8382735252 -54.1923526613
9968.8082625866 -54.2008109061
9970.7795796394 -54.2092732747
9972.7567946911 -54.2177397736
9974.7321357727 -54.2262104095
9976.7014918327 -54.2346851888
9978.6708469391 -54.2431641171
9980.6437230110 -54.2516471990
9982.6109490395 -54.2601344411
9984.5785751343 -54.2686258501
9986.5467281342 -54.2771214327
9988.5164520741 -54.2856211957
9990.4818661213 -54.2941251464
9992.4521310329 -54.3026332897
9994.4241189957 -54.3111456320
9996.3941760063 -54.3196621797
9998.3628070354 -54.3281829394
10000.3330900669 -54.3367079173
10002.3016600609 -54.3452371198
10004.2705211639 -54.3537705537
10006.2423353195 -54.3623082255
10008.2123253345 -54.3708501417
10010.2452383041 -54.3793963076
10012.2161314487 -54.3879467287
10014.1874024868 -54.3965014112
10016.1564743519 -54.4050603613
10018.1265933514 -54.4136235856
10020.0977313519 -54.4221910911
10022.0728492737 -54.4307628820
10024.0411872864 -54.4393389641
10026.0120503902 -54.4479193461
10027.9833593369 -54.4565040352
10029.9528481960 -54.4650930360
10031.9197652340 -54.4736863560
10033.8953223228 -54.4822840035
10035.8650403023 -54.4908859860
10037.8358211517 -54.4994923111
10039.8133440018 -54.5081029863
10041.7806620598 -54.5167180193
10043.7497990131 -54.5253374171
10045.7194888592 -54.5339611868
10047.6888067722 -54.5425893356
10049.6569108963 -54.5512218708
10051.6260178089 -54.5598588001
10053.5949397087 -54.5685001304
10055.5632696152 -54.5771458673
10057.5336635113 -54.5857960166
10059.5042855740 -54.5944505850
10061.4732124805 -54.6031095799
10063.4448034763 -54.6117730097
10065.4185445309 -54.6204408815
10067.3840215206 -54.6291132029
10069.3528935909 -54.6377899820
10071.3188176155 -54.6464712266
10073.2886605263 -54.6551569444
10075.2575664520 -54.6638471431
10077.2355256081 -54.6725418313
10079.2075676918 -54.6812410168
10081.1724598408 -54.6899447079
10083.1412048340 -54.6986529124
10085.1095178127 -54.7073656374
10087.0791368484 -54.7160828898
10089.0479919910 -54.7248046773
10091.0166249275 -54.7335310071
10092.9850008488 -54.7422618866
10094.9564647675 -54.7509973229
10096.9280247688 -54.7597373230
10098.9034667015 -54.7684818938
10100.8735866547 -54.7772310421
10102.8443984985 -54.7859847748
10104.8144834042 -54.7947430986
10106.7821242809 -54.8035060207
10108.7520263195 -54.8122735464
10110.7204661369 -54.8210456814
10112.6962141991 -54.8298224331
10114.6925852299 -54.8386038084
10116.6619451046 -54.8473898145
10118.6326591969 -54.8561804587
10120.6018872261 -54.8649757465
10122.5715022087 -54.8737756855
10124.5401222706 -54.8825802834
10126.5146703720 -54.8913895477
10128.4901103973 -54.9002034856
10130.4627704620 -54.9090221045
10132.4331305027 -54.9178454119
10134.4016354084 -54.9266734150
10136.3714604378 -54.9355061215
10138.3404324055 -54.9443435387
10140.3165335655 -54.9531856742
10142.2971174717 -54.9620325353
10144.2689454556 -54.9708841294
10146.2450954914 -54.9797404621
10148.2408444881 -54.9886015409
10150.2206826210 -54.9974673742
10152.2017097473 -55.0063379707
10154.1890985966 -55.0152133385
10156.1788938046 -55.0240934854
10158.1632277966 -55.0329784184
10160.1353487968 -55.0418681455
10162.1061797142 -55.0507626744
10164.0811245441 -55.0596620128
10166.0509335995 -55.0685661679
10168.0210664272 -55.0774751472
10169.9901473522 -55.0863889591
10171.9581632614 -55.0953076112
10173.9312353134 -55.1042311112
10175.9000682831 -55.1131594670
10177.8708653450 -55.1220926865
10179.8407132626 -55.1310307775
10181.8114783764 -55.1399737470
10183.7790274620 -55.1489216031
10185.7482995987 -55.1578743534
10187.7172024250 -55.1668320058
10189.6845974922 -55.1757945685
10191.6726834774 -55.1847620503
10193.6433324814 -55.1937344597
10195.6121563911 -55.2027118034
10197.5812482834 -55.2116940896
10199.5492742062 -55.2206813270
10201.5197682381 -55.2296735236
10203.4896380901 -55.2386706874
10205.4580550194 -55.2476728265
10207.4442319870 -55.2566799490
10209.4136838913 -55.2656920654
10211.3833637238 -55.2747091865
10213.3548288345 -55.2837313229
10215.3262016773 -55.2927584847
10217.2979607582 -55.3017906816
10219.2712328434 -55.3108279234
10221.2415957451 -55.3198702197
10223.2170617580 -55.3289175800
10225.2085027695 -55.3379700131
10227.1817116737 -55.3470275280
10229.1505386829 -55.3560901335
10231.1218786240 -55.3651578386
10233.0916588306 -55.3742306523
10235.0631258488 -55.3833085837
10237.0346598625 -55.3923916382
10239.0028948784 -55.4014798247
10240.9765627384 -55.4105731521
10242.9541077614 -55.4196716296
10244.9365527630 -55.4287752661
10246.9235298634 -55.4378840699
10248.8945839405 -55.4469980470
10250.8654518127 -55.4561172068
10252.8347418308 -55.4652415588
10254.8205728531 -55.4743711122
10256.9144587517 -55.4835058757
10258.9277398586 -55.4926458587
10260.9322049618 -55.5017910706
10262.8980557919 -55.5109415207
10264.8675878048 -55.5200972170
10266.8415668011 -55.5292581684
10268.8130047321 -55.5384243842
10270.7837266922 -55.5475958745
10272.7536067963 -55.5567726492
10274.7311928272 -55.5659547182
10276.8590548038 -55.5751420908
10278.9840097427 -55.5843347765
10280.9544947147 -55.5935327849
10282.9263477325 -55.6027361227
10284.8970716000 -55.6119447983
10286.8740556240 -55.6211588225
10288.8476805687 -55.6303782058
10290.8170187473 -55.6396029582
10292.7853636742 -55.6488330899
10294.7541747093 -55.6580686104
10296.7299535275 -55.6673095294
10298.7054727077 -55.6765558569
10300.6748719215 -55.6858076028
10302.6444098949 -55.6950647763
10304.6146748066 -55.7043273865
10306.5868647099 -55.7135954420
10308.5598678589 -55.7228689516
10310.6543586254 -55.7321479245
10312.6363186836 -55.7414323699
10314.6055097580 -55.7507222972
10316.5838997364 -55.7600177158
10318.5750586987 -55.7693186321
10320.5478897095 -55.7786250562
10322.5188508034 -55.7879369997
10324.4875369072 -55.7972544743
10326.4573528767 -55.8065774906
10328.4281859398 -55.8159060584
10330.3987641335 -55.8252401878
10332.3679232597 -55.8345798886
10334.3376762867 -55.8439251704
10336.3095922470 -55.8532760431
10338.2859323025 -55.8626325164
10340.2737534046 -55.8719946001
10342.2452495098 -55.8813623040
10344.2180616856 -55.8907356366
10346.1916706562 -55.9001146053
10348.1650986671 -55.9094992216
10350.1345226765 -55.9188894969
10352.1038908958 -55.9282854429
10354.0743639469 -55.9376870708
10356.0518198013 -55.9470943913
10358.0233716965 -55.9565074145
10359.9914407730 -55.9659261507
10361.9594438076 -55.9753506100
10363.9281227589 -55.9847808030
10365.9006166458 -55.9942167387
10367.8691296577 -56.0036584273
10369.8377027512 -56.0131058790
10371.8106007576 -56.0225591040
10373.7800958157 -56.0320181129
10375.7494378090 -56.0414829162
10377.7178108692 -56.0509535240
10379.6867189407 -56.0604299468
10381.6602759361 -56.0699121955
10383.6292459965 -56.0794002809
10385.5974991322 -56.0888942136
10387.5661461353 -56.0983940034
10389.5335302353 -56.1078996604
10391.5035972595 -56.1174111948
10393.4720041752 -56.1269286168
10395.4419920444 -56.1364519368
10397.4117999077 -56.1459811630
10399.3860299587 -56.1555163055
10401.3567788601 -56.1650573747
10403.3253588676 -56.1746043814
10405.2930607796 -56.1841573360
10407.2619159222 -56.1937162492
10409.2291240692 -56.2032811312
10411.2016000748 -56.2128519920
10413.1721291542 -56.2224288418
10415.1400220394 -56.2320116915
10417.1109960079 -56.2416005514
10419.0810949802 -56.2511954322
10421.0518078804 -56.2607963442
10423.0227379799 -56.2704032976
10424.9925649166 -56.2800163027
10426.9616460800 -56.2896353693
10428.9351880550 -56.2992605076
10430.9156150818 -56.3088917278
10432.8840429783 -56.3185290407
10434.8534841537 -56.3281724573
10436.8235120773 -56.3378219882
10438.7992780209 -56.3474776438
10440.7831599712 -56.3571394346
10442.7573289871 -56.3668073708
10444.7271468639 -56.3764814636
10446.6998460293 -56.3861617245
10448.6709420681 -56.3958481645
10450.6389591694 -56.4055407943
10452.6085901260 -56.4152396232
10454.5782740116 -56.4249446634
10456.5502870083 -56.4346559238
10458.5212030411 -56.4443734097
10460.4968941212 -56.4540971338
10462.4722001553 -56.4638271115
10464.4407873154 -56.4735633578
10466.4103772640 -56.4833058872
10468.3827922344 -56.4930547134
10470.3570463657 -56.5028098496
10472.3298964500 -56.5125713089
10474.3067715168 -56.5223391031
10476.2796173096 -56.5321132449
10478.2564342022 -56.5418937448
10480.2282900810 -56.5516806159
10482.1982011795 -56.5614738712
10484.1688611507 -56.5712735235
10486.1425471306 -56.5810795859
10488.1182072163 -56.5908920714
10490.0870790482 -56.6007109924
10492.0567560196 -56.6105363613
10494.0249450207 -56.6203681897
10495.9943599701 -56.6302064897
10497.9639418125 -56.6400512735
10499.9354908466 -56.6499025541
10501.9058187008 -56.6597603438
10503.8754086494 -56.6696246550
10505.8445966244 -56.6794954993
10507.8165166378 -56.6893728889
10509.7892818451 -56.6992568360
10511.7594189644 -56.7091473527
10513.7289547920 -56.7190444510
10515.6977007389 -56.7289481425
10517.6680757999 -56.7388584383
10519.6397497654 -56.7487753506
10521.6080908775 -56.7586988919
10523.5793039799 -56.7686290750
10525.5487780571 -56.7785659126
10527.5173170567 -56.7885094173
10529.4855191708 -56.7984596015
10531.4534461498 -56.8084164775
10533.4251072407 -56.8183800576
10535.3973224163 -56.8283503539
10537.3652334213 -56.8383273779
10539.3357756138 -56.8483111416
10541.3042244911 -56.8583016560
10543.2737815380 -56.8682989342
10545.2407054901 -56.8783029877
10547.2102985382 -56.8883138299
10549.1789715290 -56.8983314747
10551.1475365162 -56.9083559379
10553.1193113327 -56.9183872143
10555.0851881504 -56.9284253174
10557.0489943027 -56.9384702633
10559.0188612938 -56.9485220685
10560.9895842075 -56.9585807500
10562.9591000080 -56.9686463235
10564.9300739765 -56.9787188034
10566.9016969204 -56.9887982072
10568.8729579449 -56.9988845526
10570.8404700756 -57.0089778567
10572.8094539642 -57.0190781356
10574.7797348499 -57.0291854035
10576.7496469021 -57.0392996760
10578.7245938778 -57.0494209680
10580.6932258606 -57.0595492945
10582.6626260281 -57.0696846702
10584.6294970512 -57.0798271098
10586.5985169411 -57.0899766280
10588.5669348240 -57.1001332389
10590.5330338478 -57.1102969569
10592.5007567406 -57.1204677958
10594.4716076851 -57.1306457697
10596.4404146671 -57.1408308926
10598.4096217155 -57.1510231786
10600.3778686523 -57.1612226419
10602.3461306095 -57.1714292962
10604.3163726330 -57.1816431547
10606.2837717533 -57.1918642315
10608.2537977695 -57.2020925392
10610.2245507240 -57.2123280926
10612.1945858002 -57.2225709059
10614.1637277603 -57.2328209933
10616.1339528561 -57.2430783688
10618.1099298000 -57.2533430471
10620.0803809166 -57.2636150427
10622.0453760624 -57.2738943697
10624.0159480572 -57.2841810428
10625.9854769707 -57.2944750764
10627.9556970596 -57.3047764850
10629.9262931347 -57.3150852828
10631.8962080479 -57.3254014842
10633.8664932251 -57.3357251021
10635.8347051144 -57.3460561499
10637.8043320179 -57.3563946416
10639.7784321308 -57.3667405911
10641.7492392063 -57.3770940132
10643.7186031342 -57.3874549233
10645.6858842373 -57.3978233364
10647.6529853344 -57.4081992673
10649.6493034363 -57.4185827309
10651.6218323708 -57.4289737420
10653.5904233456 -57.4393723139
10655.5589511395 -57.4497784613
10657.5282332897 -57.4601921991
10659.5026674271 -57.4706135412
10661.4746923447 -57.4810425007
10663.4436333179 -57.4914790937
10665.4125232697 -57.5019233367
10667.3816432953 -57.5123752459
10669.3521022797 -57.5228348367
10671.3209421635 -57.5333021246
10673.2870082855 -57.5437771258
10675.2548294067 -57.5542598572
10677.2361233234 -57.5647503347
10679.2049922943 -57.5752485737
10681.1720733643 -57.5857545899
10683.1411123276 -57.5962683992
10685.1114223003 -57.6067900172
10687.1474392414 -57.6173194596
10689.1224172115 -57.6278567423
10691.0998401642 -57.6384018800
10693.0601651669 -57.6489548887
10695.0578901768 -57.6595157843
10697.1747121811 -57.6700845827
10699.1935341358 -57.6806612989
10701.1933321953 -57.6912459468
10703.1827051640 -57.7018385437
10705.1526710987 -57.7124391077
10707.1168789864 -57.7230476566
10709.0731348991 -57.7336642076
10711.0440220833 -57.7442887777
10713.0241110325 -57.7549213835
10714.9779491425 -57.7655620413
10716.9559352398 -57.7762107676
10718.9088232517 -57.7868675788
10720.8711853027 -57.7975324916
10722.8327102661 -57.8082055211
10724.7898643017 -57.8188866835
10726.7473683357 -57.8295759954
10728.6980273724 -57.8402734740
10730.6511492729 -57.8509791379
10732.6039023399 -57.8616929875
10734.5656445026 -57.8724150349
10736.5285766125 -57.8831452979
10738.4842426777 -57.8938837959
10740.4362156391 -57.9046305491
10742.3914356232 -57.9153855761
10744.3602836132 -57.9261488978
10746.3561377525 -57.9369205340
10748.3357896805 -57.9477005047
10750.3075387478 -57.9584888295
10752.2882578373 -57.9692855278
10754.2617967129 -57.9800906189
10756.2365057468 -57.9909041218
10758.2141177654 -58.0017260548
10760.1903378963 -58.0125564353
10762.1594090462 -58.0233952838
10764.1334788799 -58.0342426207
10766.1655488014 -58.0450984664
10768.1350498199 -58.0559628403
10770.1090867519 -58.0668357617
10772.0791976452 -58.0777172495
10774.0504355431 -58.0886073225
10776.0216095448 -58.0995059994
10778.0063796043 -58.1104132988
10779.9727215767 -58.1213292393
10781.9470984936 -58.1322538391
10783.9255905151 -58.1431871171
10785.9025435448 -58.1541290918
10787.8705873489 -58.1650797817
10789.8414883614 -58.1760392052
10791.8109245300 -58.1870073804
10793.7804176807 -58.1979843257
10795.7503848076 -58.2089700593
10797.7310447693 -58.2199645989
10799.6999826431 -58.2309679624
10801.6690015793 -58.2419801689
10803.6373276711 -58.2530012377
10805.6051785946 -58.2640311877
10807.5750095844 -58.2750700379
10809.5454616547 -58.2861178068
10811.5168325901 -58.2971745124
10813.4872477055 -58.3082401739
10815.4562597275 -58.3193148105
10817.4390585423 -58.3303984413
10819.4137935638 -58.3414910852
10821.3847925663 -58.3525927614
10823.3560063839 -58.3637034884
10825.3264834881 -58.3748232856
10827.2943074703 -58.3859521721
10829.2633125782 -58.3970901670
10831.2326815128 -58.4082372896
10833.2018573284 -58.4193935590
10835.1722953320 -58.4305589945
10837.1532912254 -58.4417336152
10839.1238331795 -58.4529174403
10841.0934653282 -58.4641104890
10843.0600273609 -58.4753127805
10845.0329885483 -58.4865243339
10847.0025916100 -58.4977451680
10848.9733633995 -58.5089753027
10850.9442644119 -58.5202147579
10852.9143593311 -58.5314635536
10854.8844113350 -58.5427217096
10856.8542993069 -58.5539892459
10858.8251924515 -58.5652661821
10860.7920875549 -58.5765525380
10862.7618656158 -58.5878483334
10864.7329895496 -58.5991535877
10866.7026946545 -58.6104683212
10868.6752128601 -58.6217925542
10870.6411457062 -58.6331263070
10872.6094965935 -58.6444695998
10874.5785007477 -58.6558224527
10876.5500917435 -58.6671848861
10878.5247907639 -58.6785569201
10880.4984447956 -58.6899385748
10882.4669589996 -58.7013298706
10884.4381248951 -58.7127308273
10886.4065070152 -58.7241414649
10888.3713560104 -58.7355618033
10890.3388979435 -58.7469918634
10892.3074150085 -58.7584316661
10894.2785708904 -58.7698812322
10896.2476589680 -58.7813405824
10898.2187061310 -58.7928097378
10900.1917531490 -58.8042887185
10902.1637110710 -58.8157775461
10904.1299080849 -58.8272762426
10906.0988469124 -58.8387848275
10908.0746669769 -58.8503033211
10910.0466210842 -58.8618317465
10912.0193150043 -58.8733701257
10913.9920320511 -58.8849184820
10915.9612331390 -58.8964768385
10917.9297420979 -58.9080452180
10919.8988451958 -58.9196236418
10921.8716731071 -58.9312121334
10923.8432071209 -58.9428107164
10925.8212602139 -58.9544194151
10927.7937922478 -58.9660382527
10929.7646722794 -58.9776672526
10931.7331042290 -58.9893064386
10933.6979050636 -59.0009558342
10935.6645910740 -59.0126154628
10937.6370999813 -59.0242853475
10939.6075801849 -59.0359655126
10941.5771331787 -59.0476559759
10943.5468139648 -59.0593567607
10945.5161468983 -59.0710678909
10947.4853830338 -59.0827893908
10949.4530429840 -59.0945212828
10951.4200060368 -59.1062635907
10953.3900330067 -59.1180163401
10955.3579540253 -59.1297795563
10957.3280229568 -59.1415532645
10959.2996859550 -59.1533374889
10961.2693839073 -59.1651322538
10963.2394378185 -59.1769375843
10965.2067546844 -59.1887535057
10967.1795268059 -59.2005800438
10969.1524269581 -59.2124172231
10971.1188700199 -59.2242650679
10973.0926530361 -59.2361236025
10975.0623831749 -59.2479928513
10977.0313050747 -59.2598728388
10979.0001602173 -59.2717635894
10980.9693403244 -59.2836651276
10982.9409322739 -59.2955774778
10984.9125103951 -59.3075006649
10986.8812994957 -59.3194347137
10988.8521945477 -59.3313796497
10990.8226306438 -59.3433354959
10992.7901377678 -59.3553022771
10994.7642519474 -59.3672800190
10996.7348480225 -59.3792687476
10998.7073390484 -59.3912684873
11000.6780850887 -59.4032792628
11002.6485750675 -59.4153011007
11004.6166839600 -59.4273340277
11006.5859279633 -59.4393780704
11008.5542249680 -59.4514332552
11010.5236680508 -59.4634996082
11012.4942200184 -59.4755771553
11014.4624328613 -59.4876659226
11016.4301917553 -59.4997659365
11018.3992698193 -59.5118772237
11020.3681347370 -59.5239998102
11022.3372936249 -59.5361337222
11024.3049805164 -59.5482789863
11026.2723965645 -59.5604356296
11028.2671084404 -59.5726036785
11030.2406566143 -59.5847831597
11032.2268486023 -59.5969741000
11034.1989996433 -59.6091765265
11036.1688795090 -59.6213904651
11038.1379804611 -59.6336159429
11040.1086454391 -59.6458529861
11042.0790064335 -59.6581016213
11044.0448935032 -59.6703618762
11046.0164756775 -59.6826337786
11047.9876205921 -59.6949173564
11049.9569044113 -59.7072126333
11051.9269723892 -59.7195196369
11053.8971452713 -59.7318383979
11055.8636581898 -59.7441689473
11057.8327932358 -59.7565113156
11059.8067610264 -59.7688655318
11061.7768008709 -59.7812316242
11063.7451808453 -59.7936096221
11065.7156028748 -59.8059995549
11067.6830947399 -59.8184014521
11069.6515007019 -59.8308153430
11071.6230065823 -59.8432412569
11073.5918095112 -59.8556792221
11075.5614633560 -59.8681292679
11077.5299115181 -59.8805914242
11079.5000414848 -59.8930657211
11081.4689133167 -59.9055521884
11083.4373853207 -59.9180508558
11085.4053833485 -59.9305617528
11087.3735604286 -59.9430849090
11089.3432636261 -59.9556203539
11091.3146786690 -59.9681681172
11093.2899847031 -59.9807282284
11095.2582726479 -59.9933007173
11097.2298548222 -60.0058856135
11099.2016167641 -60.0184829469
11101.1715447903 -60.0310927471
11103.1421046257 -60.0437150429
11105.1128134727 -60.0563498631
11107.0790095329 -60.0689972334
11109.0470066071 -60.0816571868
11111.0168905258 -60.0943297574
11112.9879806042 -60.1070149780
11114.9565255642 -60.1197128814
11116.9276726246 -60.1324235018
11118.8982336521 -60.1451468738
11120.8598778248 -60.1578830311
11122.8302378654 -60.1706320070
11124.8083078861 -60.1833938349
11126.7786669731 -60.1961685488
11128.7510459423 -60.2089561832
11130.7232339382 -60.2217567687
11132.7077178955 -60.2345703391
11134.6756398678 -60.2473969278
11136.6444048882 -60.2602365681
11138.6155128479 -60.2730892934
11140.5842847824 -60.2859551377
11142.5538787842 -60.2988341353
11144.5224597454 -60.3117263196
11146.4899296761 -60.3246317246
11148.4583046436 -60.3375503840
11150.4282565117 -60.3504823323
11152.3950254917 -60.3634276025
11154.3651275635 -60.3763862290
11156.3368275166 -60.3893582448
11158.3045876026 -60.4023436849
11160.2756636143 -60.4153425853
11162.2449426651 -60.4283549823
11164.2152388096 -60.4413809120
11166.2153828144 -60.4544204123
11168.1995906830 -60.4674735217
11170.1707367897 -60.4805402729
11172.1385588646 -60.4936207018
11174.1089279652 -60.5067148437
11176.0778198242 -60.5198227340
11178.0459709167 -60.5329444080
11180.0208630562 -60.5460799014
11181.9910461903 -60.5592292497
11183.9616591930 -60.5723924886
11185.9309501648 -60.5855696538
11187.9006772041 -60.5987607810
11189.8689572811 -60.6119659059
11191.8357422352 -60.6251850642
11193.8114671707 -60.6384182920
11195.7826802731 -60.6516656252
11197.7527854443 -60.6649270988
11199.7219774723 -60.6782027494
11201.6913683414 -60.6914926140
11203.6609544754 -60.7047967297
11205.6289184093 -60.7181151335
11207.5977094173 -60.7314478624
11209.5674262047 -60.7447949538
11211.5363860130 -60.7581564453
11213.5050120354 -60.7715323742
11215.4743421078 -60.7849227782
11217.4502670765 -60.7983276947
11219.4215919971 -60.8117471611
11221.3912911415 -60.8251812152
11223.3602492809 -60.8386298952
11225.3288164139 -60.8520932389
11227.3015005589 -60.8655712833
11229.2718706131 -60.8790640671
11231.2414305210 -60.8925716281
11233.2110865116 -60.9060940089
11235.1815645695 -60.9196312319
11237.1530194283 -60.9331833293
11239.1283524036 -60.9467503442
11241.0983414650 -60.9603323184
11243.0896484852 -60.9739292968
11245.0676634312 -60.9875413252
11247.0399453640 -61.0011684501
11249.0145223141 -61.0148107173
11250.9880762100 -61.0284681722
11252.9580152035 -61.0421408594
11254.9279012680 -61.0558288206
11256.8982663155 -61.0695320992
11258.8662981987 -61.0832507417
11260.8348522186 -61.0969847931
11262.8042790890 -61.1107342944
11264.7733011246 -61.1244992915
11266.7429721355 -61.1382798311
11268.7121891975 -61.1520759592
11270.6825630665 -61.1658877217
11272.6528470516 -61.1797151641
11274.6220991611 -61.1935583310
11276.5996093750 -61.2074172678
11278.5695323944 -61.2212920198
11280.5375144482 -61.2351826297
11282.5075054169 -61.2490891432
11284.4765214920 -61.2630116071
11286.4477245808 -61.2769500679
11288.4193055630 -61.2909045717
11290.3900246620 -61.3048751646
11292.3591318130 -61.3188618889
11294.3260617256 -61.3328647925
11296.2957646847 -61.3468839244
11298.2676007748 -61.3609193336
11300.2415165901 -61.3749710678
11302.2094795704 -61.3890391747
11304.1808905602 -61.4031237013
11306.1489784718 -61.4172246947
11308.1175994873 -61.4313422020
11310.0887143612 -61.4454762701
11312.0586984158 -61.4596269462
11314.0288114548 -61.4737942775
11315.9982044697 -61.4879783111
11317.9673774242 -61.5021790944
11319.9370274544 -61.5163966748
11321.9104065895 -61.5306310989
11323.8803744316 -61.5448824138
11325.8500802517 -61.5591506665
11327.8197872639 -61.5734359037
11329.7896802425 -61.5877381713
11331.7597243786 -61.6020575170
11333.7300002575 -61.6163939894
11335.7029292583 -61.6307476382
11337.6720011234 -61.6451185134
11339.6422071457 -61.6595066653
11341.6114311218 -61.6739121441
11343.5787940025 -61.6883350033
11345.5480270386 -61.7027752951
11347.5244109631 -61.7172330692
11349.4936699867 -61.7317083759
11351.4769139290 -61.7462012654
11353.4771208763 -61.7607117882
11355.5445649624 -61.7752399949
11357.5609388351 -61.7897859363
11359.5421068668 -61.8043496634
11361.5131249428 -61.8189312272
11363.4825270176 -61.8335306785
11365.4531040192 -61.8481480689
11367.4235539436 -61.8627834506
11369.3936889172 -61.8774368760
11371.3673110008 -61.8921083976
11373.3554861546 -61.9067980674
11375.4297971725 -61.9215059378
11377.4312632084 -61.9362320617
11379.4017343521 -61.9509764925
11381.3831305504 -61.9657392843
11383.3431355953 -61.9805204910
11385.2991175652 -61.9953201664
11387.2665486336 -62.0101383649
11389.2323505878 -62.0249751409
11391.1988604069 -62.0398305489
11393.1683003902 -62.0547046434
11395.1392884254 -62.0695974794
11397.1086404324 -62.0845091120
11399.0790705681 -62.0994395967
11401.0506737232 -62.1143889889
11403.0101776123 -62.1293573452
11404.9651207924 -62.1443447218
11406.9395618439 -62.1593511748
11408.9200148582 -62.1743767609
11410.8881969452 -62.1894215351
11412.8440840244 -62.2044855549
11414.8010029793 -62.2195688780
11416.7781150341 -62.2346715617
11418.7562909126 -62.2497936646
11420.7235329151 -62.2649352460
11422.6794869900 -62.2800963649
11424.6431610584 -62.2952770807
11426.6148271561 -62.3104774524
11428.5821342468 -62.3256975394
11430.6121592522 -62.3409374029
11432.6527862549 -62.3561970930
11434.6243982315 -62.3714766681
11436.6220581532 -62.3867761901
11438.6675572395 -62.4020957213
11440.6251111031 -62.4174353250
11442.5871901512 -62.4327950647
11444.5534400940 -62.4481750034
11446.5081601143 -62.4635752041
11448.4656691551 -62.4789957312
11450.4244501591 -62.4944366490
11452.3816032410 -62.5098980217
11454.3402533531 -62.5253799135
11456.3012163639 -62.5408823887
11458.2586891651 -62.5564055113
11460.2171993256 -62.5719493410
11462.1754312515 -62.5875139439
11464.1647052765 -62.6030993866
11466.1854872704 -62.6187057347
11468.1515252590 -62.6343330550
11470.1197521687 -62.6499814154
11472.0902371407 -62.6656508834
11474.0608961582 -62.6813415269
11476.0297472477 -62.6970534126
11477.9990384579 -62.7127866087
11479.9747834206 -62.7285411832
11481.9434034824 -62.7443172053
11483.9126086235 -62.7601147440
11485.8840756416 -62.7759338684
11487.8401205540 -62.7917746476
11489.7949407101 -62.8076371508
11491.7609078884 -62.8235214474
11493.7305569649 -62.8394276069
11495.7038028240 -62.8553556994
11497.6733238697 -62.8713057948
11499.6423230171 -62.8872779635
11501.6122789383 -62.9032722761
11503.5814437866 -62.9192888035
11505.5557668209 -62.9353276167
11507.5263307095 -62.9513887872
11509.4958786964 -62.9674723876
11511.4657065868 -62.9835784858
11513.4393997192 -62.9997071551
11515.4107577801 -63.0158584663
11517.3800768852 -63.0320324895
11519.3502349854 -63.0482293009
11521.3196399212 -63.0644489774
11523.2917418480 -63.0806915959
11525.2609839439 -63.0969572318
11527.2310369015 -63.1132459623
11529.1989710331 -63.1295578644
11531.1710300446 -63.1458930156
11533.1397929192 -63.1622514933
11535.1112048626 -63.1786333757
11537.0800850391 -63.1950387406
11539.0608110428 -63.2114676664
11541.0311360359 -63.2279202315
11542.9975831509 -63.2443965145
11544.9679150581 -63.2608965944
11546.9356341362 -63.2774205505
11548.9089961052 -63.2939684621
11550.8807229996 -63.3105404081
11552.8515288830 -63.3271364687
11554.8188869953 -63.3437567241
11556.7879080772 -63.3604012549
11558.7648000717 -63.3770701427
11560.7346560955 -63.3937634703
11562.7036180496 -63.4104813174
11564.6726469994 -63.4272237669
11566.6410820484 -63.4439909028
11568.6144621372 -63.4607828093
11570.5835340023 -63.4775995713
11572.5540740490 -63.4944412735
11574.5228500366 -63.5113080012
11576.4931521416 -63.5281998393
11578.4617140293 -63.5451168733
11580.4303379059 -63.5620591897
11582.4019598961 -63.5790268749
11584.3726630211 -63.5960200160
11586.3439128399 -63.6130387003
11588.3123040199 -63.6300830156
11590.2815010548 -63.6471530495
11592.2510919571 -63.6642488902
11594.2216238976 -63.6813706264
11596.1889410019 -63.6985183463
11598.1578481197 -63.7156921393
11600.1330890656 -63.7328920955
11602.1044721603 -63.7501183053
11604.0749611855 -63.7673708596
11606.0433881283 -63.7846498496
11608.0106191635 -63.8019553655
11609.9836680889 -63.8192874993
11611.9538042545 -63.8366463442
11613.9233791828 -63.8540319937
11615.8938872814 -63.8714445417
11617.8629193306 -63.8888840824
11619.8306212425 -63.9063507103
11621.8014051914 -63.9238445204
11623.7714672089 -63.9413656074
11625.7481572628 -63.9589140593
11627.7168092728 -63.9764899684
11629.6874620914 -63.9940934377
11631.6650671959 -64.0117245731
11633.6395421028 -64.0293834799
11635.6092391014 -64.0470702617
11637.5809769630 -64.0647850219
11639.5496609211 -64.0825278635
11641.5186188221 -64.1002988943
11643.4890608788 -64.1180981893
11645.4593868256 -64.1359258540
11647.4283168316 -64.1537819980
11649.3976967335 -64.1716667316
11651.3686826229 -64.1895801711
11653.3388316631 -64.2075224239
11655.3071897030 -64.2254936006
11657.2758157253 -64.2434938119
11659.2456548214 -64.2615231684
11661.2136178017 -64.2795817809
11663.1849656105 -64.2976697602
11665.1547837257 -64.3157872171
11667.1258487701 -64.3339342628
11669.0964386463 -64.3521110083
11671.0663197041 -64.3703175639
11673.0363757610 -64.3885540420
11675.0048656464 -64.4068205557
11676.9761116505 -64.4251172182
11678.9474728107 -64.4434441436
11680.9179558754 -64.4618014454
11682.8872358799 -64.4801892370
11684.8573119640 -64.4986076331
11686.8322069645 -64.5170567490
11688.8024277687 -64.5355367024
11690.7724206448 -64.5540475912
11692.7435727119 -64.5725895369
11694.7117826939 -64.5911626700
11696.6822285652 -64.6097671208
11698.6602585316 -64.6284030177
11700.6496105194 -64.6470704849
11702.6195404530 -64.6657696487
11704.5901315212 -64.6845006364
11706.5610516071 -64.7032635754
11708.5306785107 -64.7220585923
11710.4988865852 -64.7408858130
11712.4696545601 -64.7597453661
11714.4416656494 -64.7786373817
11716.4137525558 -64.7975619903
11718.3887636662 -64.8165193205
11720.3559927940 -64.8355095018
11722.3262689114 -64.8545326669
11724.2950270176 -64.8735889491
11726.2658729553 -64.8926784774
11728.2356479168 -64.9118013866
11730.2060859203 -64.9309578143
11732.1757910252 -64.9501478955
11734.1449711323 -64.9693717660
11736.1128010750 -64.9886295665
11738.0830452442 -65.0079214290
11740.0530462265 -65.0272474939
11742.0229010582 -65.0466079048
11743.9935872555 -65.0660028044
11745.9645762444 -65.0854323338
11747.9365622997 -65.1048966379
11749.9064915180 -65.1243958583
11751.8756575584 -65.1439301406
11753.8460915089 -65.1634996342
11755.8155164719 -65.1831044882
11757.7849874496 -65.2027448517
11759.7560825348 -65.2224208746
11761.7283635139 -65.2421327071
11763.6977956295 -65.2618804993
11765.6703946590 -65.2816644018
11767.6488046646 -65.3014845658
11769.6173567772 -65.3213411427
11771.5870556831 -65.3412342848
11773.5569837093 -65.3611641450
11775.5293526649 -65.3811308767
11777.4969856739 -65.4011346341
11779.4706318378 -65.4211755719
11781.4384629726 -65.4412538459
11783.4082920551 -65.4613696124
11785.3770220280 -65.4815230275
11787.3454198837 -65.5017142488
11789.3148307800 -65.5219434349
11791.2832958698 -65.5422107449
11793.2532958984 -65.5625163393
11795.2225539684 -65.5828603810
11797.1919920444 -65.6032430258
11799.1610341072 -65.6236644326
11801.1315641403 -65.6441247691
11803.1015243530 -65.6646242034
11805.0704684258 -65.6851629049
11807.0432095528 -65.7057410461
11809.0183076859 -65.7263588006
11810.9893376827 -65.7470163431
11812.9566826820 -65.7677138462
11814.9249906540 -65.7884514863
11816.8947236538 -65.8092294397
11818.8659095764 -65.8300478837
11820.8355705738 -65.8509069965
11822.8059165478 -65.8718069578
11824.7766146660 -65.8927479471
11826.8510506153 -65.9137301443


==> figures/ex4/results/gamma199/err_pcm199.txt <==
time error
1.9212338924 0.0000000000
3.4959588051 -7.8825547456
5.0928139687 -9.1230671790
6.6773538589 -10.1472691066
8.2544548512 -10.6046110986
9.8217628002 -11.2927871765
11.3894748688 -11.5971915225
12.9510629177 -12.1382102703
14.5188028812 -12.3741955357
16.0822329521 -12.8128322899
17.6409521103 -13.0060889279
19.2008512020 -13.3653661338
20.7589182854 -13.5276290295
22.3250653744 -13.8235875431
23.8827493191 -13.9618353792
25.4681763649 -14.2066408375
27.0402061939 -14.3256434835
28.6095662117 -14.5289295871
30.1663041115 -14.6322779563
31.7170240879 -14.8018510066
33.2730221748 -14.8923228097
34.8247342110 -15.0345200441
36.3771312237 -15.1143183003
37.9285683632 -15.2342897713
39.4794545174 -15.3052449918
41.0293786526 -15.4071304810
42.5798957348 -15.4707391497
44.1300146580 -15.5578539366
45.9408247471 -15.6153389252
47.4972157478 -15.6903401912
49.0421447754 -15.7426738170
50.5895638466 -15.8076910973
52.1429569721 -15.8556788310
53.7031650543 -15.9124404322
55.2459640503 -15.9567468501
56.7864611149 -16.0066581973
58.3517081738 -16.0478344839
59.8963520527 -16.0920243184
61.4351370335 -16.1305115237
62.9800839424 -16.1698915301
64.5219318867 -16.2060569506
66.0672976971 -16.2413723088
67.6079046726 -16.2755220768
69.1463806629 -16.3073834836
70.8090915680 -16.3397729630
72.3531947136 -16.3686878662
73.8989646435 -16.3995354318
75.4466066360 -16.4259226284
76.9952406883 -16.4554178679
78.5285236835 -16.4804391286
80.0641949177 -16.5087000472
81.6072728634 -16.5326924940
83.1486766338 -16.5598394373
84.6855194569 -16.5828852209
86.2242245674 -16.6090146033
87.7612535954 -16.6311879442
89.3037655354 -16.6563813046
90.8436443806 -16.6777510344
92.3797392845 -16.7020814214
93.9126491547 -16.7227059446
95.4462573528 -16.7462335308
96.9809002876 -16.7661625850
98.5163791180 -16.7889406551
100.0446639061 -16.8082244497
101.6199357510 -16.8303015030
103.1507656574 -16.8489844793
104.6864786148 -16.8704062997
106.2256536484 -16.8885308904
107.7601485252 -16.9093369122
109.2905375957 -16.9269385114
110.8283755779 -16.9471648253
112.3820436001 -16.9642746401
113.9120965004 -16.9839554046
115.4438545704 -17.0006038495
116.9793496132 -17.0197677430
118.5110125542 -17.0359832163
120.0505516529 -17.0546579776
121.7262055874 -17.0704648906
123.2903647423 -17.0886760930
124.8754105568 -17.1040968452
126.4269664288 -17.1218677054
127.9703323841 -17.1369249369
129.5149843693 -17.1542776261
131.0557534695 -17.1689903021
132.6083695889 -17.1859458181
134.2336316109 -17.2003332456
135.8203597069 -17.2169114407
137.3680267334 -17.2309916542
138.9377295971 -17.2472115881
140.4951276779 -17.2609990172
142.1017906666 -17.2768792226
143.6942937374 -17.2903886871
145.2561757565 -17.3059443045
146.8326678276 -17.3191893570
148.6261339188 -17.3344354522
150.2812249660 -17.3474289434
151.9229269028 -17.3623809635
153.6734688282 -17.3751353583
155.3896057606 -17.3898066729
156.9650697708 -17.4023335038
158.5270478725 -17.4167366567
160.1143097878 -17.4290468049
161.8290736675 -17.4431940077
163.4322307110 -17.4552985424
164.9689607620 -17.4692014251
166.7232177258 -17.4811103757
168.4133217335 -17.4947793281
169.9755775928 -17.5065014586
171.5777676105 -17.5199465510
173.1854066849 -17.5314906067
174.7981336117 -17.5447211092
176.4786064625 -17.5560949963
178.2068452835 -17.5691195158
179.9286761284 -17.5803305656
181.7807180882 -17.5931577441
183.3556592464 -17.6042128602
184.8797161579 -17.6168507499
186.4102802277 -17.6277569361
187.9374582767 -17.6402133218
189.4606432915 -17.6509773001
190.9820244312 -17.6632596108
192.5671944618 -17.6738879673
194.0974695683 -17.6860027920
195.6223356724 -17.6965012297
197.1478905678 -17.7084553896
198.6671416759 -17.7188300587
200.1973087788 -17.7306300917
201.7259767056 -17.7408863016
203.2521677017 -17.7525384165
204.7746896744 -17.7626806009
206.2957127094 -17.7741902162
207.8198397160 -17.7842236304
209.3474857807 -17.7955964268
210.8722720146 -17.8055259151
212.3992550373 -17.8167677019
213.9308550358 -17.8265976097
215.4520800114 -17.8377132729
216.9802718163 -17.8474477515
218.5019819736 -17.8584421677
220.0236790180 -17.8680852442
221.6281590462 -17.8789631829
223.1499979496 -17.8885188536
224.7351708412 -17.8992846990
226.3050127029 -17.9087567024
227.8263266087 -17.9194143593
229.3474488258 -17.9288062190
230.8751740456 -17.9393595723
232.4042150974 -17.9486744312
233.9247760773 -17.9591271947
235.4440672398 -17.9683680002
236.9626064301 -17.9787237821
238.4824163914 -17.9878936143
239.9992742538 -17.9981552027
241.5181081295 -18.0072564000
243.0358631611 -18.0174273884
244.5858180523 -18.0264629724
246.1069960594 -18.0365472467
247.6326320171 -18.0455202693
249.1528351307 -18.0555214032
250.6843011379 -18.0644347529
252.2134189606 -18.0743558063
253.7384529114 -18.0832119239
255.2571828365 -18.0930556211
256.7771439552 -18.1018567750
258.2961399555 -18.1116257403
259.8147597313 -18.1203741656
261.3431766033 -18.1300709375
262.8720974922 -18.1387686644
264.3964123726 -18.1483956243
265.9187023640 -18.1570445302
267.4421954155 -18.1666041732
268.9630975723 -18.1752062726
270.4857144356 -18.1847011747
272.0053324699 -18.1932589344
273.5598273277 -18.2026911292
275.0810523033 -18.2112063741
276.6547315121 -18.2205781170
278.2326645851 -18.2290525519
279.7552745342 -18.2383657694
281.2785644531 -18.2468011920
282.8097345829 -18.2560577694
284.3289375305 -18.2644556885
285.8503444195 -18.2736576525
287.3752233982 -18.2820199579
288.8926913738 -18.2911689126
290.4495913982 -18.2994969428
291.9896304607 -18.3085943834
293.5110104084 -18.3168898788
295.0373284817 -18.3259376176
296.5806593895 -18.3342017940
298.1879713535 -18.3432012692
299.7123641968 -18.3514354800
301.2552592754 -18.3603883569
302.8243713379 -18.3685940146
304.5170404911 -18.3775018561
306.1267745495 -18.3856803436
307.6488106251 -18.3945444389
309.1738595963 -18.4026968221
310.8167624474 -18.4115178485
312.5561294556 -18.4196444170
314.0892734528 -18.4284238719
315.6086115837 -18.4365259018
317.1310515404 -18.4452652234
318.6512227058 -18.4533439618
320.1736407280 -18.4620445522
321.7028486729 -18.4701010699
323.2223887444 -18.4787641986
324.7612867355 -18.4867993721
326.2840456963 -18.4954262396
327.8110456467 -18.5034412049
329.3356065750 -18.5120330005
330.8569855690 -18.5200285809
332.3766605854 -18.5285863441
333.8971385956 -18.5365632943
335.4183785915 -18.5450880831
336.9550654888 -18.5530468754
338.4813823700 -18.5615395312
339.9997143745 -18.5694810399
341.5738782883 -18.5779423650
343.0938851833 -18.5858670378
344.6151371002 -18.5942977760
346.1368942261 -18.6022060766
347.6565222740 -18.6106069119
349.1785352230 -18.6184992258
350.6981732845 -18.6268712736
352.2168903351 -18.6347484527
353.7361092567 -18.6430924987
355.2705051899 -18.6509550715
356.7917451859 -18.6592716768
358.3153612614 -18.6671200307
359.8343322277 -18.6754101390
361.3548202515 -18.6832448541
362.8812162876 -18.6915092793
364.4022574425 -18.6993309108
365.9199063778 -18.7075703809
367.4431552887 -18.7153793969
368.9648623466 -18.7235946625
370.5536103249 -18.7313915109
372.1086034775 -18.7395832210
373.6402354240 -18.7473683211
375.1616463661 -18.7555371396
376.6835513115 -18.7633109679
378.2076044083 -18.7714575240
379.7347524166 -18.7792204034
381.2635083199 -18.7873453736
382.7945804596 -18.7950977325
384.3378214836 -18.8032017691
385.8692696095 -18.8109438780
387.3936326504 -18.8190274472
388.9206805229 -18.8267595433
390.4424226284 -18.8348232524
391.9630846977 -18.8425456664
393.5312128067 -18.8505900801
395.0586419106 -18.8583032815
396.5939309597 -18.8663290294
398.1174800396 -18.8740332496
399.6359460354 -18.8820408583
401.1549842358 -18.8897364625
402.6780612469 -18.8977265526
404.2139992714 -18.9054139479
405.7340462208 -18.9133870961
407.2558014393 -18.9210664292
408.7774784565 -18.9290228547
410.2999854088 -18.9366942066
411.8208494186 -18.9446344027
413.3416454792 -18.9522980953
414.8603534698 -18.9602227493
416.3848705292 -18.9678790811
417.9240233898 -18.9757883684
419.4459054470 -18.9834376267
420.9787635803 -18.9913320185
422.6696236134 -18.9989743011
424.1963295937 -19.0068539743
425.7206945419 -19.0144893591
427.2502417564 -19.0223544782
428.7689385414 -19.0299826314
430.2886664867 -19.0378331832
431.8074195385 -19.0454542412
433.3272686005 -19.0532906122
434.8507485390 -19.0609050995
436.3704044819 -19.0687276450
437.8898615837 -19.0763357419
439.4103085995 -19.0841448642
440.9490065575 -19.0917468047
442.5843753815 -19.0995427164
444.1271884441 -19.1071385786
445.6683664322 -19.1149217610
447.1921274662 -19.1225118546
448.7308285236 -19.1302828836
450.2654123306 -19.1378674648
451.7866122723 -19.1456267948
453.3043673038 -19.1532060028
454.8476793766 -19.1609538731
456.4021425247 -19.1685277728
457.9221496582 -19.1762644395
459.4538648129 -19.1838332448
461.0392067432 -19.1915590508
462.5592567921 -19.1991230051
464.0903639793 -19.2068383285
465.6143310070 -19.2143974865
467.1436870098 -19.2221025593
468.6744971275 -19.2296570415
470.1934740543 -19.2373521297
471.7152111530 -19.2449018970
473.2332761288 -19.2525872087
474.7527592182 -19.2601323444
476.2792382240 -19.2678080661
477.8002521992 -19.2753487010
479.3269362450 -19.2830151552
480.8550322056 -19.2905514348
482.3784542084 -19.2982088734
483.9035832882 -19.3057408685
485.4252932072 -19.3133894129
486.9402112961 -19.3209171618
488.5869634151 -19.3285570662
490.1282904148 -19.3360806801
491.6468224525 -19.3437122648
493.1657173634 -19.3512319329
494.6837165356 -19.3588553750
496.2007443905 -19.3663710836
497.7191092968 -19.3739866602
499.2365462780 -19.3814985455
500.7584872246 -19.3891064994
502.2810339928 -19.3966146275
503.8005249500 -19.4042151852
505.3181340694 -19.4117198233
506.8385660648 -19.4193132052
508.3559570312 -19.4268143199
509.8779468536 -19.4344006606
511.3960709572 -19.4418982810
512.9189758301 -19.4494777152
514.4598367214 -19.4569718559
515.9777557850 -19.4645446336
517.5019409657 -19.4720354532
519.0191719532 -19.4796017395
520.5374519825 -19.4870893094
522.0573449135 -19.4946491998
523.5787308216 -19.5021335434
525.0961699486 -19.5096871995
526.6175508499 -19.5171684287
528.1544909477 -19.5247160814
529.6749379635 -19.5321941764
531.1922290325 -19.5397359441
532.7157201767 -19.5472110428
534.2342751026 -19.5547472214
535.7598011494 -19.5622195103
537.2776041031 -19.5697503661
538.7958121300 -19.5772200587
540.3147401810 -19.5847459276
541.8374731541 -19.5922130290
543.3599531651 -19.5997339217
544.8817412853 -19.6071985227
546.4019422531 -19.6147146773
547.9238762856 -19.6221768657
549.5518412590 -19.6296883949
551.0834732056 -19.6371482284
552.6209440231 -19.6446553766
554.1394410133 -19.6521131542
555.6614680290 -19.6596161401
557.1854970455 -19.6670718240
558.7041490078 -19.6745707666
560.2270698547 -19.6820244262
561.7650868893 -19.6895195110
563.2827088833 -19.6969712463
564.8039197922 -19.7044625848
566.3219487667 -19.7119124990
567.8437776566 -19.7194002858
569.3715627193 -19.7268483546
571.1301226616 -19.7343326819
572.7695336342 -19.7417789440
574.3002705574 -19.7492598787
575.8197565079 -19.7567042604
577.3373153210 -19.7641817485
578.8569242954 -19.7716242621
580.3824942112 -19.7790982985
582.0303661823 -19.7865388896
583.5488281250 -19.7940095912
585.0860662460 -19.8014483682
586.6102092266 -19.8089159082
588.1435923576 -19.8163529519
589.6651852131 -19.8238174266
591.1859660149 -19.8312528132
592.7153670788 -19.8387144000
594.2399699688 -19.8461482670
595.7606039047 -19.8536071109
597.2789120674 -19.8610394798
598.7960059643 -19.8684955890
600.3179669380 -19.8759263662
601.8403179646 -19.8833797458
603.3831629753 -19.8908089984
604.9515638351 -19.8982597385
606.4733819962 -19.9056874611
607.9933109283 -19.9131356211
609.5356359482 -19.9205617972
611.0611419678 -19.9280075080
612.6121718884 -19.9354322543
614.1362879276 -19.9428756138
615.6589879990 -19.9502989068
617.1977200508 -19.9577399177
618.7349750996 -19.9651617577
620.2579271793 -19.9726005315
621.7880222797 -19.9800211096
623.3072602749 -19.9874579045
624.8260443211 -19.9948773377
626.3454363346 -20.0023122091
627.8631744385 -20.0097304457
629.4568474293 -20.0171633602
630.9874053001 -20.0245804136
632.5315532684 -20.0320115139
634.0974912643 -20.0394275020
635.6243293285 -20.0468568002
637.1414473057 -20.0542716478
638.6605563164 -20.0616991717
640.2542042732 -20.0691129444
641.9590022564 -20.0765388224
643.4814133644 -20.0839516089
645.0028553009 -20.0913759548
646.5251462460 -20.0987878777
648.0430111885 -20.1062108416
649.5662441254 -20.1136220943
651.0864851475 -20.1210439690
652.6214542389 -20.1284546743
654.1571161747 -20.1358754725
655.6800901890 -20.1432856103
657.2059061527 -20.1507053542
658.7430171967 -20.1581148764
660.2613172531 -20.1655335833
661.7811822891 -20.1729425300
663.3021743298 -20.1803601883
664.8326053619 -20.1877685326
666.4150722027 -20.1951851341
667.9359662533 -20.2025928475
669.4591271877 -20.2100084317
671.0582153797 -20.2174155150
672.8298344612 -20.2248300972
674.3562126160 -20.2322366344
675.8762178421 -20.2396503831
677.3966088295 -20.2470565119
678.9211168289 -20.2544695174
680.4407436848 -20.2618752455
681.9741957188 -20.2692875135
683.4971556664 -20.2766928380
685.0168888569 -20.2841043935
686.5350949764 -20.2915093371
688.0552968979 -20.2989202336
689.5757608414 -20.3063250761
691.0955109596 -20.3137357212
692.6296238899 -20.3211405179
694.1470038891 -20.3285508257
695.6738426685 -20.3359555789
697.1938457489 -20.3433655790
698.7122588158 -20.3507702888
700.2375760078 -20.3581799836
701.9903051853 -20.3655846633
703.5217843056 -20.3729940958
705.0545272827 -20.3803987439
706.5734941959 -20.3878079309
708.0958681107 -20.3952126360
709.6174011230 -20.4026216591
711.1352531910 -20.4100263989
712.6783761978 -20.4174352726
714.1969561577 -20.4248401102
715.7156991959 -20.4322489427
717.2366683483 -20.4396540336
718.7547743320 -20.4470628558
720.2738764286 -20.4544681546
721.7899656296 -20.4618770650
723.3081686497 -20.4692825881
724.8305127621 -20.4766914874
726.3794376850 -20.4840971496
727.9316055775 -20.4915060057
729.4712066650 -20.4989117913
730.9975676537 -20.5063206666
732.5437214375 -20.5137266943
734.0617575645 -20.5211356752
735.5789766312 -20.5285419525
737.1018726826 -20.5359510076
738.6212258339 -20.5433575189
740.1394517422 -20.5507667253
741.6818675995 -20.5581735488
743.2023305893 -20.5655829441
744.7376616001 -20.5729900700
746.2579665184 -20.5803996100
747.7800505161 -20.5878069779
749.2985885143 -20.5952166447
750.8160305023 -20.6026242602
752.3470525742 -20.6100340667
753.8660006523 -20.6174419285
755.3938946724 -20.6248518947
756.9290306568 -20.6322600484
758.4582376480 -20.6396702299
759.9807205200 -20.6470787334
761.5102233887 -20.6544891854
763.0327343941 -20.6618980723
764.5518252850 -20.6693088678
766.0748822689 -20.6767182542
767.5938904285 -20.6841294705
769.1264965534 -20.6915393962
770.6464877129 -20.6989511178
772.1780495644 -20.7063617036
773.6942665577 -20.7137740645
775.2116255760 -20.7211853906
776.7304444313 -20.7285984118
778.2476305962 -20.7360104976
779.7668325901 -20.7434242727
781.2848525047 -20.7508372001
782.8026494980 -20.7582517375
784.3213834763 -20.7656655074
785.8439633846 -20.7730808443
787.5125274658 -20.7804954708
789.0486683846 -20.7879116056
790.5814204216 -20.7953271203
792.1223974228 -20.8027441095
793.6637976170 -20.8101605552
795.1850066185 -20.8175784410
796.7050445080 -20.8249958717
798.2290475368 -20.8324147009
799.7495286465 -20.8398330931
801.2779426575 -20.8472528520
802.8152575493 -20.8546722301
804.3524675369 -20.8620928641
805.8825426102 -20.8695130551
807.4116525650 -20.8769344149
808.9324023724 -20.8843554104
810.4515924454 -20.8917775766
811.9838824272 -20.8991994539
813.5037412643 -20.9066224653
815.0257122517 -20.9140452759
816.5430252552 -20.9214692149
818.0642583370 -20.9288930113
819.5885703564 -20.9363179406
821.1280062199 -20.9437427590
822.6624052525 -20.9511686680
824.1862263680 -20.9585944993
825.8743944168 -20.9660213893
827.4063215256 -20.9734481824
828.9325964451 -20.9808759188
830.4564833641 -20.9883036023
832.0780694485 -20.9957322791
833.6519403458 -21.0031609888
835.1753182411 -21.0105907496
836.6942801476 -21.0180206139
838.2134022713 -21.0254515105
839.7323653698 -21.0328825342
841.2503423691 -21.0403145646
842.7688324451 -21.0477467642
844.2913644314 -21.0551800035
845.8073153496 -21.0626134934
847.3946352005 -21.0700480048
848.9158461094 -21.0774828020
850.4369642735 -21.0849186057
851.9869902134 -21.0923547625
853.5122880936 -21.0997919934
855.0355970860 -21.1072296237
856.5590519905 -21.1146682352
858.0773100853 -21.1221072107
859.5969913006 -21.1295471494
861.1206223965 -21.1369874548
862.6492242813 -21.1444287092
864.1795363426 -21.1518703993
865.6983511448 -21.1593130681
867.2175619602 -21.1667561624
868.7358160019 -21.1742002114
870.2590730190 -21.1816447263
871.7973680496 -21.1890902083
873.5046851635 -21.1965361937
875.0399672985 -21.2039831105
876.5610773563 -21.2114305434
878.0818753242 -21.2188789258
879.6016004086 -21.2263278479
881.1243596077 -21.2337777401
882.6528275013 -21.2412282618
884.1806495190 -21.2486798906
885.8083736897 -21.2561322480
887.3322706223 -21.2635857170
888.8558614254 -21.2710399303
890.3797693253 -21.2784951997
891.9134595394 -21.2859512215
893.4323854446 -21.2934083447
894.9529104233 -21.3008662150
896.4707474709 -21.3083251295
897.9901134968 -21.3157847787
899.5092973709 -21.3232454528
901.0272643566 -21.3307068827
902.5479812622 -21.3381693377
904.0675013065 -21.3456325393
905.5894844532 -21.3530967618
907.1087572575 -21.3605617995
908.6302123070 -21.3680278750
910.1513743401 -21.3754947616
911.6856193542 -21.3829627360
913.2088873386 -21.3904316232
914.7376475334 -21.3979016661
916.2782273293 -21.4053726462
917.9116673470 -21.4128447598
919.4288113117 -21.4203177838
920.9609062672 -21.4277918915
922.4817471504 -21.4352669166
924.0020222664 -21.4427430343
925.5202503204 -21.4502200625
927.0436942577 -21.4576981690
928.5639703274 -21.4651771846
930.0804102421 -21.4726573172
931.6137931347 -21.4801384599
933.1313171387 -21.4876207826
934.6526439190 -21.4951041512
936.1752998829 -21.5025887431
937.6976437569 -21.5100744220
939.2184617519 -21.5175613301
940.7407877445 -21.5250493406
942.3329887390 -21.5325385737
943.8945646286 -21.5400288853
945.4706377983 -21.5475203394
946.9913496971 -21.5550127996
948.5114057064 -21.5625063549
950.0300185680 -21.5700009304
951.5576705933 -21.5774967027
953.0762467384 -21.5849935134
954.5951478481 -21.5924914082
956.1146159172 -21.5999903008
957.6316359043 -21.6074903012
959.1493208408 -21.6149912848
960.6693058014 -21.6224933620
962.1860866547 -21.6299964173
963.7054316998 -21.6375005509
965.2258217335 -21.6450057138
966.7481558323 -21.6525120097
968.2866020203 -21.6600193495
969.8114988804 -21.6675278241
971.5012938976 -21.6750373891
973.0422499180 -21.6825481011
974.5666699409 -21.6900598989
976.0914049149 -21.6975728773
977.6161959171 -21.7050870000
979.1370239258 -21.7126023744
980.6621208191 -21.7201189387
982.1915268898 -21.7276367420
983.7138109207 -21.7351557381
985.2367398739 -21.7426760243
986.7593150139 -21.7501975755
988.3475940228 -21.7577204571
989.8917651176 -21.7652446542
991.4125552177 -21.7727702156
992.9430444241 -21.7802970374
994.4608404636 -21.7878251681
995.9827954769 -21.7953545731
997.5007865429 -21.8028853411
999.0240015984 -21.8104174342
1000.5473105907 -21.8179508588
1002.0683445930 -21.8254855790
1003.5879125595 -21.8330216668
1005.1059536934 -21.8405590987
1006.6421496868 -21.8480979190
1008.1733117104 -21.8556381151
1009.6930058002 -21.8631797083
1011.2121837139 -21.8707226678
1012.7492585182 -21.8782670684
1014.4399294853 -21.8858128777
1015.9705934525 -21.8933602052
1017.4950344563 -21.9009089717
1019.0150353909 -21.9084591964
1020.5353052616 -21.9160108072
1022.0546061993 -21.9235638234
1023.5741121769 -21.9311182415
1025.0955951214 -21.9386740962
1026.6133990288 -21.9462313812
1028.1374621391 -21.9537901275
1029.6565401554 -21.9613503315
1031.1751732826 -21.9689120314
1032.7082293034 -21.9764752169
1034.2263593674 -21.9840399213
1035.7444603443 -21.9916061255
1037.3339405060 -21.9991738709
1039.0334234238 -22.0067431699
1040.5698063374 -22.0143140458
1042.1002492905 -22.0218864814
1043.6220653057 -22.0294605044
1045.1437451839 -22.0370361223
1046.6645731926 -22.0446133582
1048.1860163212 -22.0521922047
1049.7040724754 -22.0597726674
1051.2571673393 -22.0673547351
1052.7861263752 -22.0749384015
1054.3094873428 -22.0825236750
1055.8296072483 -22.0901105946
1057.3502521515 -22.0976991654
1058.8687992096 -22.1052894070
1060.3912060261 -22.1128813332
1061.9100070000 -22.1204749442
1063.4321289062 -22.1280702381
1064.9488439560 -22.1356672250
1066.4674527645 -22.1432659177
1068.0091385841 -22.1508663711
1069.5407936573 -22.1584685898
1071.0596687794 -22.1660725930
1072.5910665989 -22.1736783615
1074.1108324528 -22.1812859161
1075.6285314560 -22.1888952540
1077.1457674503 -22.1965063711
1078.6649494171 -22.2041192559
1080.1859765053 -22.2117339144
1081.7056105137 -22.2193503113
1083.3143036366 -22.2269684356
1084.8416976929 -22.2345882912
1086.3678116798 -22.2422098709
1087.8901467323 -22.2498331784
1089.4098827839 -22.2574582271
1090.9405786991 -22.2650850024
1092.4813315868 -22.2727135167
1094.0099196434 -22.2803437591
1095.5379037857 -22.2879757286
1097.0565228462 -22.2956094224
1098.5829379559 -22.3032448276
1100.1195299625 -22.3108819367
1101.6447489262 -22.3185207952
1103.1670010090 -22.3261614070
1104.6899030209 -22.3338037742
1106.2215762138 -22.3414479053
1107.7517902851 -22.3490938280
1109.2823803425 -22.3567415520
1110.8023033142 -22.3643910635
1112.3381724358 -22.3720423460
1113.8590624332 -22.3796953848
1115.3812484741 -22.3873501388
1116.9011194706 -22.3950066137
1118.4225015640 -22.4026648277
1119.9428696632 -22.4103247683
1121.4735007286 -22.4179864035
1122.9890878201 -22.4256497464
1124.5122687817 -22.4333147821
1126.0338339806 -22.4409815095
1127.5543420315 -22.4486499453
1129.0887858868 -22.4563200846
1130.6145417690 -22.4639919397
1132.1459388733 -22.4716655273
1133.6648409367 -22.4793408391
1135.1856768131 -22.4870178610
1136.7025117874 -22.4946966078
1138.2339117527 -22.5023770895
1139.7505745888 -22.5100593039
1141.2821013927 -22.5177433000
1142.8133773804 -22.5254291092
1144.3359863758 -22.5331167448
1145.8542504311 -22.5408062117
1147.3755533695 -22.5484975384
1148.8940963745 -22.5561907526
1150.4118263721 -22.5638858752
1151.9475581646 -22.5715828889
1153.4773542881 -22.5792818274
1154.9975731373 -22.5869826457
1156.5158109665 -22.5946853812
1158.0405299664 -22.6023900903
1159.5583980083 -22.6100967178
1161.0868330002 -22.6178052545
1162.6150457859 -22.6255157214
1164.1376597881 -22.6332281520
1165.6581537724 -22.6409426086
1167.1790988445 -22.6486591266
1168.6994926929 -22.6563777274
1170.2646417618 -22.6640984150
1171.8275208473 -22.6718211928
1173.3991467953 -22.6795461247
1174.9222466946 -22.6872731629
1176.4424285889 -22.6950022735
1177.9592638016 -22.7027334628
1179.4787428379 -22.7104667685
1180.9972019196 -22.7182022322
1182.5225698948 -22.7259398474
1184.0425250530 -22.7336796265
1185.5601999760 -22.7414215678
1187.0763390064 -22.7491656974
1188.5962028503 -22.7569120266
1190.1300458908 -22.7646606007
1191.6666200161 -22.7724113593
1193.2079269886 -22.7801642857
1194.7285299301 -22.7879193706
1196.2497909069 -22.7956766220
1197.7805917263 -22.8034360415
1199.3073587418 -22.8111976270
1201.3420896530 -22.8189613742
1202.9482038021 -22.8267272936
1204.4615046978 -22.8344953890
1205.9905366898 -22.8422656514
1207.5082836151 -22.8500380611
1209.0259275436 -22.8578126116
1210.7064983845 -22.8655893268
1212.4436304569 -22.8733682205
1213.9596936703 -22.8811493191
1215.4754645824 -22.8889326601
1216.9929244518 -22.8967182524
1218.5130643845 -22.9045061234
1220.0304193497 -22.9122962790
1221.5525283813 -22.9200886890
1223.0840122700 -22.9278833548
1224.6095364094 -22.9356802641
1226.1267273426 -22.9434793904
1227.6511902809 -22.9512807398
1229.1702051163 -22.9590843541
1230.6847622395 -22.9668902683
1232.5230791569 -22.9746984886
1234.1578991413 -22.9825090211
1235.6787703037 -22.9903218564
1237.1955211163 -22.9981369976
1238.7129483223 -23.0059544492
1240.2323691845 -23.0137742090
1241.7507791519 -23.0215962797
1243.2670123577 -23.0294206629
1244.7828683853 -23.0372473785
1246.3009405136 -23.0450764122
1247.8178195953 -23.0529077326
1249.3340327740 -23.0607413399
1250.8530697823 -23.0685772913
1252.3734998703 -23.0764155802
1253.9032249451 -23.0842562035
1255.4247858524 -23.0920991638
1256.9460959435 -23.0999444578
1258.4720599651 -23.1077920923
1259.9946417809 -23.1156420714
1261.5202858448 -23.1234944072
1263.0436148643 -23.1313491881
1264.5742297173 -23.1392064130
1266.0946836472 -23.1470660275
1267.6165118217 -23.1549279854
1269.1326007843 -23.1627922799
1270.6532828808 -23.1706589225
1272.1759510040 -23.1785279079
1273.7077801228 -23.1863992564
1275.3131711483 -23.1942729962
1276.8771371841 -23.2021491252
1278.4162051678 -23.2100276755
1279.9347481728 -23.2179086555
1281.4759252071 -23.2257920645
1283.0002722740 -23.2336779069
1284.5320413113 -23.2415661987
1286.0540511608 -23.2494569528
1287.5802781582 -23.2573502038
1289.0983431339 -23.2652459632
1290.6218471527 -23.2731442346
1292.1488883495 -23.2810450136
1293.6690583229 -23.2889482881
1295.1879942417 -23.2968540695
1296.7066771984 -23.3047623547
1298.2255482674 -23.3126731372
1299.7623512745 -23.3205864223
1301.2935132980 -23.3285022313
1302.8164591789 -23.3364205606
1304.3381340504 -23.3443413913
1305.8581919670 -23.3522647049
1307.3795468807 -23.3601905550
1308.8979840279 -23.3681189466
1310.4190459251 -23.3760498638
1311.9740519524 -23.3839833181
1313.4942278862 -23.3919193136
1315.0128848553 -23.3998578770
1316.5413699150 -23.4077990116
1318.0631968975 -23.4157426858
1319.5844969749 -23.4236888911
1321.1078310013 -23.4316376357
1322.6278479099 -23.4395889382
1324.1479170322 -23.4475427657
1325.6672470570 -23.4554991230
1327.1881680489 -23.4634580247
1328.7097141743 -23.4714194729
1330.2301161289 -23.4793834834
1331.7595322132 -23.4873500806
1333.2770793438 -23.4953192761
1334.7944555283 -23.5032910684
1336.3158936501 -23.5112654612
1337.8348824978 -23.5192424925
1339.3529884815 -23.5272221873
1340.8797605038 -23.5352045462
1342.3986763954 -23.5431895648
1343.9184024334 -23.5511772456
1345.4405055046 -23.5591675916
1346.9613137245 -23.5671606009
1348.4823067188 -23.5751562800
1350.0078406334 -23.5831546338
1351.5415425301 -23.5911556596
1353.0640616417 -23.5991593575
1354.5855085850 -23.6071657408
1356.1045856476 -23.6151748047
1357.6282477379 -23.6231865188
1359.1504027843 -23.6312008914
1360.6699368954 -23.6392179401
1362.1926479340 -23.6472376587
1363.7117910385 -23.6552600308
1365.2428131104 -23.6632850663
1366.7656009197 -23.6713127958
1368.2880527973 -23.6793432463
1369.8066966534 -23.6873764291
1371.3302307129 -23.6954123772
1372.8590986729 -23.7034510905
1374.3822517395 -23.7114925640
1375.9011788368 -23.7195368117
1377.4262428284 -23.7275838472
1378.9483318329 -23.7356337073
1380.4692289829 -23.7436864427
1381.9897379875 -23.7517420147
1383.5099940300 -23.7598004165
1385.0273590088 -23.7678616473
1386.5486400127 -23.7759257047
1388.0678291321 -23.7839926020
1389.5863490105 -23.7920623456
1391.1057808399 -23.8001349515
1392.6374838352 -23.8082104308
1394.1560180187 -23.8162887982
1395.6738560200 -23.8243700663
1397.1949839592 -23.8324542431
1398.7153329849 -23.8405413437
1400.2359910011 -23.8486313836
1401.7597398758 -23.8567243817
1403.2844917774 -23.8648203404
1404.8021287918 -23.8729192459
1406.3241007328 -23.8810211022
1407.8438436985 -23.8891259141
1409.3702838421 -23.8972336617
1410.8904640675 -23.9053443064
1412.4228019714 -23.9134578309
1413.9394149780 -23.9215742507
1415.4614520073 -23.9296935876
1416.9817230701 -23.9378158445
1418.4993450642 -23.9459410093
1420.0190320015 -23.9540690966
1421.5384390354 -23.9622001227
1423.0594861507 -23.9703341046
1424.5805261135 -23.9784710580
1426.1173663139 -23.9866109808
1427.6455192566 -23.9947538840
1429.1676642895 -24.0028997489
1430.6874303818 -24.0110485698
1432.2331814766 -24.0192003570
1433.7526204586 -24.0273551161
1435.2736403942 -24.0355128577
1436.7961144447 -24.0436735799
1438.3189685345 -24.0518372946
1439.8388595581 -24.0600040464
1441.3689894676 -24.0681738316
1442.8889424801 -24.0763466766
1444.4129834175 -24.0845225897
1445.9355034828 -24.0927015825
1447.4529545307 -24.1008836618
1448.9701313972 -24.1090688326
1450.4888153076 -24.1172571105
1452.0277771950 -24.1254485037
1453.5450572968 -24.1336430228
1455.0643494129 -24.1418406272
1456.5834593773 -24.1500413004
1458.1023492813 -24.1582450630
1459.6229853630 -24.1664519277
1461.1481802464 -24.1746618956
1462.6665050983 -24.1828749728
1464.1867930889 -24.1910911689
1465.7038912773 -24.1993104976
1467.2245943546 -24.2075329703
1468.7464034557 -24.2157585838
1470.2695736885 -24.2239873381
1471.8038787842 -24.2322192156
1473.3252656460 -24.2404542220
1474.8472447395 -24.2486923433
1476.3672995567 -24.2569335832
1477.8882894516 -24.2651779586
1479.4149763584 -24.2734254738
1480.9317564964 -24.2816761205
1482.4503734112 -24.2899299181
1483.9694294930 -24.2981868784
1485.4872493744 -24.3064469832
1487.0080804825 -24.3147102253
1488.5273344517 -24.3229766227
1490.0470855236 -24.3312461784
1491.5777835846 -24.3395188863
1493.0999705791 -24.3477947512
1494.6173155308 -24.3560737846
1496.1376945972 -24.3643559976
1497.6561794281 -24.3726413935
1499.1783955097 -24.3809299814
1500.7315964699 -24.3892217918
1502.2846255302 -24.3975168415
1503.8883473873 -24.4058151298
1505.4074053764 -24.4141166608
1506.9252474308 -24.4224214496
1508.4431664944 -24.4307294975
1509.9700033665 -24.4390408182
1511.5016274452 -24.4473554315
1513.0255823135 -24.4556733435
1514.5446634293 -24.4639945306
1516.0668144226 -24.4723189895
1517.5874254704 -24.4806467344
1519.1106846333 -24.4889777754
1520.8637185097 -24.4973121044
1522.5925474167 -24.5056497337
1524.1110253334 -24.5139906869
1525.6332824230 -24.5223350714
1527.1534223557 -24.5306828146
1528.6747183800 -24.5390339419
1530.1936404705 -24.5473884365
1531.7098073959 -24.5557462920
1533.2443213463 -24.5641075048
1534.7657623291 -24.5724720880
1536.2884333134 -24.5808400594
1537.8121144772 -24.5892114209
1539.3347773552 -24.5975861835
1540.8606142998 -24.6059643433
1542.3834092617 -24.6143458780
1543.9043822289 -24.6227308088
1545.4333493710 -24.6311191918
1546.9713144302 -24.6395110227
1548.5006053448 -24.6479062926
1550.0173721313 -24.6563050043
1551.5430481434 -24.6647071633
1553.0631771088 -24.6731127768
1554.5839910507 -24.6815218060
1556.1046979427 -24.6899342682
1557.6251649857 -24.6983502129
1559.1435520649 -24.7067696252
1560.6647791862 -24.7151925086
1562.1833400726 -24.7236188661
1563.7034111023 -24.7320487052
1565.2229599953 -24.7404820124
1566.7422959805 -24.7489187740
1568.2637739182 -24.7573589714
1569.7823338509 -24.7658025814
1571.3143279552 -24.7742496035
1572.8435809612 -24.7827000277
1574.3651437759 -24.7911538470
1575.8860888481 -24.7996110694
1577.4078598022 -24.8080717047
1578.9278829098 -24.8165357523
1580.4503428936 -24.8250032147
1581.9754598141 -24.8334740918
1583.4959728718 -24.8419483810
1585.0155057907 -24.8504260866
1586.5367817879 -24.8589072243
1588.0552127361 -24.8673917904
1589.5746629238 -24.8758797791
1591.0952129364 -24.8843711462
1592.6266348362 -24.8928658992
1594.1449358463 -24.9013640490
1595.6683917046 -24.9098655934
1597.1884288788 -24.9183705269
1598.7075178623 -24.9268788488
1600.2276167870 -24.9353905600
1601.7480587959 -24.9439056547
1603.2694826126 -24.9524241320
1604.7881805897 -24.9609459865
1606.3101234436 -24.9694712114
1607.8272783756 -24.9779998298
1609.3510675430 -24.9865318811
1610.8759074211 -24.9950673729
1612.3998222351 -25.0036063316
1613.9181113243 -25.0121488251
1615.4374063015 -25.0206947755
1616.9641933441 -25.0292441735
1618.4825294018 -25.0377970211
1620.0075013638 -25.0463533145
1621.5376224518 -25.0549130430
1623.0583024025 -25.0634762325
1624.6537113190 -25.0720429188
1626.1803193092 -25.0806131213
1627.7044212818 -25.0891868171
1629.2275233269 -25.0977641014
1630.7480592728 -25.1063448977
1632.2807242870 -25.1149291947
1633.8038353920 -25.1235170268
1635.3292212486 -25.1321083724
1636.8483421803 -25.1407032201
1638.3739261627 -25.1493015921
1639.8935441971 -25.1579035028
1641.4197182655 -25.1665089664
1642.9447174072 -25.1751180018
1644.4677374363 -25.1837306338
1645.9899394512 -25.1923468862
1647.5134243965 -25.2009667506
1649.0324106216 -25.2095902347
1650.5523335934 -25.2182173647
1652.0839107037 -25.2268481539
1653.6018595695 -25.2354826086
1655.1224346161 -25.2441207340
1656.6482055187 -25.2527625412
1658.1712903976 -25.2614080420
1659.6939735413 -25.2700572619
1661.2176623344 -25.2787102092
1662.7391164303 -25.2873668804
1664.2648563385 -25.2960272893
1665.7816722393 -25.3046914233
1667.3053412437 -25.3133592744
1668.8231000900 -25.3220308457
1670.3442919254 -25.3307061301
1671.8767619133 -25.3393851426
1673.3948628902 -25.3480678969
1674.9133589268 -25.3567543969
1676.4335279465 -25.3654446433
1677.9551060200 -25.3741386335
1679.5461151600 -25.3828363822
1681.2902541161 -25.3915379306
1682.8105089664 -25.4002432850
1684.3354399204 -25.4089524533
1685.8549959660 -25.4176654353
1687.3780088425 -25.4263822279
1688.8993248940 -25.4351028665
1690.4208281040 -25.4438273623
1691.9526190758 -25.4525557034
1693.4771740437 -25.4612878915
1694.9972140789 -25.4700239289
1696.5179331303 -25.4787638007
1698.0372841358 -25.4875075586
1699.5576102734 -25.4962551870
1701.0829043388 -25.5050067174
1702.6050863266 -25.5137621372
1704.1261813641 -25.5225214566
1705.6501383781 -25.5312846648
1707.1786203384 -25.5400517433
1708.7008523941 -25.5488226976
1710.2237014771 -25.5575975296
1711.7564735413 -25.5663762591
1713.2776913643 -25.5751588925
1714.8002383709 -25.5839454359
1716.3250732422 -25.5927359020
1717.8453421593 -25.6015302973
1719.3715510368 -25.6103286093
1720.8952291012 -25.6191308509
1722.4184510708 -25.6279370358
1723.9404540062 -25.6367471718
1725.4612810612 -25.6455612578
1726.9849131107 -25.6543792623
1728.5077629089 -25.6632011669
1730.0284817219 -25.6720269812
1731.5634818077 -25.6808567097
1733.0820717812 -25.6896903571
1734.6028647423 -25.6985279244
1736.1256728172 -25.7073694065
1737.6426799297 -25.7162148048
1739.1621417999 -25.7250641270
1740.6868019104 -25.7339173773
1742.2509329319 -25.7427745766
1743.8643450737 -25.7516357151
1745.3854598999 -25.7605007910
1746.9041049480 -25.7693698299
1748.4250679016 -25.7782428134
1749.9435019493 -25.7871197382
1751.4768829346 -25.7960006394
1752.9933869839 -25.8048855376
1754.5156760216 -25.8137744535
1756.0355679989 -25.8226674158
1757.5562939644 -25.8315644434
1759.0753858089 -25.8404655431
1760.6061527729 -25.8493707234
1762.1248927116 -25.8582799995
1763.6473817825 -25.8671933780
1765.1680898666 -25.8761108568
1766.6885619164 -25.8850324134
1768.2102499008 -25.8939580567
1769.7318708897 -25.9028877792
1771.2629940510 -25.9118215927
1772.7862219810 -25.9207595110
1774.3080329895 -25.9297015391
1775.8270750046 -25.9386476803
1777.3471410275 -25.9475979174
1778.8642070293 -25.9565522511
1780.3879082203 -25.9655107001
1781.9067392349 -25.9744732748
1783.4279813766 -25.9834399994
1784.9488544464 -25.9924108796
1786.4696495533 -26.0013859238
1787.9899885654 -26.0103651406
1789.5163617134 -26.0193485306
1791.0369596481 -26.0283360980
1792.5730526447 -26.0373278509
1794.1019246578 -26.0463237928
1795.6229376793 -26.0553239255
1797.1440677643 -26.0643282744
1798.6734516621 -26.0733368404
1800.1922307014 -26.0823496428
1801.7102386951 -26.0913666847
1803.2362847328 -26.1003879687
1804.7541127205 -26.1094134975
1806.2850177288 -26.1184432743
1807.8021187782 -26.1274773118
1809.3232996464 -26.1365156360
1810.8427896500 -26.1455582486
1812.3779244423 -26.1546051429
1813.8971164227 -26.1636563247
1815.4212005138 -26.1727118113
1816.9400355816 -26.1817716376
1818.4674026966 -26.1908358038
1819.9847238064 -26.1999042672
1821.5143616199 -26.2089770188
1823.0368525982 -26.2180540623
1824.5567204952 -26.2271354099
1826.0733423233 -26.2362210703
1827.6014323235 -26.2453110568
1829.1221861839 -26.2544053670
1830.6413853168 -26.2635040052
1832.1762652397 -26.2726069719
1833.6950652599 -26.2817142493
1835.2142972946 -26.2908258362
1836.7339582443 -26.2999417439
1838.2551710606 -26.3090619672
1839.7771260738 -26.3181865127
1841.3084800243 -26.3273153835
1842.8292689323 -26.3364485804
1844.3526620865 -26.3455861086
1845.8729510307 -26.3547279571
1847.3929700851 -26.3638741257
1848.9133241177 -26.3730246415
1850.4331719875 -26.3821795252
1851.9662358761 -26.3913387970
1853.4862408638 -26.4005024326
1855.0078809261 -26.4096704311
1856.5281250477 -26.4188427833
1858.0477120876 -26.4280195271
1859.5678710938 -26.4372006444
1861.0929739475 -26.4463861322
1862.6131780148 -26.4555760075
1864.1340870857 -26.4647702884
1865.6523301601 -26.4739689751
1867.1744112968 -26.4831720666
1868.6915562153 -26.4923795510
1870.2125153542 -26.5015914084
1871.7400074005 -26.5108076399
1873.2629663944 -26.5200282432
1874.7860763073 -26.5292532250
1876.3078503609 -26.5384825879
1877.8292803764 -26.5477163445
1879.3476824760 -26.5569545168
1880.8750295639 -26.5661971229
1882.3941166401 -26.5754441449
1883.9126315117 -26.5846955836
1885.4318165779 -26.5939514401
1886.9507496357 -26.6032117542
1888.4689147472 -26.6124766389
1889.9912497997 -26.6217460183
1891.5293748379 -26.6310198704
1893.0635159016 -26.6402981926
1894.5843458176 -26.6495809653
1896.1084547043 -26.6588681738
1897.6293175220 -26.6681598188
1899.1539137363 -26.6774558994
1900.6725945473 -26.6867564163
1902.1933345795 -26.6960613716
1903.7135205269 -26.7053707676
1905.2398884296 -26.7146845930
1906.7615294456 -26.7240028696
1908.2836534977 -26.7333256414
1909.8034265041 -26.7426529481
1911.3382935524 -26.7519847650
1912.8697125912 -26.7613210588
1914.3912425041 -26.7706618320
1915.9140775204 -26.7800070969
1917.4322535992 -26.7893568534
1918.9561846256 -26.7987111209
1920.4766755104 -26.8080699093
1921.9983944893 -26.8174332197
1923.5227184296 -26.8268010589
1925.0448765755 -26.8361734473
1926.5622215271 -26.8455503921
1928.0855765343 -26.8549319059
1929.6046705246 -26.8643179923
1931.1256184578 -26.8737086621
1932.6753563881 -26.8831038805
1934.1960923672 -26.8925036583
1935.7155003548 -26.9019079805
1937.2476065159 -26.9113168456
1938.7670166492 -26.9207302880
1940.2908306122 -26.9301483261
1941.8187146187 -26.9395709360
1943.3377985954 -26.9489981019
1944.8588163853 -26.9584298302
1946.3792963028 -26.9678661123
1947.8988304138 -26.9773069684
1949.4177355766 -26.9867525749
1950.9375874996 -26.9962027935
1952.4709725380 -27.0056576139
1953.9935016632 -27.0151170373
1955.5125656128 -27.0245810862
1957.0363285542 -27.0340497497
1958.5548255444 -27.0435230268
1960.0756266117 -27.0530009191
1961.5986745358 -27.0624834820
1963.1192767620 -27.0719706913
1964.6373696327 -27.0814625397
1966.1597156525 -27.0909590300
1967.6946146488 -27.1004601648
1969.2160167694 -27.1099659499
1970.7367646694 -27.1194764256
1972.2684564590 -27.1289916223
1973.7908873558 -27.1385115039
1975.3112363815 -27.1480360539
1976.8346343040 -27.1575652668
1978.3537802696 -27.1670991516
1979.8820722103 -27.1766377021
1981.4075412750 -27.1861809201
1982.9290583134 -27.1957287905
1984.4464793205 -27.2052813127
1985.9690754414 -27.2148384798
1987.4950203896 -27.2244003008
1989.0351762772 -27.2339667701
1990.5612781048 -27.2435378725
1992.0929281712 -27.2531135847
1993.6080462933 -27.2626939170
1995.1274743080 -27.2722788811
1996.6470823288 -27.2818684960
1998.1732203960 -27.2914627582
1999.6956984997 -27.3010616592
2001.2226154804 -27.3106651860
2002.7611875534 -27.3202733605
2004.2812845707 -27.3298861872
2005.8014974594 -27.3395036527
2007.3187813759 -27.3491257585
2008.8389894962 -27.3587525195
2010.3574583530 -27.3683839456
2011.8941771984 -27.3780200372
2013.4151792526 -27.3876607789
2014.9365022182 -27.3973061835
2016.4545922279 -27.4069562731
2017.9753594398 -27.4166110971
2019.4941334724 -27.4262706861
2021.0145955086 -27.4359350321
2022.5438776016 -27.4456041337
2024.1557066441 -27.4552779867
2025.9126124382 -27.4649566157
2027.4319853783 -27.4746400281
2028.9637804031 -27.4843282300
2030.5599522591 -27.4940212264
2032.1163001060 -27.5037190289
2033.6354780197 -27.5134216306
2035.1562449932 -27.5231290292
2036.6759729385 -27.5328412373
2038.2005717754 -27.5425582746
2039.7228038311 -27.5522801502
2041.2496156693 -27.5620068594
2042.7680065632 -27.5717383772
2044.2921504974 -27.5814747042
2045.8111495972 -27.5912158324
2047.3327925205 -27.6009617474
2048.8540265560 -27.6107124309
2050.3739485741 -27.6204678839
2051.9047505856 -27.6302281126
2053.4244093895 -27.6399931602
2054.9460334778 -27.6497629919
2056.5293893814 -27.6595376223
2058.0602223873 -27.6693170482
2059.5876243114 -27.6791012675
2061.1420512199 -27.6888902873
2062.6765782833 -27.6986841239
2064.2065873146 -27.7084827945
2065.7280292511 -27.7182863307
2067.2498571873 -27.7280947062
2068.7743680477 -27.7379079460
2070.2969360352 -27.7477260336
2071.8272838593 -27.7575489751
2073.3507928848 -27.7673767984
2074.8918650150 -27.7772094804
2076.4311311245 -27.7870469930
2077.9503531456 -27.7968893320
2079.4763503075 -27.8067365009
2080.9964332581 -27.8165885390
2082.5173242092 -27.8264454268
2084.0371661186 -27.8363071458
2085.5548431873 -27.8461736792
2087.0754771233 -27.8560450216
2088.5921392441 -27.8659211703
2090.1111271381 -27.8758021261
2091.6475610733 -27.8856878856
2093.1681330204 -27.8955784436
2094.6862511635 -27.9054737981
2096.2084462643 -27.9153739374
2097.7292702198 -27.9252788623
2099.2615983486 -27.9351885781
2100.7844524384 -27.9451030866
2102.3238754272 -27.9550223907
2103.8451445103 -27.9649464810
2105.3677425385 -27.9748753616
2106.8868875504 -27.9848090349
2108.4096155167 -27.9947475183
2109.9305973053 -28.0046908394
2111.4638643265 -28.0146389721
2112.9838852882 -28.0245918793
2114.5035164356 -28.0345495426
2116.0228624344 -28.0445119599
2117.5411064625 -28.0544791454
2119.0595536232 -28.0644510869
2120.5856604576 -28.0744277697
2122.1066894531 -28.0844092005
2123.6257555485 -28.0943953720
2125.1479835510 -28.1043862836
2126.6869695187 -28.1143819458
2128.2079873085 -28.1243823691
2129.7256853580 -28.1343875412
2131.2566053867 -28.1443974637
2132.7752761841 -28.1544121383
2134.2945582867 -28.1644316255
2135.8151092529 -28.1744558557
2137.3338162899 -28.1844848142
2138.8507254124 -28.1945184911
2140.3716044426 -28.2045568855
2141.8916194439 -28.2145999819
2143.4112193584 -28.2246478027
2144.9313824177 -28.2347003695
2146.4503855705 -28.2447577089
2147.9697976112 -28.2548197968
2149.4877555370 -28.2648866148
2151.0094215870 -28.2749581590
2152.5468585491 -28.2850344334
2154.0714485645 -28.2951154963
2155.5937895775 -28.3052013132
2157.1167864799 -28.3152918331
2158.6385755539 -28.3253870572
2160.1617674828 -28.3354869889
2161.6788175106 -28.3455916414
2163.1999585629 -28.3557010016
2164.7211225033 -28.3658150626
2166.2410774231 -28.3759338387
2167.7616684437 -28.3860573103
2169.2815456390 -28.3961854580
2170.8007116318 -28.4063182695
2172.3313817978 -28.4164558089
2173.8510277271 -28.4265980560
2175.3707246780 -28.4367449680
2176.8906548023 -28.4468965281
2178.4097988605 -28.4570528001
2179.9313557148 -28.4672137940
2181.4552106857 -28.4773794664
2182.9777026176 -28.4875498074
2184.4980394840 -28.4977248171
2186.0200936794 -28.5079044916
2187.5428628922 -28.5180888329
2189.0644588470 -28.5282778259
2190.5832698345 -28.5384714792
2192.1151957512 -28.5486697955
2193.6457657814 -28.5588727736
2195.1664657593 -28.5690804390
2196.6858778000 -28.5792927967
2198.2067527771 -28.5895098157
2199.7268457413 -28.5997314877
2201.2436118126 -28.6099579839
2202.7610666752 -28.6201894069
2204.2821216583 -28.6304256298
2205.8025486469 -28.6406665299
2207.3201305866 -28.6509122058
2208.8408265114 -28.6611626217
2210.3600146770 -28.6714177051
2211.8924086094 -28.6816774437
2213.4124946594 -28.6919418399
2214.9369487762 -28.7022108854
2216.4566128254 -28.7124845585
2217.9816849232 -28.7227628603
2219.5025420189 -28.7330457777
2221.0237870216 -28.7433333143
2222.5434100628 -28.7536254678
2224.0617969036 -28.7639222477
2225.6102359295 -28.7742236458
2227.1410949230 -28.7845296638
2228.6631431580 -28.7948402884
2230.1861431599 -28.8051555350
2231.7195441723 -28.8154753727
2233.2391130924 -28.8257998025
2234.7601690292 -28.8361288274
2236.2798161507 -28.8464624696
2237.8013441563 -28.8568006903
2239.3210492134 -28.8671434893
2240.8470182419 -28.8774908573
2242.3666131496 -28.8878427682
2243.8887901306 -28.8981992074
2245.4125800133 -28.9085601832
2246.9354519844 -28.9189257265
2248.4532880783 -28.9292958045
2249.9748041630 -28.9396703965
2251.5008580685 -28.9500495061
2253.0239419937 -28.9604331287
2254.5430550575 -28.9708212471
2256.0654420853 -28.9812138372
2257.5890071392 -28.9916108902
2259.1085412502 -29.0020124529
2260.6347961426 -29.0124185332
2262.1538481712 -29.0228290718
2263.6774291992 -29.0332440520
2265.1970453262 -29.0436634703
2266.7192053795 -29.0540873198
2268.2457501888 -29.0645155778
2269.7636132240 -29.0749482298
2271.2955460548 -29.0853852672
2272.8192019463 -29.0958266829
2274.3354940414 -29.1062724621
2275.8595681190 -29.1167225886
2277.3818581104 -29.1271770571
2278.9042391777 -29.1376359582
2280.4281721115 -29.1480991978
2281.9481489658 -29.1585667550
2283.4667010307 -29.1690386059
2284.9877421856 -29.1795148174
2286.5080492496 -29.1899953186
2288.0280542374 -29.2004800872
2289.5489730835 -29.2109690988
2291.0683710575 -29.2214623363
2292.6015481949 -29.2319598073
2294.1221010685 -29.2424615337
2295.6436541080 -29.2529674686
2297.1660752296 -29.2634775794
2298.6878213882 -29.2739918553
2300.2068462372 -29.2845102711
2301.7353422642 -29.2950328894
2303.2553062439 -29.3055596969
2304.7785451412 -29.3160906268
2306.2986712456 -29.3266256769
2307.8206403255 -29.3371648465
2309.3458383083 -29.3477081398
2310.8688232899 -29.3582555694
2312.4014472961 -29.3688071402
2313.9240853786 -29.3793628179
2315.4442985058 -29.3899225946
2316.9670743942 -29.4004864524
2318.4940724373 -29.4110543798
2320.0275404453 -29.4216263783
2321.5528724194 -29.4322024339
2323.0730035305 -29.4427825379
2324.5960786343 -29.4533666782
2326.1163036823 -29.4639548414
2327.6379425526 -29.4745470206
2329.1588823795 -29.4851432139
2330.6812152863 -29.4957434099
2332.2122912407 -29.5063476043
2333.7330081463 -29.5169557839
2335.2530341148 -29.5275679370
2336.7742171288 -29.5381840615
2338.3002662659 -29.5488042297
2339.8222012520 -29.5594285999
2341.3441052437 -29.5700571480
2342.8687362671 -29.5806897394
2344.3949151039 -29.5913263166
2345.9157900810 -29.6019668566
2347.4366052151 -29.6126113395
2348.9564371109 -29.6232597484
2350.4837551117 -29.6339120524
2352.0147449970 -29.6445682369
2353.5347599983 -29.6552282934
2355.0540030003 -29.6658922331
2356.5739541054 -29.6765600427
2358.0950450897 -29.6872317269
2359.6165642738 -29.6979072629
2361.1530301571 -29.7085866190
2362.6909921169 -29.7192697751
2364.2373039722 -29.7299567458
2365.7635748386 -29.7406474842
2367.3017778397 -29.7513419772
2368.8490588665 -29.7620403572
2370.3850128651 -29.7727425282
2371.9309577942 -29.7834484273
2373.4504365921 -29.7941580618
2374.9802765846 -29.8048714288
2376.5131466389 -29.8155885706
2378.0489506721 -29.8263094168
2379.5823545456 -29.8370339332
2381.1097605228 -29.8477621352
2382.6422934532 -29.8584939842
2384.1805396080 -29.8692295594
2385.7166476250 -29.8799687760
2387.2525405884 -29.8907115859
2388.7883696556 -29.9014579503
2390.6619358063 -29.9122078465
2392.2657008171 -29.9229612611
2393.7947697639 -29.9337183568
2395.3181247711 -29.9444790191
2396.8376498222 -29.9552432396
2398.3582568169 -29.9660109588
2399.8764457703 -29.9767820967
2401.5114998817 -29.9875566959
2403.3730499744 -29.9983346822
2404.9855890274 -30.0091160384
2406.6013240814 -30.0199007536
2408.4224491119 -30.0306888158
2411.3939111233 -30.0414802051
2413.2107403278 -30.0522748875
2415.1413843632 -30.0630728441
2416.7494294643 -30.0738740463
2418.5752673149 -30.0846784793
2420.1970603466 -30.0954861633
2421.9422461987 -30.1062970623
2423.4792602062 -30.1171111611
2424.9955232143 -30.1279284544
2426.5097692013 -30.1387489243
2428.0476093292 -30.1495725544
2429.5638313293 -30.1603993533
2431.1046502590 -30.1712293143
2432.6736721992 -30.1820624037
2434.1971261501 -30.1928985976
2435.7169201374 -30.2037379580
2437.2380089760 -30.2145804315
2438.7589309216 -30.2254259384
2440.2822608948 -30.2362746662
2441.8018918037 -30.2471265074
2443.3222217560 -30.2579813556
2444.8450326920 -30.2688392308
2446.3652637005 -30.2797001022
2447.8868787289 -30.2905639129
2449.4066946507 -30.3014306302
2450.9272377491 -30.3123002676
2452.4590897560 -30.3231728139
2453.9774427414 -30.3340482882
2455.4971139431 -30.3449267098
2457.0194859505 -30.3558081518
2458.5392169952 -30.3666924977
2460.0619690418 -30.3775796851
2461.5838119984 -30.3884696609
2463.1052861214 -30.3993625371
2464.6270191669 -30.4102582733
2466.1463780403 -30.4211567783
2467.6657910347 -30.4320580136
2469.1867251396 -30.4429619503
2470.7041242123 -30.4538685732
2472.2327232361 -30.4647778532
2473.7583262920 -30.4756897521
2475.2922322750 -30.4866042768
2476.8134374619 -30.4975214088
2478.3321404457 -30.5084410949
2479.8547222614 -30.5193632995
2481.3791332245 -30.5302880330
2482.9030451775 -30.5412152400
2484.4213700294 -30.5521448759
2485.9438750744 -30.5630769195
2487.4653801918 -30.5740113510
2488.9864602089 -30.5849481526
2490.5044162273 -30.5958872943
2492.0374791622 -30.6068287101
2493.5632491112 -30.6177723711
2495.0849280357 -30.6287182415
2496.6072950363 -30.6396662986
2498.1296241283 -30.6506165039
2499.6494970322 -30.6615688407
2501.1679821014 -30.6725232859
2502.6899700165 -30.6834799362
2504.2082719803 -30.6944388068
2505.7302398682 -30.7053996979
2507.2494158745 -30.7163625636
2508.7695198059 -30.7273273718
2510.2858977318 -30.7382940882
2511.8326437473 -30.7492627274
2513.3521306515 -30.7602333139
2514.8764605522 -30.7712057568
2516.3966686726 -30.7821800181
2517.9182336330 -30.7931560429
2519.4383406639 -30.8041337982
2520.9605057240 -30.8151132777
2522.4821348190 -30.8260944185
2524.0011818409 -30.8370771925
2525.5211839676 -30.8480615714
2527.0425848961 -30.8590475427
2528.5626068115 -30.8700350820
2530.0828058720 -30.8810241909
2531.6146137714 -30.8920148104
2533.1353869438 -30.9030069807
2534.6585371494 -30.9140006171
2536.1825470924 -30.9249956703
2537.7066090107 -30.9359921110
2539.2282450199 -30.9469898894
2540.7578370571 -30.9579889727
2542.2792811394 -30.9689893567
2543.7995419502 -30.9799910064
2545.3188920021 -30.9909939143
2546.8379831314 -31.0019980799
2548.3557100296 -31.0130033931
2549.8751459122 -31.0240098456
2551.4066188335 -31.0350175505
2552.9465417862 -31.0460263166
2554.4706606865 -31.0570360805
2555.9904708862 -31.0680468193
2557.5120868683 -31.0790587014
2559.0338740349 -31.0900717878
2560.5625989437 -31.1010860694
2562.0821619034 -31.1121014031
2563.6043388844 -31.1231176299
2565.1277458668 -31.1341347079
2566.6513397694 -31.1451525833
2568.1706757545 -31.1561711748
2569.6985728741 -31.1671904723
2571.2280318737 -31.1782104247
2572.7462048531 -31.1892309922
2574.2663369179 -31.2002521713
2575.7849588394 -31.2112739199
2577.3037078381 -31.2222962244
2578.8247497082 -31.2333190268
2580.3425617218 -31.2443423042
2581.8647916317 -31.2553659584
2583.3839137554 -31.2663899445
2584.9059827328 -31.2774142154
2586.4330627918 -31.2884387162
2587.9540798664 -31.2994634017
2589.4756777287 -31.3104882212
2591.0005576611 -31.3215131528
2592.5258936882 -31.3325382026
2594.0445406437 -31.3435632989
2595.5652575493 -31.3545883969
2597.0854594707 -31.3656135177
2598.6106374264 -31.3766385394
2600.1516613960 -31.3876634262
2601.6804823875 -31.3986882516
2603.1990895271 -31.4097128533
2604.7376215458 -31.4207371612
2606.2638504505 -31.4317611020
2607.7975614071 -31.4427846380
2609.3328974247 -31.4538077070
2610.8588945866 -31.4648302925
2612.3943195343 -31.4758523234
2613.9233644009 -31.4868737338
2615.4525175095 -31.4978944677
2616.9940733910 -31.5089144900
2618.5242784023 -31.5199337785
2620.0463182926 -31.5309522958
2621.5691962242 -31.5419699712
2623.0886132717 -31.5529867318
2624.6087093353 -31.5640025761
2626.1273264885 -31.5750174624
2627.6491754055 -31.5860313364
2629.1674094200 -31.5970441017
2630.6880424023 -31.6080557016
2632.2267913818 -31.6190661024
2633.7459795475 -31.6300752817
2635.2630195618 -31.6410831994
2636.7848346233 -31.6520898144
2638.3059835434 -31.6630951001
2639.8259584904 -31.6740990420
2641.3468596935 -31.6851018059
2642.8641967773 -31.6961031641
2644.3832938671 -31.7071030443
2645.9010198116 -31.7181013800
2647.4196438789 -31.7290981705
2649.0764958858 -31.7400933756
2650.6756627560 -31.7510869052
2652.2077846527 -31.7620787345
2653.7306337357 -31.7730688954
2655.2491397858 -31.7840573630
2656.7703208923 -31.7950443806
2658.2896039486 -31.8060297233
2659.8084940910 -31.8170131724
2661.3328590393 -31.8279946694
2662.8529911041 -31.8389741564
2664.3691201210 -31.8499515655
2665.9041481018 -31.8609271268
2667.4222240448 -31.8719008335
2668.9384429455 -31.8828723647
2670.4591529369 -31.8938418618
2671.9884340763 -31.9048093489
2673.5080161095 -31.9157746298
2675.0267992020 -31.9267375651
2676.5461921692 -31.9376980697
2678.0643932819 -31.9486560568
2679.5892112255 -31.9596115631
2681.1104214191 -31.9705645805
2682.6754705906 -31.9815149274
2684.2096657753 -31.9924625024
2685.7397408485 -32.0034072536
2687.2591748238 -32.0143491146
2688.7782900333 -32.0252880155
2690.2988998890 -32.0362238942
2691.8322627544 -32.0471569053
2693.3488876820 -32.0580868242
2694.8670547009 -32.0690135385
2696.3873596191 -32.0799369772
2697.9075827599 -32.0908570752
2699.4386668205 -32.1017737431
2700.9588329792 -32.1126871017
2702.4819431305 -32.1235971863
2704.0072171688 -32.1345042088
2705.5329990387 -32.1454081510
2707.0545320511 -32.1563086712
2708.5782659054 -32.1672055570
2710.0986318588 -32.1780987276
2711.6370279789 -32.1889880817
2713.1569459438 -32.1998735217
2714.6787719727 -32.2107549678
2716.2100210190 -32.2216323381
2717.7359318733 -32.2325058811
2719.2548990250 -32.2433752534
2720.7936170101 -32.2542403339
2722.3132030964 -32.2651013955
2723.8331029415 -32.2759582983
2725.3541939259 -32.2868110000
2726.8713679314 -32.2976596173
2728.3904209137 -32.3085037595
2729.9092588425 -32.3193433639
2731.4448878765 -32.3301782564
2732.9834189415 -32.3410083952
2734.5711779594 -32.3518336987
2736.1070189476 -32.3626540773
2737.6295199394 -32.3734694178
2739.1668057442 -32.3842796319
2740.6965458393 -32.3950846203
2742.2225577831 -32.4058843098
2743.7454168797 -32.4166786194
2745.2689087391 -32.4274675529
2746.7913916111 -32.4382509334
2748.3158557415 -32.4490286365
2749.8425736427 -32.4598006270
2751.5018355846 -32.4705670913
2753.0546975136 -32.4813276806
2754.5773785114 -32.4920822825
2756.0989334583 -32.5028307982
2757.6200053692 -32.5135732687
2759.1427943707 -32.5243096122
2760.6638913155 -32.5350398113
2762.2004103661 -32.5457637170
2763.7353754044 -32.5564814482
2765.2552213669 -32.5671928824
2766.7926673889 -32.5778977405
2768.3648343086 -32.5885959945
2770.0084414482 -32.5992875592
2771.6007604599 -32.6099723311
2773.1419613361 -32.6206502393
2774.7030131817 -32.6313212186
2776.2274150848 -32.6419854075
2777.7472629547 -32.6526426598
2779.2671139240 -32.6632927020
2780.7894799709 -32.6739354391
2782.3093099594 -32.6845707651
2783.8291649818 -32.6951986092
2785.3473119736 -32.7058188723
2786.9029879570 -32.7164314794
2788.4183490276 -32.7270362927
2789.9294650555 -32.7376332211
2791.4414422512 -32.7482222040
2792.9527163506 -32.7588031346
2794.4630763531 -32.7693763801
2795.9772732258 -32.7799417441
2797.4892020226 -32.7904988728
2799.0051240921 -32.8010476212
2800.5254271030 -32.8115879102
2802.0378720760 -32.8221196705
2803.5834338665 -32.8326433807
2805.1140239239 -32.8431588914
2806.6275029182 -32.8536658623
2808.1386477947 -32.8641640793
2809.6515526772 -32.8746534328
2811.1681127548 -32.8851338171
2812.6841578484 -32.8956051337
2814.1959497929 -32.9060673271
2815.7113118172 -32.9165203292
2817.2220039368 -32.9269640223
2818.7385859489 -32.9373983194
2820.2518620491 -32.9478230545
2821.7772550583 -32.9582381074
2823.3146460056 -32.9686433643
2824.8328640461 -32.9790387442
2826.3532812595 -32.9894242813
2827.8720681667 -32.9997998312
2829.3929312229 -33.0101652446
2830.9230940342 -33.0205210525
2832.4436039925 -33.0308666514
2833.9708890915 -33.0412018928
2835.4940111637 -33.0515266653
2837.0162062645 -33.0618408465
2838.5360393524 -33.0721443490
2840.0582861900 -33.0824370827
2841.5858750343 -33.0927189111
2843.1039760113 -33.1029897188
2844.6232311726 -33.1132493677
2846.1431081295 -33.1234979874
2847.6630642414 -33.1337354949
2849.1817362309 -33.1439617122
2850.7050373554 -33.1541764994
2852.2344102859 -33.1643800643
2853.7543544769 -33.1745721351
2855.2731492519 -33.1847531511
2856.7953174114 -33.1949227309
2858.3150272369 -33.2050805737
2859.8375060558 -33.2152266547
2861.3578128815 -33.2253607936
2862.8799059391 -33.2354830272
2864.4005997181 -33.2455933726
2865.9221446514 -33.2556914105
2867.4445016384 -33.2657769697
2868.9678997993 -33.2758500631
2870.4886457920 -33.2859104683
2872.0207097530 -33.2959580649
2873.5415709019 -33.3059927450
2875.0619869232 -33.3160148535
2876.5832338333 -33.3260244743
2878.1010668278 -33.3360210080
2879.6231787205 -33.3460042622
2881.1442415714 -33.3559741335
2882.6630065441 -33.3659308077
2884.1826694012 -33.3758742639
2885.7028353214 -33.3858064229
2887.2206542492 -33.3957254621
2888.7426064014 -33.4056310589
2890.2617034912 -33.4155229618
2891.7963914871 -33.4254010685
2893.3161115646 -33.4352653745
2894.8335964680 -33.4451156202
2896.3551864624 -33.4549515798
2897.8783223629 -33.4647731097
2899.3963563442 -33.4745800693
2900.9211223125 -33.4843723092
2902.4405133724 -33.4941496937
2903.9592592716 -33.5039123296
2905.4803092480 -33.5136602129
2906.9965512753 -33.5233929239
2908.5191192627 -33.5331106610
2910.0388262272 -33.5428130597
2911.5952301025 -33.5524999075
2913.1200220585 -33.5621710680
2914.6419129372 -33.5718264036
2916.1608650684 -33.5814658003
2917.6828248501 -33.5910891008
2919.2017979622 -33.6006961830
2920.7219700813 -33.6102869792
2922.2426290512 -33.6198614951
2923.7642171383 -33.6294193996
2925.2815699577 -33.6389605554
2926.8039510250 -33.6484849354
2928.3240389824 -33.6579926540
2929.8426911831 -33.6674835926
2931.3752892017 -33.6769573490
2932.8934650421 -33.6864137102
2934.4118700027 -33.6958525582
2935.9330978394 -33.7052737571
2937.4551379681 -33.7146771708
2938.9740149975 -33.7240626436
2940.4935119152 -33.7334300333
2942.0140178204 -33.7427792024
2943.5376117229 -33.7521100812
2945.0545086861 -33.7614227876
2946.5764117241 -33.7707172895
2948.0959956646 -33.7799933357
2949.6160967350 -33.7892506523
2951.1498258114 -33.7984890692
2952.6710317135 -33.8077086755
2954.1908857822 -33.8169098301
2955.7147958279 -33.8260918384
2957.2365579605 -33.8352544907
2958.7574231625 -33.8443976288
2960.2874891758 -33.8535212312
2961.8052411079 -33.8626250807
2963.3251531124 -33.8717090735
2964.8430140018 -33.8807736294
2966.3624639511 -33.8898182983
2967.8881239891 -33.8988429882
2969.4136848450 -33.9078473654
2970.9441349506 -33.9168313548
2972.4677438736 -33.9257952044
2973.9879088402 -33.9347384633
2975.5105278492 -33.9436611218
2977.0288808346 -33.9525627841
2978.5496537685 -33.9614433713
2980.0681388378 -33.9703027935
2981.5876567364 -33.9791413255
2983.1045718193 -33.9879578462
2984.6264119148 -33.9967354409
2986.1527130604 -34.0054611931
2987.6718840599 -34.0141425118
2989.1906089783 -34.0227791810
2990.7098419666 -34.0313835988
2992.2386651039 -34.0399669938
2993.7605211735 -34.0485302677
2995.2850232124 -34.0570647896
2996.8057901859 -34.0655641022
2998.3446781635 -34.0740317245
2999.8874843121 -34.0824673880
3001.4083573818 -34.0908724719
3002.9311304092 -34.0992468062
3004.4521193504 -34.1075916132
3005.9709994793 -34.1159069547
3007.4927055836 -34.1241938456
3009.0148935318 -34.1324524755
3010.5348963737 -34.1406838678
3012.0685594082 -34.1488883041
3013.5928695202 -34.1570664509
3015.1157956123 -34.1652186003
3016.6338577271 -34.1733454076
3018.1569418907 -34.1814472304
3019.6827650070 -34.1895246547
3021.2141480446 -34.1975780254
3022.7308409214 -34.2056079056
3024.2530200481 -34.2136147091
3025.7902388573 -34.2215989944
3027.3153519630 -34.2295610436
3028.8328371048 -34.2375012452
3030.3530950546 -34.2454199271
3031.8711152077 -34.2533174902
3033.3936333656 -34.2611942867
3034.9106864929 -34.2690508146
3036.4286165237 -34.2768873708
3037.9408693314 -34.2847042947
3039.4598653316 -34.2925020245
3040.9792542458 -34.3002810436
3042.4991953373 -34.3080414709
3044.0181803703 -34.3157836181
3045.5344893932 -34.3235081121
3047.0536224842 -34.3312149842
3048.5725975037 -34.3389044841
3050.0913345814 -34.3465769005
3051.6321835518 -34.3542324914
3053.1555914879 -34.3618715483
3054.6780874729 -34.3694943280
3056.2017233372 -34.3771011142
3057.7245082855 -34.3846922329
3059.2473542690 -34.3922678953
3060.7691564560 -34.3998282994
3062.2934274673 -34.4073736761
3063.8147194386 -34.4149042499
3065.3386454582 -34.4224202253
3066.8589694500 -34.4299218227
3068.3883655071 -34.4374092555
3069.9310374260 -34.4448827543
3071.4493775368 -34.4523425589
3072.9719445705 -34.4597888570
3074.4940457344 -34.4672218551
3076.0121498108 -34.4746418015
3077.5296988487 -34.4820490028
3079.0503609180 -34.4894435982
3080.5780539513 -34.4968258461
3082.1072249413 -34.5041958239
3083.6372318268 -34.5115536884
3085.1598579884 -34.5188996203
3086.6800990105 -34.5262338100
3088.2022249699 -34.5335564236
3089.7211599350 -34.5408678002
3091.2548608780 -34.5481679945
3092.7722139359 -34.5554570927
3094.3186609745 -34.5627352247
3095.8574929237 -34.5700025498
3097.3704059124 -34.5772592381
3098.8821837902 -34.5845053850
3100.3944449425 -34.5917411203
3101.9074609280 -34.5989665829
3103.4185328484 -34.6061819008
3104.9279079437 -34.6133872122
3106.4388017654 -34.6205827478
3107.9508888721 -34.6277687871
3109.4634218216 -34.6349454781
3110.9789478779 -34.6421128651
3112.5014970303 -34.6492709516
3114.0161399841 -34.6564198423
3115.5293769836 -34.6635596756
3117.0481109619 -34.6706906306
3118.5804970264 -34.6778127473
3120.0949249268 -34.6849261221
3121.6075398922 -34.6920308638
3123.1225738525 -34.6991270614
3124.6342439651 -34.7062148119
3126.1476430893 -34.7132942431
3127.6693770885 -34.7203654464
3129.2275321484 -34.7274285144
3130.7629830837 -34.7344835354
3132.2888870239 -34.7415306051
3133.8135330677 -34.7485698253
3135.3354289532 -34.7556012679
3136.8544428349 -34.7626250174
3138.3728430271 -34.7696411590
3139.8961381912 -34.7766497707
3141.4238812923 -34.7836509352
3142.9466292858 -34.7906447385
3144.4891033173 -34.7976312852
3146.0155484676 -34.8046106283
3147.5357713699 -34.8115828299
3149.0579862595 -34.8185479678
3150.5783712864 -34.8255061290
3152.1158072948 -34.8324573831
3153.6368391514 -34.8394017905
3155.1589212418 -34.8463394337
3156.6775553226 -34.8532703843
3158.1963572502 -34.8601947345
3159.7180523872 -34.8671125661
3161.2456605434 -34.8740239116
3162.7648775578 -34.8809288231
3164.2848114967 -34.8878273608
3165.8039336205 -34.8947195857
3167.3217506409 -34.9016055722
3168.8432636261 -34.9084853690
3170.3617177010 -34.9153590239
3171.8942308426 -34.9222265960
3173.4161708355 -34.9290881522
3174.9372007847 -34.9359437842
3176.4586658478 -34.9427935348
3177.9800019264 -34.9496375090
3179.5006980896 -34.9564757090
3181.0246670246 -34.9633081821
3182.5494530201 -34.9701349808
3184.0682599545 -34.9769562362
3185.5872309208 -34.9837719319
3187.1074109077 -34.9905823884
3188.6262938976 -34.9973875620
3190.1459348202 -35.0041873669
3191.6766028404 -35.0109818167
3193.1971547604 -35.0177710195
3194.7175958157 -35.0245550104
3196.2374556065 -35.0313337932
3197.7589156628 -35.0381074095
3199.2789945602 -35.0448759329
3200.8049485683 -35.0516394642
3202.3261876106 -35.0583980482
3203.8481297493 -35.0651516803
3205.3647077084 -35.0719003906
3206.8896098137 -35.0786442094
3208.4079506397 -35.0853831827
3209.9311957359 -35.0921173432
3211.4671847820 -35.0988467223
3212.9868357182 -35.1055713538
3214.5057497025 -35.1122912677
3216.0264828205 -35.1190064967
3217.5445408821 -35.1257170737
3219.0655169487 -35.1324230324
3220.5844819546 -35.1391244096
3222.1039280891 -35.1458212451
3223.6259181499 -35.1525135593
3225.1502361298 -35.1592013913
3226.6735751629 -35.1658847723
3228.1954979897 -35.1725637307
3229.7161839008 -35.1792382909
3231.2470209599 -35.1859084872
3232.7692840099 -35.1925743533
3234.2920780182 -35.1992359218
3235.8154809475 -35.2058932233
3237.3366119862 -35.2125462876
3238.8555438519 -35.2191951487
3240.3768587112 -35.2258398404
3241.8971526623 -35.2324803923
3243.4173924923 -35.2391168300
3244.9400024414 -35.2457491803
3246.4619333744 -35.2523774672
3247.9818964005 -35.2590017153
3249.5003464222 -35.2656219699
3251.0321724415 -35.2722382557
3252.5538535118 -35.2788505976
3254.0722947121 -35.2854590175
3255.5978655815 -35.2920635390
3257.1206066608 -35.2986641866
3258.6409137249 -35.3052609894
3260.1669845581 -35.3118539839
3261.6877455711 -35.3184431693
3263.2063374519 -35.3250285695
3264.7294423580 -35.3316102080
3266.2495932579 -35.3381881023
3267.7713901997 -35.3447622755
3269.2946500778 -35.3513327493
3270.8304891586 -35.3578996596
3272.3535311222 -35.3644629484
3273.8742451668 -35.3710227687
3275.3964512348 -35.3775790284
3276.9174783230 -35.3841317278
3278.4368143082 -35.3906808763
3279.9551131725 -35.3972265370
3281.4775261879 -35.4037687110
3282.9955332279 -35.4103074157
3284.5160152912 -35.4168426640
3286.0362122059 -35.4233744758
3287.5561742783 -35.4299028544
3289.0745964050 -35.4364278193
3290.5994334221 -35.4429493773
3292.1291315556 -35.4494675355
3293.6517555714 -35.4559823021
3295.1709055901 -35.4624936948
3296.6895866394 -35.4690017345
3298.2081465721 -35.4755064391
3299.7326285839 -35.4820078182
3301.2604925632 -35.4885058823
3302.7823054790 -35.4950006468
3304.3038666248 -35.5014921267
3305.8240525723 -35.5079803358
3307.3456363678 -35.5144652916
3308.8631234169 -35.5209470110
3310.3818554878 -35.5274255067
3311.9098474979 -35.5339007908
3313.4293594360 -35.5403728791
3314.9475715160 -35.5468417862
3316.4685046673 -35.5533075413
3317.9870476723 -35.5597701632
3319.5098097324 -35.5662296639
3321.1060748100 -35.5726860580
3322.7097296715 -35.5791393590
3324.2318348885 -35.5855895754
3325.7543637753 -35.5920367190
3327.2716987133 -35.5984808023
3328.7956836224 -35.6049218397
3330.3158986568 -35.6113598572
3331.8486866951 -35.6177948612
3333.3706898689 -35.6242268671
3334.8883697987 -35.6306559174
3336.4058926105 -35.6370820170
3337.9255886078 -35.6435051733
3339.4451675415 -35.6499254217
3340.9628574848 -35.6563427657
3342.4857804775 -35.6627572131
3344.0057964325 -35.6691687707
3345.5258615017 -35.6755774486
3347.0459275246 -35.6819832560
3348.5676376820 -35.6883861966
3350.0877015591 -35.6947862932
3351.6237964630 -35.7011835797
3353.1428525448 -35.7075780444
3354.6655144691 -35.7139696965
3356.1855154037 -35.7203585460
3357.7076022625 -35.7267446012
3359.2261290550 -35.7331278994
3360.7475900650 -35.7395084507
3362.2693560123 -35.7458862516
3363.7881240845 -35.7522613087
3365.3067882061 -35.7586336264
3366.8250641823 -35.7650032158
3368.3473820686 -35.7713700895
3369.8666830063 -35.7777342600
3371.4012298584 -35.7840957627
3372.9194369316 -35.7904546580
3374.4412448406 -35.7968109940
3375.9587097168 -35.8031647114
3377.4826416969 -35.8095158153
3379.0039746761 -35.8158643120
3380.5307106972 -35.8222102052
3382.0516476631 -35.8285535025
3383.5714497566 -35.8348942130
3385.0888216496 -35.8412323431
3386.6079134941 -35.8475679015
3388.1283175945 -35.8539008983
3389.6815357208 -35.8602313421
3391.2291116714 -35.8665592379
3392.7492256165 -35.8728845905
3394.2706625462 -35.8792074104
3395.8158097267 -35.8855277000
3397.3440377712 -35.8918454697
3398.8649449348 -35.8981607303
3400.3872661591 -35.9044734959
3401.9035651684 -35.9107837833
3403.4254021645 -35.9170916098
3404.9417722225 -35.9233969854
3406.4623632431 -35.9296999165
3407.9803624153 -35.9360004102
3409.5028464794 -35.9422984887
3411.0377295017 -35.9485941508
3412.5584983826 -35.9548874041
3414.0810403824 -35.9611782622
3415.6023914814 -35.9674667346
3417.1222105026 -35.9737528286
3418.6401677132 -35.9800365487
3420.1605858803 -35.9863179051
3421.6815669537 -35.9925969221
3423.2042448521 -35.9988736128
3424.7233788967 -36.0051479825
3426.2413389683 -36.0114200373
3427.7642030716 -36.0176897828
3429.2871489525 -36.0239572255
3430.8179850578 -36.0302223701
3432.3380508423 -36.0364852214
3433.8584179878 -36.0427457855
3435.3802990913 -36.0490040720
3436.8999562263 -36.0552600889
3438.4230983257 -36.0615138406
3439.9498131275 -36.0677653356
3441.4729683399 -36.0740145789
3442.9925663471 -36.0802615775
3444.5161294937 -36.0865063450
3446.0344536304 -36.0927488853
3447.5560145378 -36.0989892030
3449.0756874084 -36.1052273054
3450.5946524143 -36.1114631978
3452.1269083023 -36.1176968871
3453.6858203411 -36.1239283778
3455.2050561905 -36.1301576768
3456.7248201370 -36.1363847923
3458.2462573051 -36.1426097309
3459.7644693851 -36.1488324964
3461.2864282131 -36.1550530957
3462.8052673340 -36.1612715383
3464.3263604641 -36.1674878316
3465.8453593254 -36.1737019833
3467.3676652908 -36.1799140051
3468.8862664700 -36.1861238992
3470.4092674255 -36.1923316733
3471.9446532726 -36.1985373406
3473.4632451534 -36.2047409082
3474.9832410812 -36.2109423801
3476.5070469379 -36.2171417656
3478.0286099911 -36.2233390729
3479.5485599041 -36.2295343055
3481.0680639744 -36.2357274671
3482.5862469673 -36.2419185673
3484.1055729389 -36.2481076125
3485.6231579781 -36.2542946152
3487.1422510147 -36.2604795792
3488.6634051800 -36.2666625045
3490.1828281879 -36.2728434005
3491.7188422680 -36.2790222741
3493.2402434349 -36.2851991314
3494.7567355633 -36.2913739774
3496.2775795460 -36.2975468166
3497.7956576347 -36.3037176633
3499.3181338310 -36.3098865232
3500.8435728550 -36.3160534706
3502.3621459007 -36.3222184790
3503.8824148178 -36.3283815310
3505.4011728764 -36.3345426309
3506.9204487801 -36.3407017852
3508.4407887459 -36.3468589985
3509.9590265751 -36.3530142744
3511.4898176193 -36.3591676160
3513.0096344948 -36.3653190295
3514.5277717113 -36.3714685234
3516.0532307625 -36.3776161270
3517.5697085857 -36.3837618450
3519.0903725624 -36.3899056703
3520.6243495941 -36.3960476071
3522.1666376591 -36.4021876586
3523.6828355789 -36.4083258352
3525.2048146725 -36.4144621444
3526.7218325138 -36.4205965869
3528.2428274155 -36.4267291663
3529.7600824833 -36.4328598887
3531.2912824154 -36.4389887588
3532.8104252815 -36.4451157815
3534.3313503265 -36.4512409574
3535.8497433662 -36.4573642969
3537.3680672646 -36.4634858046
3538.8907382488 -36.4696054844
3540.4088931084 -36.4757233445
3541.9290511608 -36.4818393939
3543.4464082718 -36.4879536376
3544.9681313038 -36.4940660827
3546.4882681370 -36.5001767355
3548.0096669197 -36.5062856014
3549.5311567783 -36.5123926975
3551.0641887188 -36.5184980350
3552.5816807747 -36.5246016024
3554.1049888134 -36.5307034050
3555.6241927147 -36.5368034461
3557.1441736221 -36.5429017241
3558.6659035683 -36.5489982442
3560.1949427128 -36.5550930214
3561.7148866653 -36.5611860502
3563.2371687889 -36.5672773348
3564.7569665909 -36.5733668805
3566.2766225338 -36.5794546907
3567.7973613739 -36.5855407674
3569.3160274029 -36.5916251104
3570.8523383141 -36.5977077257
3572.3711142540 -36.6037886162
3573.8912491798 -36.6098677912
3575.4121530056 -36.6159452534
3576.9356608391 -36.6220210081
3578.4573428631 -36.6280950645
3579.9847619534 -36.6341674288
3581.5054059029 -36.6402381069
3583.0280950069 -36.6463071041
3584.5474181175 -36.6523744243
3586.0696229935 -36.6584401216
3587.5936548710 -36.6645041778
3589.1152818203 -36.6705665813
3590.6423068047 -36.6766273327
3592.1699948311 -36.6826864371
3593.6929337978 -36.6887439019
3595.2170658112 -36.6947997323
3596.7679109573 -36.7008539298
3598.3014500141 -36.7069064942
3599.8244240284 -36.7129574295
3601.3442931175 -36.7190067367
3602.8654811382 -36.7250544261
3604.3861219883 -36.7311005016
3605.9079179764 -36.7371449691
3607.4277930260 -36.7431878362
3608.9554600716 -36.7492291179
3610.4769649506 -36.7552688129
3612.0124409199 -36.7613069211
3613.5293569565 -36.7673434425
3615.0503969193 -36.7733783750
3616.5712428093 -36.7794117208
3618.0940959454 -36.7854434851
3619.6111719608 -36.7914736730
3621.1368930340 -36.7975022876
3622.6579599380 -36.8035293282
3624.1781759262 -36.8095547974
3625.6984469891 -36.8155787005
3627.2202000618 -36.8216010424
3628.7418229580 -36.8276218601
3630.2602031231 -36.8336411296
3631.7908000946 -36.8396588535
3633.3193159103 -36.8456750409
3634.8411929607 -36.8516896965
3636.3602471352 -36.8577028260
3637.8816013336 -36.8637144380
3639.4006671906 -36.8697245358
3640.9294183254 -36.8757331238
3642.4482302666 -36.8817402068
3643.9698903561 -36.8877457846
3645.4902024269 -36.8937498732
3647.0093955994 -36.8997524682
3648.5285105705 -36.9057535715
3650.0534865856 -36.9117531866
3651.5938656330 -36.9177513189
3653.1387407780 -36.9237479744
3654.6603107452 -36.9297431568
3656.1813378334 -36.9357369034
3657.7012798786 -36.9417292013
3659.2274799347 -36.9477200428
3660.7485928535 -36.9537094317
3662.2671709061 -36.9596973716
3663.7870459557 -36.9656838677
3665.3055789471 -36.9716689250
3666.8282108307 -36.9776525448
3668.3465399742 -36.9836347319
3669.8664331436 -36.9896154847
3671.3984181881 -36.9955948028
3672.9205791950 -37.0015726886
3674.4417340755 -37.0075491458
3675.9637460709 -37.0135241989
3677.4811289310 -37.0194978513
3679.0019369125 -37.0254700903
3680.5273869038 -37.0314409162
3682.0444579124 -37.0374103345
3683.5662338734 -37.0433783482
3685.0846228600 -37.0493449600
3686.6026136875 -37.0553101770
3688.1228415966 -37.0612740012
3689.6421997547 -37.0672364332
3691.1718857288 -37.0731974735
3692.6941547394 -37.0791571251
3694.2134797573 -37.0851153932
3695.7365417480 -37.0910722834
3697.2550027370 -37.0970277984
3698.7751946449 -37.1029819373
3700.2934715748 -37.1089346982
3701.8151686192 -37.1148860866
3703.3362185955 -37.1208361013
3704.8598496914 -37.1267847518
3706.3776228428 -37.1327320471
3707.8983659744 -37.1386779920
3709.4204699993 -37.1446225940
3710.9645798206 -37.1505658623
3712.4844007492 -37.1565077938
3714.0023949146 -37.1624483888
3715.5207390785 -37.1683876515
3717.0391271114 -37.1743255861
3718.5580871105 -37.1802621948
3720.0766401291 -37.1861974848
3721.5976831913 -37.1921314570
3723.1171140671 -37.1980641144
3724.6375210285 -37.2039954690
3726.1573061943 -37.2099255271
3727.6788830757 -37.2158542936
3729.1981511116 -37.2217817705
3730.7313280106 -37.2277079599
3732.2486660480 -37.2336328673
3733.7670621872 -37.2395564988
3735.2853701115 -37.2454788584
3736.8031761646 -37.2513999483
3738.3231132030 -37.2573197725
3739.8462290764 -37.2632383312
3741.3709390163 -37.2691556296
3742.8904600143 -37.2750716672
3744.4095740318 -37.2809864421
3745.9301381111 -37.2868999557
3747.4517121315 -37.2928122168
3748.9699039459 -37.2987232300
3750.4876210690 -37.3046329989
3752.0176620483 -37.3105415285
3753.5393679142 -37.3164488231
3755.0579619408 -37.3223548873
3756.5804738998 -37.3282597271
3758.0997018814 -37.3341633481
3759.6206169128 -37.3400657554
3761.1449427605 -37.3459669524
3762.6654496193 -37.3518669468
3764.1899447441 -37.3577657444
3765.7130959034 -37.3636633449
3767.2435579300 -37.3695597560
3768.7620539665 -37.3754549824
3770.2787411213 -37.3813490257
3771.8128581047 -37.3872418908
3773.3329651356 -37.3931335822
3774.8505582809 -37.3990241021
3776.3734433651 -37.4049134539
3777.8932754993 -37.4108016376
3779.4143064022 -37.4166886544
3780.9353592396 -37.4225745120
3782.4565813541 -37.4284592147
3783.9991624355 -37.4343427644
3785.5380804539 -37.4402251652
3787.0567033291 -37.4461064191
3788.5897963047 -37.4519865270
3790.1157031059 -37.4578654914
3791.6461839676 -37.4637433195
3793.1668939590 -37.4696200141
3794.6972668171 -37.4754955791
3796.2248346806 -37.4813700172
3797.7447028160 -37.4872433338
3799.2641546726 -37.4931155338
3800.7910587788 -37.4989866211
3802.3126506805 -37.5048565971
3803.8313965797 -37.5107254716
3805.3508546352 -37.5165932495
3806.8695454597 -37.5224599337
3808.4219574928 -37.5283255278
3809.9853494167 -37.5341900335
3811.5751295090 -37.5400534520
3813.1038534641 -37.5459157865
3814.6257953644 -37.5517770382
3816.1474833488 -37.5576372097
3817.6707222462 -37.5634963046
3819.1901803017 -37.5693543266
3820.7119672298 -37.5752112803
3822.2338733673 -37.5810671673
3823.7546203136 -37.5869219802
3825.2735633850 -37.5927757211
3826.7972464561 -37.5986283927
3828.3168575764 -37.6044800010
3829.8436126709 -37.6103305522
3831.3790867329 -37.6161800494
3832.8955068588 -37.6220284962
3834.4160807133 -37.6278758958
3835.9370336533 -37.6337222503
3837.4580016136 -37.6395675626
3838.9773547649 -37.6454118368
3840.5077767372 -37.6512550760
3842.0260758400 -37.6570972839
3843.5484559536 -37.6629384671
3845.0661468506 -37.6687786279
3846.6038448811 -37.6746177663
3848.1266238689 -37.6804558877
3849.6457488537 -37.6862929986
3851.1764478683 -37.6921290980
3852.6963880062 -37.6979641864
3854.2168700695 -37.7037982645
3855.7413611412 -37.7096313346
3857.2713971138 -37.7154634020
3858.7938649654 -37.7212944701
3860.3192420006 -37.7271245432
3861.8391039371 -37.7329536241
3863.3630447388 -37.7387817150
3864.8848056793 -37.7446088193
3866.4072017670 -37.7504349308
3867.9284949303 -37.7562600483
3869.4513628483 -37.7620841750
3870.9820759296 -37.7679073147
3872.5054278374 -37.7737294708
3874.0255508423 -37.7795506474
3875.6041779518 -37.7853708505
3877.1760647297 -37.7911900881
3878.6985957623 -37.7970083641
3880.2213966846 -37.8028256829
3881.7420997620 -37.8086420436
3883.2661767006 -37.8144574468
3884.7882125378 -37.8202718983
3886.3082416058 -37.8260854023
3887.8268885612 -37.8318979626
3889.3473656178 -37.8377095828
3890.8773276806 -37.8435202668
3892.3991537094 -37.8493300204
3893.9191157818 -37.8551388469
3895.4400029182 -37.8609467496
3896.9703419209 -37.8667537313
3898.5084879398 -37.8725597931
3900.0263381004 -37.8783649353
3901.5527842045 -37.8841691608
3903.0737740993 -37.8899724736
3904.6042802334 -37.8957748773
3906.1293373108 -37.9015763772
3907.6518533230 -37.9073769766
3909.1803023815 -37.9131766802
3910.7121975422 -37.9189754939
3912.2366676331 -37.9247734251
3913.7554814816 -37.9305704775
3915.2751915455 -37.9363666512
3916.7928395271 -37.9421619525
3918.3135344982 -37.9479563815
3919.8445584774 -37.9537499427
3921.3659324646 -37.9595426413
3922.8842003345 -37.9653344795
3924.4028673172 -37.9711254589
3925.9222733974 -37.9769155821
3927.4465343952 -37.9827048523
3928.9644494057 -37.9884932737
3930.4936485291 -37.9942808466
3932.0200674534 -38.0000675740
3933.5398726463 -38.0058534583
3935.0587208271 -38.0116384994
3936.5815768242 -38.0174226989
3938.0999398232 -38.0232060602
3939.6216826439 -38.0289885874
3941.1397666931 -38.0347702843
3942.6568186283 -38.0405511550
3944.1788694859 -38.0463312009
3945.6989545822 -38.0521104242
3947.2193436623 -38.0578888267
3948.7383108139 -38.0636664075
3950.2573399544 -38.0694431675
3951.7814710140 -38.0752191082
3953.3016271591 -38.0809942389
3954.8161139488 -38.0867685590
3956.3377130032 -38.0925420698
3957.8537430763 -38.0983147728
3959.3718981743 -38.1040866722
3960.8920691013 -38.1098577719
3962.4121332169 -38.1156280736
3963.9345521927 -38.1213975780
3965.4545211792 -38.1271662851
3966.9728922844 -38.1329341995
3968.4940352440 -38.1387013174
3970.0149152279 -38.1444676406
3971.5453844070 -38.1502331723
3973.0648334026 -38.1559979182
3974.5829694271 -38.1617618828
3976.1037242413 -38.1675250694
3977.6244602203 -38.1732874824
3979.1432933807 -38.1790491251
3980.6695065498 -38.1848100142
3982.1980586052 -38.1905701513
3983.7347495556 -38.1963295292
3985.2591934204 -38.2020881490
3986.7801444530 -38.2078460131
3988.3034753799 -38.2136031227
3989.8225145340 -38.2193594800
3991.3555665016 -38.2251150876
3992.8740315437 -38.2308699488
3994.3935096264 -38.2366240664
3995.9130747318 -38.2423774418
3997.4346227646 -38.2481300769
3998.9566996098 -38.2538819727
4000.4754357338 -38.2596331296
4001.9957926273 -38.2653835513
4003.5149266720 -38.2711332414
4005.0332846642 -38.2768822045
4006.5523717403 -38.2826304442
4008.0742337704 -38.2883779628
4009.5929207802 -38.2941247640
4011.1264209747 -38.2998708496
4012.6486070156 -38.3056162189
4014.1734261513 -38.3113608725
4015.6934852600 -38.3171048126
4017.2162551880 -38.3228480423
4018.7404081821 -38.3285905637
4020.2622439861 -38.3343323793
4021.7823371887 -38.3400734886
4023.3027040958 -38.3458138940
4024.8208651543 -38.3515535999
4026.3402831554 -38.3572926065
4027.8612220287 -38.3630309137
4029.3811209202 -38.3687685206
4030.9134619236 -38.3745054299
4032.4317989349 -38.3802416474
4033.9537129402 -38.3859771809
4035.4769749641 -38.3917120337
4036.9984769821 -38.3974462087
4038.5177328587 -38.4031797050
4040.0446438789 -38.4089125251
4041.5628967285 -38.4146446700
4043.0816087723 -38.4203761421
4044.6008687019 -38.4261069435
4046.1212067604 -38.4318370743
4047.6400506496 -38.4375665355
4049.1626875401 -38.4432953308
4050.6951565742 -38.4490234608
4052.2166204453 -38.4547509304
4053.7356104851 -38.4604777397
4055.2573783398 -38.4662038902
4056.7803213596 -38.4719293825
4058.2988183498 -38.4776542160
4059.8174283504 -38.4833783930
4061.3364064693 -38.4891019155
4062.8547835350 -38.4948247860
4064.3746595383 -38.5005470050
4065.8957555294 -38.5062685768
4067.4151754379 -38.5119895006
4068.9350204468 -38.5177097727
4070.4542584419 -38.5234293903
4071.9848754406 -38.5291483542
4073.5037064552 -38.5348666670
4075.0259974003 -38.5405843327
4076.5442574024 -38.5463013573
4078.0701384544 -38.5520177410
4079.5925874710 -38.5577334863
4081.1142833233 -38.5634485954
4082.6324932575 -38.5691630742
4084.1525921822 -38.5748769286
4085.6737742424 -38.5805901605
4087.1926741600 -38.5863027717
4088.7121400833 -38.5920147642
4090.2311539650 -38.5977261390
4091.7632749081 -38.6034368977
4093.2820367813 -38.6091470422
4094.8027458191 -38.6148565741
4096.3217587471 -38.6205654948
4097.8442146778 -38.6262738074
4099.3634226322 -38.6319815131
4100.8893976212 -38.6376886139
4102.4105436802 -38.6433951105
4103.9315905571 -38.6491010029
4105.4485485554 -38.6548062935
4106.9702606201 -38.6605109846
4108.4910545349 -38.6662150783
4110.0123665333 -38.6719185775
4111.5456657410 -38.6776214832
4113.0666959286 -38.6833237966
4114.5865991116 -38.6890255220
4116.1073029041 -38.6947266813
4117.6266839504 -38.7004272743
4119.1450018883 -38.7061272892
4120.6637938023 -38.7118267229
4122.1817958355 -38.7175255764
4123.7033786774 -38.7232238532
4125.2236835957 -38.7289215546
4126.7446825504 -38.7346186829
4128.2660996914 -38.7403152386
4129.7885475159 -38.7460112223
4131.3204736710 -38.7517066333
4132.8427758217 -38.7574014755
4134.3624417782 -38.7630957524
4135.8842177391 -38.7687894654
4137.4070177078 -38.7744826179
4138.9286236763 -38.7801752121
4140.4500496387 -38.7858672504
4141.9689846039 -38.7915587349
4143.4889764786 -38.7972496656
4145.0102443695 -38.8029400392
4146.5312814713 -38.8086298619
4148.0513443947 -38.8143191359
4149.5828633308 -38.8200078639
4151.1344583035 -38.8256960475
4152.6707613468 -38.8313836935
4154.1951291561 -38.8370708039
4155.7149422169 -38.8427573783
4157.2341871262 -38.8484434192
4158.7559611797 -38.8541289279
4160.2826840878 -38.8598139060
4161.8055810928 -38.8654983553
4163.3249239922 -38.8711822775
4164.8470790386 -38.8768656826
4166.3676660061 -38.8825485744
4167.9129090309 -38.8882309452
4169.4327390194 -38.8939128003
4170.9675319195 -38.8995941403
4172.4863708019 -38.9052749629
4174.0069179535 -38.9109552689
4175.5260989666 -38.9166350600
4177.0431659222 -38.9223143375
4178.5629837513 -38.9279931021
4180.0806996822 -38.9336713541
4181.6015045643 -38.9393490929
4183.1223044395 -38.9450263214
4184.6434063911 -38.9507030416
4186.1635541916 -38.9563792553
4187.6872773170 -38.9620549609
4189.2062132359 -38.9677301598
4190.7401552200 -38.9734048542
4192.2601671219 -38.9790790439
4193.7803561687 -38.9847527274
4195.3026220798 -38.9904259100
4196.8231680393 -38.9960985950
4198.3662831783 -39.0017707840
4199.8889863491 -39.0074424791
4201.4097294807 -39.0131136824
4202.9300656319 -39.0187843969
4204.4490966797 -39.0244546248
4205.9668245316 -39.0301243679
4207.4881083965 -39.0357936242
4209.0071341991 -39.0414623978
4210.5394570827 -39.0471306923
4212.0585722923 -39.0527985096
4213.5812032223 -39.0584658500
4215.1169950962 -39.0641327165
4216.6824460030 -39.0697991120
4218.2558810711 -39.0754650397
4219.7786481380 -39.0811305012
4221.2989542484 -39.0867954989
4222.8169872761 -39.0924600317
4224.3369581699 -39.0981240975
4225.8560302258 -39.1037876991
4227.3730840683 -39.1094508412
4228.9013249874 -39.1151135261
4230.4335091114 -39.1207757558
4231.9544990063 -39.1264375320
4233.4737200737 -39.1320988561
4234.9915101528 -39.1377597290
4236.5100193024 -39.1434201542
4238.0274982452 -39.1490801335
4239.5489952564 -39.1547396685
4241.0671250820 -39.1603987614
4242.5909790993 -39.1660574150
4244.1134889126 -39.1717156317
4245.6368057728 -39.1773734144
4247.1564607620 -39.1830307641
4248.6854088306 -39.1886876830
4250.2058589458 -39.1943441733
4251.7383708954 -39.2000002370
4253.2573208809 -39.2056558747
4254.7760217190 -39.2113110867
4256.2941107750 -39.2169658743
4257.8166408539 -39.2226202396
4259.3364257812 -39.2282741850
4260.8758828640 -39.2339277132
4262.3968648911 -39.2395808244
4263.9173538685 -39.2452335190
4265.4368717670 -39.2508857963
4266.9583146572 -39.2565376569
4268.4802587032 -39.2621891041
4269.9990336895 -39.2678401417
4271.5334506035 -39.2734907713
4273.0538575649 -39.2791409939
4274.5801665783 -39.2847908097
4276.1049735546 -39.2904402200
4277.6325395107 -39.2960892262
4279.1509864330 -39.3017378300
4280.6763103008 -39.3073860326
4282.1981322765 -39.3130338359
4283.7199282646 -39.3186812416
4285.2366464138 -39.3243282512
4286.7560212612 -39.3299748660
4288.2769842148 -39.3356210871
4289.7942843437 -39.3412669155
4291.3327431679 -39.3469123493
4292.8547310829 -39.3525573889
4294.3758959770 -39.3582020352
4295.8974018097 -39.3638462881
4297.4181697369 -39.3694901489
4298.9370238781 -39.3751336162
4300.4564137459 -39.3807766881
4301.9743006229 -39.3864193672
4303.4973235130 -39.3920616568
4305.0172803402 -39.3977035579
4306.5389432907 -39.4033450736
4308.0580272675 -39.4089862131
4309.5792193413 -39.4146269719
4311.1233334541 -39.4202673521
4312.6441216469 -39.4259073559
4314.1632406712 -39.4315469842
4315.6820785999 -39.4371862386
4317.2015454769 -39.4428251212
4318.7210676670 -39.4484636334
4320.2398605347 -39.4541017768
4321.7603085041 -39.4597395521
4323.2815265656 -39.4653769621
4324.8010375500 -39.4710140040
4326.3228225708 -39.4766506792
4327.8407664299 -39.4822869905
4329.3643724918 -39.4879229399
4330.8971996307 -39.4935585297
4332.4168736935 -39.4991937617
4333.9358785152 -39.5048286371
4335.4547586441 -39.5104631564
4336.9740855694 -39.5160973205
4338.4970936775 -39.5217311310
4340.0197117329 -39.5273645899
4341.5393056870 -39.5329976982
4343.0565247536 -39.5386304569
4344.5773696899 -39.5442628686
4346.0975947380 -39.5498949343
4347.6165676117 -39.5555266541
4349.1374228001 -39.5611580262
4350.6697976589 -39.5667890514
4352.1907505989 -39.5724197321
4353.7118096352 -39.5780500704
4355.2316005230 -39.5836800680
4356.7497425079 -39.5893097264
4358.2718806267 -39.5949390467
4359.7916076183 -39.6005680283
4361.3118786812 -39.6061966698
4362.8314306736 -39.6118249716
4364.3537137508 -39.6174529367
4365.8741927147 -39.6230805652
4367.3950586319 -39.6287078618
4368.9126946926 -39.6343348298
4370.4433286190 -39.6399614686
4371.9611237049 -39.6455877698
4373.4801046848 -39.6512137321
4374.9989948273 -39.6568393576
4376.5171806812 -39.6624646503
4378.0360605717 -39.6680896132
4379.5569736958 -39.6737142486
4381.0777397156 -39.6793385572
4382.5966126919 -39.6849625393
4384.1208167076 -39.6905861976
4385.6396226883 -39.6962095359
4387.1596837044 -39.7018325565
4388.6789007187 -39.7074552606
4390.2000887394 -39.7130776506
4391.7323267460 -39.7186997271
4393.2540977001 -39.7243214928
4394.7743608952 -39.7299429503
4396.2972629070 -39.7355641006
4397.8175151348 -39.7411849468
4399.3375222683 -39.7468054911
4400.8624222279 -39.7524257339
4402.3842873573 -39.7580456751
4403.9056415558 -39.7636653170
4405.4261555672 -39.7692846667
4406.9453506470 -39.7749037262
4408.4636645317 -39.7805224974
4409.9924485683 -39.7861409831
4411.5304815769 -39.7917591868
4413.0498974323 -39.7973771089
4414.6074302197 -39.8029947507
4416.1350991726 -39.8086121157
4417.6652891636 -39.8142292130
4419.1881132126 -39.8198460430
4420.7103121281 -39.8254626057
4422.2293159962 -39.8310789016
4423.7435290813 -39.8366949303
4425.2592179775 -39.8423106922
4426.7865297794 -39.8479261865
4428.3028936386 -39.8535414153
4429.8189904690 -39.8591563786
4431.3342585564 -39.8647710770
4432.8520145416 -39.8703855091
4434.3661913872 -39.8759996760
4435.8794202805 -39.8816135782
4437.3946554661 -39.8872272146
4438.9223515987 -39.8928405861
4440.4378187656 -39.8984536948
4441.9553837776 -39.9040665435
4443.4701147079 -39.9096791336
4444.9856796265 -39.9152914670
4446.5146136284 -39.9209035452
4448.0318195820 -39.9265153699
4449.5517485142 -39.9321269422
4451.0707776546 -39.9377382613
4452.5856466293 -39.9433493266
4454.1029417515 -39.9489601392
4455.6199057102 -39.9545707012
4457.1561756134 -39.9601810111
4458.6810524464 -39.9657910694
4460.2065124512 -39.9714008778
4461.7290134430 -39.9770104362
4463.2479033470 -39.9826197454
4464.7663705349 -39.9882288077
4466.2883377075 -39.9938376263
4467.8020288944 -39.9994462049
4469.3186748028 -40.0050545441
4470.8490767479 -40.0106626434
4472.5138568878 -40.0162704995
4474.0300238132 -40.0218781134
4475.5484058857 -40.0274854836
4477.0792758465 -40.0330926137
4478.5991578102 -40.0386995064
4480.1235747337 -40.0443061645
4481.6404819489 -40.0499125894
4483.1597180367 -40.0555187842
4484.6758589745 -40.0611247468
4486.1944420338 -40.0667304807
4487.7191061974 -40.0723359900
4489.2414233685 -40.0779412767
4490.7582602501 -40.0835463422
4492.2750644684 -40.0891511894
4493.7922074795 -40.0947558219
4495.3116095066 -40.1003602419
4496.8411605358 -40.1059644507
4498.3593986034 -40.1115684505
4499.8800897598 -40.1171722430
4501.3982658386 -40.1227758293
4502.9170198441 -40.1283792121
4504.4362628460 -40.1339823916
4505.9642989635 -40.1395853692
4507.4806411266 -40.1451881470
4509.0021970272 -40.1507907244
4510.5200650692 -40.1563931025
4512.0342550278 -40.1619952841
4513.5472450256 -40.1675972711
4515.0613040924 -40.1731990650
4516.5739610195 -40.1788006667
4518.0891401768 -40.1844020730
4519.6056861877 -40.1900032864
4521.1221892834 -40.1956043087
4522.6392183304 -40.2012051423
4524.1559252739 -40.2068057881
4525.6748890877 -40.2124062468
4527.1916470528 -40.2180065201
4528.7104761600 -40.2236066104
4530.2274723053 -40.2292065190
4531.7452342510 -40.2348062451
4533.2598972321 -40.2404057847
4534.7826783657 -40.2460051364
4536.2984654903 -40.2516043033
4537.8207635880 -40.2572032896
4539.3423037529 -40.2628020980
4540.8610258102 -40.2684007305
4542.3815367222 -40.2739991889
4543.9018878937 -40.2795974760
4545.4187028408 -40.2851955959
4546.9406788349 -40.2907935531
4548.4610698223 -40.2963913477
4549.9813537598 -40.3019889823
4551.5121035576 -40.3075864587
4553.0288705826 -40.3131837788
4554.5492126942 -40.3187809439
4556.0659837723 -40.3243779559
4557.5850687027 -40.3299748158
4559.1038784981 -40.3355715254
4560.6235523224 -40.3411680933
4562.1427183151 -40.3467645172
4563.6668031216 -40.3523607966
4565.1868190765 -40.3579569323
4566.7099599838 -40.3635529254
4568.2288229465 -40.3691487774
4569.7496669292 -40.3747444893
4571.2821869850 -40.3803400622
4572.8030400276 -40.3859354962
4574.3237991333 -40.3915307926
4575.8471610546 -40.3971259527
4577.3678629398 -40.4027209785
4578.8856339455 -40.4083158700
4580.4124109745 -40.4139106296
4581.9289450645 -40.4195052586
4583.4446561337 -40.4250997576
4584.9616711140 -40.4306941268
4586.4789142609 -40.4362883659
4587.9965102673 -40.4418824761
4589.5138752460 -40.4474764588
4591.0433082581 -40.4530703155
4592.5621874332 -40.4586640473
4594.0767574310 -40.4642576547
4595.5965774059 -40.4698511374
4597.1152472496 -40.4754444974
4598.6343324184 -40.4810377401
4600.1508834362 -40.4866308639
4601.6685023308 -40.4922238694
4603.1868484020 -40.4978167575
4604.7069334984 -40.5034095294
4606.2271573544 -40.5090021856
4607.7452313900 -40.5145947262
4609.2649374008 -40.5201871507
4610.7965795994 -40.5257794592
4612.3145325184 -40.5313716517
4613.8340213299 -40.5369637291
4615.3549144268 -40.5425556918
4616.8738443851 -40.5481475407
4618.3954603672 -40.5537392744
4619.9156053066 -40.5593308937
4621.4372434616 -40.5649224001
4622.9558923244 -40.5705137950
4624.4760353565 -40.5761050777
4625.9970135689 -40.5816962491
4627.5165786743 -40.5872873092
4629.0359315872 -40.5928782600
4630.5699646473 -40.5984691021
4632.0890367031 -40.6040598383
4633.6101858616 -40.6096504707
4635.1317417622 -40.6152409995
4636.6501827240 -40.6208314267
4638.1692945957 -40.6264217537
4639.6941385269 -40.6320119827
4641.2138144970 -40.6376021147
4642.7340884209 -40.6431921503
4644.2559964657 -40.6487820914
4645.7760565281 -40.6543719390
4647.2988605499 -40.6599616941
4648.8191425800 -40.6655513572
4650.3549916744 -40.6711409278
4651.8729507923 -40.6767304046
4653.3931965828 -40.6823197870
4654.9119343758 -40.6879090771
4656.4327664375 -40.6934982772
4657.9512114525 -40.6990873882
4659.4714114666 -40.7046764108
4660.9874083996 -40.7102653460
4662.5060863495 -40.7158541962
4664.0266273022 -40.7214429623
4665.5448722839 -40.7270316445
4667.0626852512 -40.7326202438
4668.5821824074 -40.7382087619
4670.1018733978 -40.7437971994
4671.6344213486 -40.7493855577
4673.1572904587 -40.7549738368
4674.6792714596 -40.7605620379
4676.2027835846 -40.7661501625
4677.7230706215 -40.7717382123
4679.2447636127 -40.7773261883
4680.7647466660 -40.7829140917
4682.2864787579 -40.7885019222
4683.8062007427 -40.7940896791
4685.3253307343 -40.7996773640
4686.8444328308 -40.8052649787
4688.3649728298 -40.8108525233
4689.8825356960 -40.8164400049
4691.4120697975 -40.8220274317
4692.9341647625 -40.8276147972
4694.4561879635 -40.8332021018
4695.9781398773 -40.8387893449
4697.4983918667 -40.8443765263
4699.0252928734 -40.8499636460
4700.5437767506 -40.8555507049
4702.0635685921 -40.8611377051
4703.5811674595 -40.8667246462
4705.1009514332 -40.8723115283
4706.6206922531 -40.8778983545
4708.1401281357 -40.8834851247
4709.6600830555 -40.8890718372
4711.1921501160 -40.8946584914
4712.7110121250 -40.9002450886
4714.2343502045 -40.9058316289
4715.7548463345 -40.9114181140
4717.2775354385 -40.9170045458
4718.7998735905 -40.9225909269
4720.3195905685 -40.9281772593
4721.8398165703 -40.9337635428
4723.3602516651 -40.9393497797
4724.8802306652 -40.9449359686
4726.3993568420 -40.9505221092
4727.9173049927 -40.9561082048
4729.4327960014 -40.9616942588
4730.9654119015 -40.9672802748
4732.4873888493 -40.9728662563
4734.0111408234 -40.9784522060
4735.5314078331 -40.9840381256
4737.0518679619 -40.9896240152
4738.5701670647 -40.9952098777
4740.0911409855 -41.0007957078
4741.6087009907 -41.0063815048
4743.1301269531 -41.0119672717
4744.6515350342 -41.0175530096
4746.1713521481 -41.0231387219
4747.6913561821 -41.0287244117
4749.2128093243 -41.0343100808
4750.7466843128 -41.0398957310
4752.2656562328 -41.0454813631
4753.7842772007 -41.0510669770
4755.3074421883 -41.0566525744
4756.8288872242 -41.0622381580
4758.3464343548 -41.0678237307
4759.8776962757 -41.0734092942
4761.3963751793 -41.0789948505
4762.9183590412 -41.0845804012
4764.4380888939 -41.0901659460
4765.9598119259 -41.0957514869
4767.4800579548 -41.1013370258
4769.0020899773 -41.1069225646
4770.5318040848 -41.1125081047
4772.0526621342 -41.1180936477
4773.5743331909 -41.1236791949
4775.0954282284 -41.1292647464
4776.6128721237 -41.1348503039
4778.1338150501 -41.1404358694
4779.6530270576 -41.1460214451
4781.1732869148 -41.1516070328
4782.6910889149 -41.1571926364
4784.2100317478 -41.1627782581
4785.7474229336 -41.1683639011
4787.2705807686 -41.1739495658
4788.7918107510 -41.1795352542
4790.3297207355 -41.1851209679
4791.8494708538 -41.1907067090
4793.3692576885 -41.1962924791
4794.8930616379 -41.2018782801
4796.4108455181 -41.2074641130
4797.9340534210 -41.2130499786
4799.4536025524 -41.2186358779
4800.9771215916 -41.2242218107
4802.5307025909 -41.2298077777
4804.0951485634 -41.2353937794
4805.6151294708 -41.2409798172
4807.1367285252 -41.2465658928
4808.6565415859 -41.2521520067
4810.1812365055 -41.2577381604
4811.7052323818 -41.2633243549
4813.2229082584 -41.2689105902
4814.7454624176 -41.2744968684
4816.2666714191 -41.2800831887
4817.7890844345 -41.2856695520
4819.3166992664 -41.2912559597
4820.8381731510 -41.2968424128
4822.3600842953 -41.3024289124
4823.8839423656 -41.3080154600
4825.4018833637 -41.3136020568
4826.9241964817 -41.3191887036
4828.4437043667 -41.3247754011
4829.9646544456 -41.3303621497
4831.4973583221 -41.3359489494
4833.0185403824 -41.3415358030
4834.5372714996 -41.3471227121
4836.0605626106 -41.3527096769
4837.5801186562 -41.3582966973
4839.0980267525 -41.3638837742
4840.6184837818 -41.3694709088
4842.1362407207 -41.3750581032
4843.6582808495 -41.3806453587
4845.1768417358 -41.3862326770
4846.6974027157 -41.3918200594
4848.2178657055 -41.3974075074
4849.7402727604 -41.4029950225
4851.2725546360 -41.4085826057
4852.7960796356 -41.4141702583
4854.3140206337 -41.4197579843
4855.8366637230 -41.4253457843
4857.3559298515 -41.4309336580
4858.8781228065 -41.4365216065
4860.4002487659 -41.4421096306
4861.9218676090 -41.4476977308
4863.4398436546 -41.4532859044
4864.9634277821 -41.4588741521
4866.4840059280 -41.4644624747
4868.0041217804 -41.4700508769
4869.5253906250 -41.4756393567
4871.0575585365 -41.4812279139
4872.5796155930 -41.4868165496
4874.1009156704 -41.4924052643
4875.6212215424 -41.4979940601
4877.1431434155 -41.5035829387
4878.6737225056 -41.5091719012
4880.1948084831 -41.5147609484
4881.7210075855 -41.5203500799
4883.2422134876 -41.5259392959
4884.7642724514 -41.5315285945
4886.2847485542 -41.5371179763
4887.8067486286 -41.5427074404
4889.3286306858 -41.5482969888
4890.8616027832 -41.5538866227
4892.3783996105 -41.5594763450
4893.9003846645 -41.5650661579
4895.4221186638 -41.5706560624
4896.9438266754 -41.5762460579
4898.4616894722 -41.5818361458
4899.9804704189 -41.5874263291
4901.5178444386 -41.5930166098
4903.0374352932 -41.5986069898
4904.5581662655 -41.6041974700
4906.0803864002 -41.6097880512
4907.5992224216 -41.6153787354
4909.1187086105 -41.6209695240
4910.6652545929 -41.6265604122
4912.1862437725 -41.6321513965
4913.7107927799 -41.6377424773
4915.2380058765 -41.6433336572
4916.7596700191 -41.6489249388
4918.2837550640 -41.6545163251
4919.8020751476 -41.6601078184
4921.3190419674 -41.6656994207
4922.8392639160 -41.6712911350
4924.3587260246 -41.6768829639
4925.8738129139 -41.6824749091
4927.3954999447 -41.6880669724
4928.9164757729 -41.6936591552
4930.4526438713 -41.6992514598
4931.9737968445 -41.7048438884
4933.4953768253 -41.7104364421
4935.0494358540 -41.7160291219
4936.5835440159 -41.7216219281
4938.1017379761 -41.7272148610
4939.6385288239 -41.7328079221
4941.1863458157 -41.7384011134
4942.7079246044 -41.7439944364
4944.9830555916 -41.7495878930
4946.9741525650 -41.7551814850
4948.5782525539 -41.7607752140
4950.1108586788 -41.7663690837
4951.7187316418 -41.7719630955
4953.3314566612 -41.7775572510
4954.8493998051 -41.7831515514
4956.3700137138 -41.7887459976
4957.8917846680 -41.7943405904
4959.6472706795 -41.7999353328
4961.3145906925 -41.8055302262
4962.8697066307 -41.8111252718
4964.4253005981 -41.8167204709
4965.9454145432 -41.8223158251
4967.4665036201 -41.8279113355
4968.9861366749 -41.8335070030
4970.5214338303 -41.8391028286
4972.0409557819 -41.8446988128
4973.5707957745 -41.8502949560
4975.0893967152 -41.8558912597
4976.6128556728 -41.8614877244
4978.1323318481 -41.8670843494
4979.6561620235 -41.8726811326
4981.1758511066 -41.8782780752
4982.6984410286 -41.8838751796
4984.2212290764 -41.8894724468
4985.7398891449 -41.8950698765
4987.2585380077 -41.9006674679
4988.7786688805 -41.9062652212
4990.3138086796 -41.9118631382
4991.8446128368 -41.9174612211
4993.3649547100 -41.9230594705
4994.8903567791 -41.9286578885
4996.4108316898 -41.9342564768
4997.9286367893 -41.9398552370
4999.4726188183 -41.9454541709
5001.0258257389 -41.9510532801
5002.5472376347 -41.9566525664
5004.0748505592 -41.9622520304
5005.6004226208 -41.9678516735
5007.1260466576 -41.9734514970
5008.6505458355 -41.9790515023
5010.1671607494 -41.9846516906
5011.6885378361 -41.9902520631
5013.2066588402 -41.9958526212
5014.7419807911 -42.0014533659
5016.2723498344 -42.0070542981
5017.7931187153 -42.0126554191
5019.4057435989 -42.0182567291
5020.9211215973 -42.0238582291
5022.4359636307 -42.0294599203
5023.9467296600 -42.0350618038
5025.4742717743 -42.0406638802
5026.9916176796 -42.0462661513
5028.5127696991 -42.0518686184
5030.0357646942 -42.0574712825
5031.5621576309 -42.0630741453
5033.0790956020 -42.0686772071
5034.5998206139 -42.0742804676
5036.1187474728 -42.0798839255
5037.6392374039 -42.0854875804
5039.1592063904 -42.0910914344
5040.6779024601 -42.0966954892
5042.1997156143 -42.1022997443
5043.7189946175 -42.1079041964
5045.2352886200 -42.1135088463
5046.7523026466 -42.1191136973
5048.2711164951 -42.1247187521
5049.7900655270 -42.1303240126
5051.3232924938 -42.1359294818
5052.8440485001 -42.1415351614
5054.3647735119 -42.1471410526
5055.9324796200 -42.1527471557
5057.4516956806 -42.1583534724
5058.9744548798 -42.1639600039
5060.4960379601 -42.1695667493
5062.0146958828 -42.1751737106
5063.5452878475 -42.1807808893
5065.0650928020 -42.1863882872
5066.5818169117 -42.1919959073
5068.0992059708 -42.1976037546
5069.6215779781 -42.2032118295
5071.1371631622 -42.2088201323
5072.6507132053 -42.2144286634
5074.1627922058 -42.2200374237
5075.6821641922 -42.2256464126
5077.1977531910 -42.2312556314
5078.7215232849 -42.2368650811
5080.2546334267 -42.2424747625
5081.7742865086 -42.2480846764
5083.2942385674 -42.2536948240
5084.8168146610 -42.2593052062
5086.3425705433 -42.2649158233
5087.8706185818 -42.2705266767
5089.3967716694 -42.2761377668
5090.9286355972 -42.2817490949
5092.4494037628 -42.2873606625
5093.9696447849 -42.2929724694
5095.4858307838 -42.2985845164
5097.0105626583 -42.3041968046
5098.5352036953 -42.3098093353
5100.0638086796 -42.3154221098
5101.5921835899 -42.3210351281
5103.1105406284 -42.3266483903
5104.6291105747 -42.3322618968
5106.1483974457 -42.3378756491
5107.6659364700 -42.3434896477
5109.1849794388 -42.3491038941
5110.7161934376 -42.3547183894
5112.2349774837 -42.3603331340
5113.7525594234 -42.3659481285
5115.2749514580 -42.3715633733
5116.7932395935 -42.3771788680
5118.3305797577 -42.3827946137
5119.9938416481 -42.3884106120
5121.5197155476 -42.3940268640
5123.0384964943 -42.3996433706
5124.5563395023 -42.4052601326
5126.0747375488 -42.4108771507
5127.6053476334 -42.4164944229
5129.1486866474 -42.4221119471
5130.6661124229 -42.4277297229
5132.1787533760 -42.4333477505
5133.6908364296 -42.4389660319
5135.2196545601 -42.4445845686
5136.7423574924 -42.4502033622
5138.2629106045 -42.4558224137
5139.7872884274 -42.4614417247
5141.3058974743 -42.4670612961
5142.8251774311 -42.4726811290
5144.3450884819 -42.4783012215
5145.8629565239 -42.4839215747
5147.3842015266 -42.4895421900
5148.9009447098 -42.4951630670
5150.4322597980 -42.5007842061
5151.9506797791 -42.5064056090
5153.4700489044 -42.5120272775
5154.9898769855 -42.5176492127
5156.5096890926 -42.5232714168
5158.0286781788 -42.5288938913
5159.5471181870 -42.5345166361
5161.0645811558 -42.5401396511
5162.5799319744 -42.5457629374
5164.1012959480 -42.5513864965
5165.6222469807 -42.5570103300
5167.1419627666 -42.5626344391
5168.6617517471 -42.5682588254
5170.1949048042 -42.5738834902
5171.7171418667 -42.5795084344
5173.2398188114 -42.5851336591
5174.7572507858 -42.5907591648
5176.2784526348 -42.5963849507
5177.7974696159 -42.6020110175
5179.3221807480 -42.6076373673
5180.8428177834 -42.6132640010
5182.3651027679 -42.6188909194
5183.8817908764 -42.6245181243
5185.4023768902 -42.6301456176
5186.9234838486 -42.6357734005
5188.4437658787 -42.6414014737
5189.9901378155 -42.6470298378
5191.5125908852 -42.6526584958
5193.0240287781 -42.6582874492
5194.5351207256 -42.6639166995
5196.0575797558 -42.6695462475
5197.5748116970 -42.6751760943
5199.0918087959 -42.6808062411
5200.6114590168 -42.6864366888
5202.1335139275 -42.6920674381
5203.6494679451 -42.6976984895
5205.1700339317 -42.7033298434
5206.6865119934 -42.7089615029
5208.2072839737 -42.7145934671
5209.7274749279 -42.7202257597
5211.2594969273 -42.7258583681
5212.7772879601 -42.7314912874
5214.2967097759 -42.7371245179
5215.8314306736 -42.7427580589
5217.3531446457 -42.7483919097
5218.8717386723 -42.7540260698
5220.3913688660 -42.7596605401
5221.9215319157 -42.7652953216
5223.4553890228 -42.7709304157
5224.9766321182 -42.7765658234
5226.4965090752 -42.7822015453
5228.0174682140 -42.7878375812
5229.5347192287 -42.7934739317
5231.0694491863 -42.7991105978
5232.5882651806 -42.8047475786
5234.1077172756 -42.8103848753
5235.6250293255 -42.8160224891
5237.1456861496 -42.8216604222
5238.6694121361 -42.8272986775
5240.1877572536 -42.8329372514
5241.7030372620 -42.8385761456
5243.2202641964 -42.8442153626
5244.7417602539 -42.8498549042
5246.2605893612 -42.8554947716
5247.7795624733 -42.8611349647
5249.2956054211 -42.8667754856
5250.8250734806 -42.8724163367
5252.3438065052 -42.8780575204
5253.8637504578 -42.8836990380
5255.3842973709 -42.8893408914
5256.9035673141 -42.8949830815
5258.4485774040 -42.9006256097
5259.9738144875 -42.9062684773
5261.5054295063 -42.9119116850
5263.0472993851 -42.9175552339
5264.6515862942 -42.9231991246
5266.1688563824 -42.9288433579
5267.6849954128 -42.9344879352
5269.2105853558 -42.9401328585
5270.7488284111 -42.9457781296
5272.2684915066 -42.9514237490
5273.7953023911 -42.9570697162
5275.3149082661 -42.9627160324
5276.8403272629 -42.9683626997
5278.3661031723 -42.9740097197
5279.8849053383 -42.9796570938
5281.4298453331 -42.9853048232
5282.9569733143 -42.9909529089
5284.4793512821 -42.9966013521
5286.0023112297 -43.0022501536
5287.5208811760 -43.0078993175
5289.0425560474 -43.0135488490
5290.5897810459 -43.0191987432
5292.1107840538 -43.0248490002
5293.6310429573 -43.0304996203
5295.1958420277 -43.0361506042
5296.7186510563 -43.0418019520
5298.2492129803 -43.0474536648
5299.8691840172 -43.0531057437
5301.3875501156 -43.0587581897
5302.9076850414 -43.0644110042
5304.4241549969 -43.0700641878
5305.9432511330 -43.0757177415
5307.4592442513 -43.0813716665
5308.9773254395 -43.0870259641
5310.5062165260 -43.0926806341
5312.0258655548 -43.0983356759
5313.5568926334 -43.1039910906
5315.0905237198 -43.1096468800
5316.6091616154 -43.1153030454
5318.1296916008 -43.1209595865
5319.7660937309 -43.1266165044
5321.3047406673 -43.1322738005
5322.8342146873 -43.1379314758
5324.3563725948 -43.1435895304
5325.8740956783 -43.1492479654
5327.3904647827 -43.1549067816
5328.9089527130 -43.1605659790
5330.4418425560 -43.1662255570
5331.9613773823 -43.1718855163
5333.4794263840 -43.1775458581
5334.9952335358 -43.1832065838
5336.5127174854 -43.1888676946
5338.0357644558 -43.1945291914
5339.5536944866 -43.2001910756
5341.0733325481 -43.2058533483
5342.5936875343 -43.2115160106
5344.1168196201 -43.2171790632
5345.6379945278 -43.2228425066
5347.1579473019 -43.2285063420
5348.6779813766 -43.2341705715
5350.2081153393 -43.2398351945
5351.7242853642 -43.2455002103
5353.2425503731 -43.2511656208
5354.7663393021 -43.2568314279
5356.2862763405 -43.2624976326
5357.8023672104 -43.2681642362
5359.3306293488 -43.2738312398
5360.8521871567 -43.2794986443
5362.3804461956 -43.2851664508
5363.8988583088 -43.2908346611
5365.4172003269 -43.2965032764
5366.9361093044 -43.3021722934
5368.4544742107 -43.3078417087
5369.9780242443 -43.3135115231
5371.5042440891 -43.3191817341
5373.0248730183 -43.3248523420
5374.5460169315 -43.3305233486
5376.0786929131 -43.3361947563
5377.5996568203 -43.3418665671
5379.1263179779 -43.3475387831
5380.6450188160 -43.3532114063
5382.1669197083 -43.3588844384
5383.6897187233 -43.3645578810
5385.2106077671 -43.3702317364
5386.8454968929 -43.3759060057
5388.4287908077 -43.3815806898
5389.9544730186 -43.3872557902
5391.4858620167 -43.3929313085
5393.0043430328 -43.3986072500
5394.5235731602 -43.4042836130
5396.0403621197 -43.4099603986
5397.5567510128 -43.4156376081
5399.0761430264 -43.4213152427
5400.5960619450 -43.4269933033
5402.1156129837 -43.4326717904
5403.6378331184 -43.4383507050
5405.1581990719 -43.4440300475
5406.6774270535 -43.4497098195
5408.1984210014 -43.4553900224
5409.7167961597 -43.4610706569
5411.2502050400 -43.4667517244
5412.7884750366 -43.4724332260
5414.3081750870 -43.4781151635
5415.8267161846 -43.4837975383
5417.3458592892 -43.4894803450
5418.8694474697 -43.4951635817
5420.3883554935 -43.5008472493
5421.9059696198 -43.5065313486
5423.4215576649 -43.5122158813
5424.9423868656 -43.5179008495
5426.4579498768 -43.5235862551
5427.9802176952 -43.5292721000
5429.6035296917 -43.5349583856
5431.2265424728 -43.5406451118
5432.7508256435 -43.5463322790
5434.2711496353 -43.5520198881
5435.7878487110 -43.5577079385
5437.3130605221 -43.5633964320
5438.8350765705 -43.5690853706
5440.3739395142 -43.5747747559
5441.8959324360 -43.5804645892
5443.4177434444 -43.5861548710
5444.9358425140 -43.5918456031
5446.4565565586 -43.5975367875
5447.9790225029 -43.6032284257
5449.4995155334 -43.6089205194
5451.0343866348 -43.6146130703
5452.5539186001 -43.6203060806
5454.0750606060 -43.6259995515
5455.5949704647 -43.6316934843
5457.1150033474 -43.6373878790
5458.6340572834 -43.6430827369
5460.1522433758 -43.6487780585
5461.6688952446 -43.6544738446
5463.1865673065 -43.6601700957
5464.7230532169 -43.6658668129
5466.2460563183 -43.6715639970
5467.7639262676 -43.6772616495
5469.2866160870 -43.6829597725
5470.8204550743 -43.6886583653
5472.3448491096 -43.6943574285
5473.8648493290 -43.7000569639
5475.3865723610 -43.7057569735
5476.9139742851 -43.7114574584
5478.4376292229 -43.7171584194
5479.9606602192 -43.7228598580
5481.4784202576 -43.7285617763
5482.9980764389 -43.7342641753
5484.5174522400 -43.7399670560
5486.0364382267 -43.7456704198
5487.5550510883 -43.7513742680
5489.0746231079 -43.7570786020
5490.6054632664 -43.7627834223
5492.1249403954 -43.7684887298
5493.6423735619 -43.7741945241
5495.1640155315 -43.7799008057
5496.6804976463 -43.7856075765
5498.2010185719 -43.7913148386
5499.7227694988 -43.7970225910
5501.2451524734 -43.8027308344
5502.7634274960 -43.8084395707
5504.2823455334 -43.8141488015
5505.8079273701 -43.8198585284
5507.3332784176 -43.8255687530
5508.8506505489 -43.8312794767
5510.3913295269 -43.8369907009
5511.9128625393 -43.8427024269
5513.4333446026 -43.8484146545
5514.9501605034 -43.8541273855
5516.4679946899 -43.8598406212
5517.9848396778 -43.8655543636
5519.4994406700 -43.8712686140
5521.0236546993 -43.8769833738
5522.5398497581 -43.8826986443
5524.0584497452 -43.8884144260
5525.5845327377 -43.8941307187
5527.1063427925 -43.8998475248
5528.6226308346 -43.9055648459
5530.1458928585 -43.9112826834
5531.6819798946 -43.9170010386
5533.1972389221 -43.9227199126
5534.7180969715 -43.9284393068
5536.2351100445 -43.9341592226
5537.7581999302 -43.9398796597
5539.2742719650 -43.9456006179
5540.7948420048 -43.9513220982
5542.3114988804 -43.9570441026
5543.8251550198 -43.9627666309
5545.3355140686 -43.9684896837
5546.8550949097 -43.9742132620
5548.3768999577 -43.9799373673
5549.9499437809 -43.9856619994
5551.4848158360 -43.9913871601
5553.0034699440 -43.9971128517
5554.5165138245 -44.0028390750
5556.0414669514 -44.0085658317
5557.5668759346 -44.0142931236
5559.0879869461 -44.0200209528
5560.6011698246 -44.0257493204
5562.1349277496 -44.0314782266
5563.6837878227 -44.0372076727
5565.2164747715 -44.0429376602
5566.7341928482 -44.0486681903
5568.2632617950 -44.0543992635
5569.7835998535 -44.0601308810
5571.3008568287 -44.0658630438
5572.8238379955 -44.0715957525
5574.3434059620 -44.0773290077
5575.8674838543 -44.0830628109
5577.3944599628 -44.0887971636
5578.9188311100 -44.0945320664
5580.4412279129 -44.1002675210
5581.9624388218 -44.1060035281
5583.4841966629 -44.1117400895
5585.0014536381 -44.1174772048
5586.5150387287 -44.1232148755
5588.0358316898 -44.1289531035
5589.5744748116 -44.1346918912
5591.1245617867 -44.1404312406
5592.7633457184 -44.1461711537
5594.3199946880 -44.1519116323
5595.9036107063 -44.1576526783
5597.4315466881 -44.1633942932
5598.9504816532 -44.1691364783
5600.4699397087 -44.1748792348
5601.9852268696 -44.1806225639
5603.5214066505 -44.1863664667
5605.0402927399 -44.1921109439
5606.5601086617 -44.1978559961
5608.0952105522 -44.2036016247
5609.6381103992 -44.2093478309
5611.1566042900 -44.2150946164
5612.6747343540 -44.2208419827
5614.1990873814 -44.2265899320
5615.7482283115 -44.2323384655
5617.2785091400 -44.2380875834
5618.7989091873 -44.2438372865
5620.3156011105 -44.2495875762
5621.8323249817 -44.2553384534
5623.3531968594 -44.2610899200
5624.8726048470 -44.2668419769
5626.3911147118 -44.2725946257
5627.9107887745 -44.2783478687
5629.4462199211 -44.2841017072
5630.9668729305 -44.2898561416
5632.4817581177 -44.2956111721
5634.0008440018 -44.3013667994
5635.5206151009 -44.3071230253
5637.0411651134 -44.3128798516
5638.5571382046 -44.3186372790
5640.0767750740 -44.3243953078
5641.5931859016 -44.3301539388
5643.1113350391 -44.3359131731
5644.6358709335 -44.3416730124
5646.1573779583 -44.3474334577
5647.8063309193 -44.3531945104
5649.3454279900 -44.3589561724
5650.9682648182 -44.3647184461
5652.4865307808 -44.3704813330
5654.1201126575 -44.3762448329
5655.6819236279 -44.3820089463
5657.1990756989 -44.3877736754
5658.7307276726 -44.3935390217
5660.2509005070 -44.3993049874
5661.7670564651 -44.4050715739
5663.2851195335 -44.4108387821
5664.8020095825 -44.4166066136
5666.3202066422 -44.4223750704
5667.8363597393 -44.4281441537
5669.3551115990 -44.4339138651
5670.8703346252 -44.4396842063
5672.3894035816 -44.4454551785
5673.9049406052 -44.4512267825
5675.4583566189 -44.4569990192
5676.9744267464 -44.4627718899
5678.4910857677 -44.4685453965
5680.0097856522 -44.4743195403
5681.5266146660 -44.4800943228
5683.0416626930 -44.4858697439
5684.5578346252 -44.4916458024
5686.0808525085 -44.4974224990
5687.6307275295 -44.5031998355
5689.1669147015 -44.5089778137
5690.6980407238 -44.5147564351
5692.2229857445 -44.5205357010
5693.7459788322 -44.5263156131
5695.2663297653 -44.5320961727
5696.7828786373 -44.5378773812
5698.3175115585 -44.5436592398
5699.8344006538 -44.5494417502
5701.3527565002 -44.5552249134
5702.8714184761 -44.5610087304
5704.3868036270 -44.5667932023
5705.9285466671 -44.5725783306
5707.4446966648 -44.5783641172
5708.9616446495 -44.5841505632
5710.4791047573 -44.5899376702
5711.9932436943 -44.5957254390
5713.5091588497 -44.6015138750
5715.0252308846 -44.6073029760
5716.5440640450 -44.6130927427
5718.0603311062 -44.6188831763
5719.6042039394 -44.6246742777
5721.1562108994 -44.6304660480
5722.7748348713 -44.6362584885
5724.4113607407 -44.6420516002
5726.0538866520 -44.6478453838
5727.7032427788 -44.6536398399
5729.3467767239 -44.6594349695
5730.9978778362 -44.6652307727
5732.6477818489 -44.6710272510
5734.2984759808 -44.6768244061
5735.9519228935 -44.6826222390
5737.6072919369 -44.6884207503
5739.2590260506 -44.6942199409
5740.9131212234 -44.7000198126
5742.5673780441 -44.7058203672
5744.2170410156 -44.7116216070
5745.8654479980 -44.7174235332
5747.5184259415 -44.7232261457
5749.1707880497 -44.7290294439
5750.8174479008 -44.7348334282
5752.4613509178 -44.7406380994
5754.1013579369 -44.7464434579
5755.7408678532 -44.7522495034
5757.3745098114 -44.7580562368
5759.0054068565 -44.7638636600
5760.6356527805 -44.7696717743
5762.2649047375 -44.7754805802
5763.8903377056 -44.7812900790
5765.5123457909 -44.7871002723
5767.1327946186 -44.7929111614
5768.7521746159 -44.7987227481
5770.3715276718 -44.8045350336
5771.9909656048 -44.8103480182
5773.6093134880 -44.8161617031
5775.2222616673 -44.8219760900
5776.8026547432 -44.8277911806
5778.3726017475 -44.8336069762
5779.9331488609 -44.8394234780
5781.4914619923 -44.8452406870
5783.0509688854 -44.8510586042
5784.6087200642 -44.8568772305
5786.1348521709 -44.8626965670
5787.6635441780 -44.8685166147
5789.2138521671 -44.8743373748
5790.7457323074 -44.8801588484
5792.2828674316 -44.8859810364
5793.8405773640 -44.8918039388
5795.3648233414 -44.8976275563
5796.8854644299 -44.9034518901
5798.4065353870 -44.9092769415
5799.9259052277 -44.9151027115
5801.4458022118 -44.9209292010
5802.9643383026 -44.9267564108
5804.4822974205 -44.9325843420
5806.0025444031 -44.9384129953
5807.5191283226 -44.9442423717
5809.0383162498 -44.9500724724
5810.5716903210 -44.9559032984
5812.0943002701 -44.9617348507
5813.6164703369 -44.9675671285
5815.1391022205 -44.9734001331
5816.6594491005 -44.9792338659
5818.2841680050 -44.9850683281
5819.9861121178 -44.9909035207
5821.5282139778 -44.9967394446
5823.0504930019 -45.0025761005
5824.5752160549 -45.0084134897
5826.1278951168 -45.0142516135
5827.6866359711 -45.0200904731
5829.2441279888 -45.0259300691
5830.8159298897 -45.0317704030
5832.3771770000 -45.0376114761
5833.9476921558 -45.0434532912
5835.5338191986 -45.0492958492
5837.1108970642 -45.0551391503
5838.6870250702 -45.0609831951
5840.2826581001 -45.0668279846
5841.8740983009 -45.0726735198
5843.4639632702 -45.0785198001
5845.0518682003 -45.0843668260
5846.6352872849 -45.0902145987
5848.2202363014 -45.0960631183
5849.7901704311 -45.1019123865
5851.3639612198 -45.1077624049
5852.9268641472 -45.1136131752
5854.4990851879 -45.1194646986
5856.0559554100 -45.1253169752
5857.6268074512 -45.1311700073
5859.1957874298 -45.1370237963
5860.7626414299 -45.1428783436
5862.3209965229 -45.1487336508
5863.8764533997 -45.1545897193
5865.4321775436 -45.1604465501
5866.9922075272 -45.1663041438
5868.5572044849 -45.1721625022
5870.1174974442 -45.1780216268
5871.6507384777 -45.1838815190
5873.1980974674 -45.1897421801
5874.7494454384 -45.1956036109
5876.2931165695 -45.2014658115
5877.8439576626 -45.2073287828
5879.4076356888 -45.2131925265
5881.0063638687 -45.2190570441
5882.5730178356 -45.2249223368
5884.1309590340 -45.2307884067
5885.6714248657 -45.2366552542
5887.2113759518 -45.2425228801
5888.7567727566 -45.2483912857
5890.2986736298 -45.2542604714
5891.8427207470 -45.2601304385
5893.3907997608 -45.2660011885
5894.9427449703 -45.2718727229
5896.5114769936 -45.2777450427
5898.0807728767 -45.2836181482
5899.6359548569 -45.2894920393
5901.1942558289 -45.2953667161
5902.7533748150 -45.3012421798
5904.3115630150 -45.3071184315
5905.8603498936 -45.3129954727
5907.4010820389 -45.3188733097
5908.9530160427 -45.3247519407
5910.5160939693 -45.3306313659
5912.0646820068 -45.3365115862
5913.6128618717 -45.3423926021
5915.1704437733 -45.3482744149
5916.7283449173 -45.3541570259
5918.2850670815 -45.3600404358
5919.8417501450 -45.3659246451
5921.3870623112 -45.3718096547
5922.9138803482 -45.3776954658
5924.4447133541 -45.3835820791
5925.9802265167 -45.3894694960
5927.5346474648 -45.3953577173
5929.0544443130 -45.4012467449
5930.5872743130 -45.4071365801
5932.1082735062 -45.4130272240
5933.6370387077 -45.4189186774
5935.1624405384 -45.4248109408
5936.6877944469 -45.4307040157
5938.2102103233 -45.4365979037
5939.7418324947 -45.4424926061
5941.2894103527 -45.4483881242
5942.8347654343 -45.4542844592
5944.3780584335 -45.4601816080
5945.9157924652 -45.4660795729
5947.4516904354 -45.4719783543
5948.9992563725 -45.4778779532
5950.5598454475 -45.4837783709
5952.1158263683 -45.4896796093
5953.6714143753 -45.4955816698
5955.2281944752 -45.5014845533
5956.7666425705 -45.5073882603
5958.3067586422 -45.5132927924
5959.8518555164 -45.5191981504
5961.4025225639 -45.5251043347
5962.9584076405 -45.5310113451
5964.5043776035 -45.5369191835
5966.0477645397 -45.5428278515
5967.5957856178 -45.5487373507
5969.1545085907 -45.5546476832
5970.7214586735 -45.5605588511
5972.2705056667 -45.5664708559
5973.8232135773 -45.5723836993
5975.3788065910 -45.5782973825
5976.9364573956 -45.5842119062
5978.4916713238 -45.5901272722
5980.0627503395 -45.5960434822
5981.6307933331 -45.6019605377
5983.1885182858 -45.6078784405
5984.7471992970 -45.6137971924
5986.2878654003 -45.6197167971
5987.8392574787 -45.6256372558
5989.3978505135 -45.6315585698
5990.9709844589 -45.6374807398
5992.5530464649 -45.6434037676
5994.1138885021 -45.6493276546
5995.6835393906 -45.6552523990
5997.2477324009 -45.6611779992
5998.8149745464 -45.6671044552
6000.3873944283 -45.6730317698
6001.9534153938 -45.6789599452
6003.5125994682 -45.6848889832
6005.0730893612 -45.6908188853
6006.6359825134 -45.6967496526
6008.2063844204 -45.7026812871
6009.7842946053 -45.7086137910
6011.3906614780 -45.7145471661
6012.9681193829 -45.7204814131
6014.5323412418 -45.7264165331
6016.1009533405 -45.7323525269
6017.6681153774 -45.7382893951
6019.2328863144 -45.7442271394
6020.7948923111 -45.7501657636
6022.3550422192 -45.7561052696
6023.9114961624 -45.7620456578
6025.4716320038 -45.7679869302
6027.0280458927 -45.7739290879
6028.5862927437 -45.7798721329
6030.1378285885 -45.7858160670
6031.6651344299 -45.7917608922
6033.1901924610 -45.7977066097
6034.7131643295 -45.8036532210
6036.2345645428 -45.8096007277
6037.7530415058 -45.8155491328
6039.2720246315 -45.8214984370
6040.7939276695 -45.8274486419
6042.3134028912 -45.8333997494
6043.8326938152 -45.8393517614
6045.3525898457 -45.8453046796
6046.8713626862 -45.8512585052
6048.3905546665 -45.8572132397
6049.9211757183 -45.8631688845
6051.4480247498 -45.8691254414
6052.9682207108 -45.8750829118
6054.4887456894 -45.8810412973
6056.0083527565 -45.8870005991
6057.5328469276 -45.8929608185
6059.0563681126 -45.8989219563
6060.5783729553 -45.9048840124
6062.0985989571 -45.9108469882
6063.6182920933 -45.9168108828
6065.1378281116 -45.9227756978
6066.6584253311 -45.9287414353
6068.1799423695 -45.9347080967
6069.7092285156 -45.9406756838
6071.2335164547 -45.9466441982
6072.7517592907 -45.9526136395
6074.2735233307 -45.9585840063
6075.7930064201 -45.9645552996
6077.3145473003 -45.9705275226
6078.8396933079 -45.9765006790
6080.3611683846 -45.9824747715
6081.8844654560 -45.9884498025
6083.4062824249 -45.9944257744
6084.9252054691 -46.0004026893
6086.4462444782 -46.0063805493
6087.9675033092 -46.0123593562
6089.4872822762 -46.0183391114
6091.0193402767 -46.0243198155
6092.5406970978 -46.0303014690
6094.0604751110 -46.0362840736
6095.5830221176 -46.0422676287
6097.1032602787 -46.0482521349
6098.6222631931 -46.0542375943
6100.1423871517 -46.0602240096
6101.6612162590 -46.0662113829
6103.1816582680 -46.0721997163
6104.7019133568 -46.0781890124
6106.2220683098 -46.0841792732
6107.7724711895 -46.0901705002
6109.3005280495 -46.0961626945
6110.8494131565 -46.1021558568
6112.3724110126 -46.1081499875
6113.8954870701 -46.1141450884
6115.4435622692 -46.1201411623
6116.9810552597 -46.1261382114
6118.5019850731 -46.1321362376
6120.0225009918 -46.1381352432
6121.5455679893 -46.1441352299
6123.1029610634 -46.1501362001
6124.6611459255 -46.1561381557
6126.2324888706 -46.1621410988
6127.8182518482 -46.1681450311
6129.4152648449 -46.1741499542
6131.0439317226 -46.1801558681
6132.6576957703 -46.1861627749
6134.2697167397 -46.1921706768
6135.8833837509 -46.1981795758
6137.4941327572 -46.2041894737
6139.1141197681 -46.2102003723
6140.6877348423 -46.2162122729
6142.2668137550 -46.2222251770
6143.8442187309 -46.2282390862
6145.4241576195 -46.2342540021
6146.9900426865 -46.2402699262
6148.5543518066 -46.2462868597
6150.1272807121 -46.2523048040
6151.6878995895 -46.2583237603
6153.2467565536 -46.2643437287
6154.8037714958 -46.2703647109
6156.3567504883 -46.2763867092
6157.8834366798 -46.2824097255
6159.4347336292 -46.2884337617
6161.6513676643 -46.2944588197
6163.6637744904 -46.3004848999
6165.4150755405 -46.3065120042
6167.1410815716 -46.3125401343
6168.7708075047 -46.3185692919
6170.5121233463 -46.3245994785
6172.3076415062 -46.3306306959
6173.9928655624 -46.3366629460
6175.6986615658 -46.3426962306
6177.4094974995 -46.3487305522
6179.1167175770 -46.3547659115
6180.8400375843 -46.3608023102
6182.4543266296 -46.3668397501
6184.0462017059 -46.3728782328
6185.6459646225 -46.3789177598
6187.2213776112 -46.3849583327
6188.8110105991 -46.3909999531
6190.3952875137 -46.3970426224
6191.9848756790 -46.4030863421
6193.6430926323 -46.4091311136
6195.2083418369 -46.4151769378
6196.7606759071 -46.4212238162
6198.2980449200 -46.4272717498
6199.8144319057 -46.4333207400
6201.3354959488 -46.4393707880
6202.8551218510 -46.4454218954
6204.3798108101 -46.4514740637
6205.9000866413 -46.4575272944
6207.4219286442 -46.4635815889
6208.9434585571 -46.4696369487
6210.4857845306 -46.4756933748
6212.0155856609 -46.4817508677
6213.5468726158 -46.4878094293
6215.0677826405 -46.4938690609
6216.5878195763 -46.4999297639
6218.1105105877 -46.5059915398
6219.6367366314 -46.5120543902
6221.1557826996 -46.5181183163
6222.6764285564 -46.5241833198
6224.1947977543 -46.5302494020
6225.7170038223 -46.5363165644
6227.3290438652 -46.5423848080
6228.8569498062 -46.5484541345
6230.3915238380 -46.5545245451
6231.9133017063 -46.5605960410
6233.4333677292 -46.5666686217
6234.9533915520 -46.5727422885
6236.4731314182 -46.5788170426
6237.9915263653 -46.5848928854
6239.5130703449 -46.5909698185
6241.0309154987 -46.5970478434
6242.6060693264 -46.6031269616
6244.1434023380 -46.6092071741
6245.6631183624 -46.6152884822
6247.1817853451 -46.6213708874
6248.7372193336 -46.6274543914
6250.2675824165 -46.6335389956
6251.7875454426 -46.6396247014
6253.3077514172 -46.6457115090
6254.8535032272 -46.6517994173
6256.4059252739 -46.6578884278
6257.9335281849 -46.6639785415
6259.4911742210 -46.6700697603
6261.0118691921 -46.6761620866
6262.5328791142 -46.6822555214
6264.0544610023 -46.6883500657
6265.5807549953 -46.6944457212
6267.1249840260 -46.7005424891
6268.6764650345 -46.7066403709
6270.2353868484 -46.7127393687
6271.7704076767 -46.7188394838
6273.2928326130 -46.7249407173
6274.8265795708 -46.7310430710
6276.3804326057 -46.7371465472
6277.9039497375 -46.7432511486
6279.4267587662 -46.7493568772
6280.9446907043 -46.7554637348
6282.4654686451 -46.7615717234
6283.9852654934 -46.7676808446
6285.5069165230 -46.7737910997
6287.0267066956 -46.7799024904
6288.5468645096 -46.7860150182
6290.0793964863 -46.7921286842
6291.6000645161 -46.7982434904
6293.1276264191 -46.8043594383
6294.6751804352 -46.8104765294
6296.2046043873 -46.8165947651
6297.7260353565 -46.8227141475
6299.2470963001 -46.8288346781
6300.7940292358 -46.8349563587
6302.3198673725 -46.8410791906
6303.8396203518 -46.8472031751
6305.3851282597 -46.8533283138
6306.9058063030 -46.8594546083
6308.4291782379 -46.8655820599
6309.9632141590 -46.8717106702
6311.5165462494 -46.8778404401
6313.0368831158 -46.8839713709
6314.5582740307 -46.8901034641
6316.0783309937 -46.8962367214
6317.6011011600 -46.9023711444
6319.1267242432 -46.9085067347
6320.6487793922 -46.9146434938
6322.1706314087 -46.9207814231
6323.6936175823 -46.9269205238
6325.2144804001 -46.9330607971
6326.7375452518 -46.9392022443
6328.2558853626 -46.9453448668
6329.8023664951 -46.9514886652
6331.3264474869 -46.9576336398
6332.8476095200 -46.9637797919
6334.3652937412 -46.9699271232
6335.8897988796 -46.9760756313
6337.4142746925 -46.9822253185
6338.9350407124 -46.9883761875
6340.4568867683 -46.9945282403
6341.9777069092 -47.0006814785
6343.5080518723 -47.0068359036
6345.0284128189 -47.0129915175
6346.5619018078 -47.0191483222
6348.0924057961 -47.0253063197
6349.6217427254 -47.0314655121
6351.1449255943 -47.0376259012
6352.6668064594 -47.0437874884
6354.1857614517 -47.0499502757
6355.7064466476 -47.0561142645
6357.2254536152 -47.0622794535
6358.7481296062 -47.0684458446
6360.2755546570 -47.0746134392
6361.7944176197 -47.0807822392
6363.3126904964 -47.0869522471
6364.8360633850 -47.0931234647
6366.3588285446 -47.0992958937
6367.8785386086 -47.1054695356
6369.4021565914 -47.1116443921
6370.9329974651 -47.1178204648
6372.4532935619 -47.1239977555
6373.9746503830 -47.1301762654
6375.5000002384 -47.1363559963
6377.0359060764 -47.1425369499
6378.6854660511 -47.1487191266
6380.2437121868 -47.1549025282
6381.7701342106 -47.1610871563
6383.2904763222 -47.1672730133
6384.8110353947 -47.1734601014
6386.3295242786 -47.1796484210
6387.8512883186 -47.1858379742
6389.3728964329 -47.1920287626
6390.9050874710 -47.1982207877
6392.4275503159 -47.2044140515
6393.9491453171 -47.2106085561
6395.4707152843 -47.2168043031
6396.9886171818 -47.2230012942
6398.5198340416 -47.2291995309
6400.0530261993 -47.2353990148
6401.5728502274 -47.2415997468
6403.0944333076 -47.2478017288
6404.6159753799 -47.2540049621
6406.1350333691 -47.2602094486
6407.6588971615 -47.2664151893
6409.1788561344 -47.2726221849
6410.7144641876 -47.2788304366
6412.2376532555 -47.2850399466
6413.7564582825 -47.2912507162
6415.2738111019 -47.2974627449
6416.7947599888 -47.3036760348
6418.3132472038 -47.3098905898
6419.8325831890 -47.3161064128
6421.3551211357 -47.3223235058
6422.8757882118 -47.3285418710
6424.3998053074 -47.3347615101
6425.9212012291 -47.3409824248
6427.4436502457 -47.3472046175
6428.9664492607 -47.3534280904
6430.5031871796 -47.3596528458
6432.0236370564 -47.3658788852
6433.5466289520 -47.3721062100
6435.0657970905 -47.3783348218
6436.5884590149 -47.3845647221
6438.1096000671 -47.3907959128
6439.6302719116 -47.3970283958
6441.1504569054 -47.4032621716
6442.6726047993 -47.4094972421
6444.1916437149 -47.4157336089
6445.7102136612 -47.4219712740
6447.2286205292 -47.4282102390
6448.7521874905 -47.4344505056
6450.2855684757 -47.4406920761
6451.8030674458 -47.4469349525
6453.3223302364 -47.4531791362
6454.8413412571 -47.4594246286
6456.3620591164 -47.4656714309
6457.8820512295 -47.4719195450
6459.4018261433 -47.4781689729
6461.0072300434 -47.4844197165
6462.6477589607 -47.4906717776
6464.1749708652 -47.4969251579
6465.7003498077 -47.5031798577
6467.2213537693 -47.5094358790
6468.7417418957 -47.5156932233
6470.2903769016 -47.5219518923
6471.8132007122 -47.5282118876
6473.3308417797 -47.5344732110
6474.8510017395 -47.5407358637
6476.3705067635 -47.5469998474
6477.8929009438 -47.5532651640
6479.4145829678 -47.5595318143
6480.9339039326 -47.5657997993
6482.4554378986 -47.5720691200
6483.9752748013 -47.5783397792
6485.4952268600 -47.5846117791
6487.0141568184 -47.5908851217
6488.5322067738 -47.5971598087
6490.0611116886 -47.6034358420
6491.6756896973 -47.6097132226
6493.2341737747 -47.6159919523
6494.7496435642 -47.6222720323
6496.2686026096 -47.6285534638
6497.7833147049 -47.6348362477
6499.3035814762 -47.6411203853
6500.8142423630 -47.6474058778
6502.3249802589 -47.6536927273
6503.8384292126 -47.6599809359
6505.3505141735 -47.6662705057
6506.8611869812 -47.6725614389
6508.3728652000 -47.6788537370
6509.8859360218 -47.6851474016
6511.3977828026 -47.6914424343
6512.9086437225 -47.6977388370
6514.4189038277 -47.7040366120
6515.9290127754 -47.7103357612
6517.4390196800 -47.7166362866
6518.9562246799 -47.7229381899
6520.4684627056 -47.7292414730
6522.0001018047 -47.7355461375
6523.5300018787 -47.7418521851
6525.0485990047 -47.7481596175
6526.5620310307 -47.7544684364
6528.0752110481 -47.7607786436
6529.6068031788 -47.7670902405
6531.1234071255 -47.7734032286
6532.6467061043 -47.7797176093
6534.1674060822 -47.7860333840
6535.6901221275 -47.7923505546
6537.2096161842 -47.7986691221
6538.7278592587 -47.8049890882
6540.2505123615 -47.8113104544
6541.7720313072 -47.8176332227
6543.2939352989 -47.8239573946
6544.8133172989 -47.8302829719
6546.3355884552 -47.8366099544
6547.8529555798 -47.8429383442
6549.3738176823 -47.8492681432
6550.9036586285 -47.8555993534
6552.4235506058 -47.8619319763
6553.9458775520 -47.8682660135
6555.4797625542 -47.8746014669
6557.0000755787 -47.8809383383
6558.5322115421 -47.8872766292
6560.0503385067 -47.8936163414
6561.5736365318 -47.8999574768
6563.1059265137 -47.9063000369
6564.6230845451 -47.9126440232
6566.1442453861 -47.9189894372
6567.6656994820 -47.9253362808
6569.1847524643 -47.9316845558
6570.7095363140 -47.9380342641
6572.2310523987 -47.9443854072
6573.7503924370 -47.9507379872
6575.2729945183 -47.9570920055
6576.7943274975 -47.9634474640
6578.3162574768 -47.9698043641
6579.8335485458 -47.9761627075
6581.3538265228 -47.9825224962
6582.8710675240 -47.9888837319
6584.3926346302 -47.9952464163
6585.9123246670 -48.0016105511
6587.4329304695 -48.0079761379
6588.9527266026 -48.0143431779
6590.4839465618 -48.0207116722
6592.0047574043 -48.0270816222
6593.5290224552 -48.0334530299
6595.0510466099 -48.0398258974
6596.5704374313 -48.0462002266
6598.0920722485 -48.0525760189
6599.6102592945 -48.0589532754
6601.1323604584 -48.0653319975
6602.6508224010 -48.0717121871
6604.1727874279 -48.0780938458
6605.6927194595 -48.0844769754
6607.2169866562 -48.0908615776
6608.7357826233 -48.0972476535
6610.2679846287 -48.1036352042
6611.7858476639 -48.1100242305
6613.3098156452 -48.1164147343
6614.8308775425 -48.1228067151
6616.3540697098 -48.1292001746
6617.8779745102 -48.1355951156
6619.3982155323 -48.1419915402
6620.9198045731 -48.1483894506
6622.4396345615 -48.1547888489
6623.9583606720 -48.1611897345
6625.4789326191 -48.1675921085
6626.9982075691 -48.1739959737
6628.5198085308 -48.1804013312
6630.0561075211 -48.1868081834
6631.5758016109 -48.1932165344
6633.0994007587 -48.1996263887
6634.6210627556 -48.2060377459
6636.1439657211 -48.2124506072
6637.6684947014 -48.2188649751
6639.1919596195 -48.2252808513
6640.7121565342 -48.2316982338
6642.2345066071 -48.2381171252
6643.7546296120 -48.2445375287
6645.2758054733 -48.2509594467
6646.7958824635 -48.2573828801
6648.3173346519 -48.2638078313
6649.8541486263 -48.2702343031
6651.3755235672 -48.2766622981
6652.8965716362 -48.2830918185
6654.4152576923 -48.2895228653
6655.9367907047 -48.2959554412
6657.4548897743 -48.3023895490
6658.9750137329 -48.3088251910
6660.4963698387 -48.3152623684
6662.0204000473 -48.3217010824
6663.5401020050 -48.3281413353
6665.0620329380 -48.3345831294
6666.5825240612 -48.3410264670
6668.1040520668 -48.3474713504
6669.6351389885 -48.3539177806
6671.1563379765 -48.3603657603
6672.6756119728 -48.3668152918
6674.1971240044 -48.3732663778
6675.7205820084 -48.3797190202
6677.2426419258 -48.3861732213
6678.7703518867 -48.3926289836
6680.2897088528 -48.3990863090
6681.8137958050 -48.4055451997
6683.3402609825 -48.4120056570
6684.8613989353 -48.4184676835
6686.3806397915 -48.4249312813
6687.9033787251 -48.4313964523
6689.4272336960 -48.4378631984
6690.9636106491 -48.4443315221
6692.4918885231 -48.4508014255
6694.0148797035 -48.4572729099
6695.5320596695 -48.4637459773
6697.0535566807 -48.4702206300
6698.5711607933 -48.4766968702
6700.0919158459 -48.4831746991
6701.6121888161 -48.4896541192
6703.1320168972 -48.4961351325
6704.6509587765 -48.5026177412
6706.1718857288 -48.5091019472
6707.6932525635 -48.5155877522
6709.2149693966 -48.5220751578
6710.7571344376 -48.5285641652
6712.2775425911 -48.5350547757
6713.7965397835 -48.5415469911
6715.3148458004 -48.5480408138
6716.8376667500 -48.5545362454
6718.3554086685 -48.5610332879
6719.8769085407 -48.5675319431
6721.3997375965 -48.5740322128
6722.9261085987 -48.5805340985
6724.4470674992 -48.5870376010
6725.9693853855 -48.5935427224
6727.4909343719 -48.6000494653
6729.0123932362 -48.6065578315
6730.5440683365 -48.6130678241
6732.0632643700 -48.6195794452
6733.5817742348 -48.6260926974
6735.1041021347 -48.6326075829
6736.6215362549 -48.6391241038
6738.1472833157 -48.6456422622
6739.6703071594 -48.6521620607
6741.1900651455 -48.6586835018
6742.7140791416 -48.6652065880
6744.2366852760 -48.6717313213
6745.7596371174 -48.6782577032
6747.2806320190 -48.6847857350
6748.7997479439 -48.6913154190
6750.3303349018 -48.6978467570
6751.8523747921 -48.7043797509
6753.3717596531 -48.7109144029
6754.8953177929 -48.7174507154
6756.4119908810 -48.7239886911
6757.9351210594 -48.7305283310
6759.4567301273 -48.7370696374
6760.9780740738 -48.7436126131
6762.4967870712 -48.7501572606
6764.0154101849 -48.7567035825
6765.5345711708 -48.7632515813
6767.0531733036 -48.7698012590
6768.5720384121 -48.7763526172
6770.1016085148 -48.7829056583
6771.6235845089 -48.7894603842
6773.1426835060 -48.7960167965
6774.6638586521 -48.8025748980
6776.1854975224 -48.8091346911
6777.7118053436 -48.8156961780
6779.2339363098 -48.8222593614
6780.7568113804 -48.8288242436
6782.2746615410 -48.8353908268
6783.7960624695 -48.8419591134
6785.3135342598 -48.8485291055
6786.8334550858 -48.8551008042
6788.3543438911 -48.8616742113
6789.8878858089 -48.8682493272
6791.4087898731 -48.8748261530
6792.9314367771 -48.8814046914
6794.4516656399 -48.8879849446
6795.9733715057 -48.8945669149
6797.4944555759 -48.9011506053
6799.0116405487 -48.9077360194
6800.5325715542 -48.9143231593
6802.0611944199 -48.9209120268
6803.5928554535 -48.9275026232
6805.1235823631 -48.9340949511
6806.6503205299 -48.9406890126
6808.1729595661 -48.9472848108
6809.7071707249 -48.9538823476
6811.2282197475 -48.9604816250
6812.7507836819 -48.9670826455
6814.2711477280 -48.9736854119
6815.7919468880 -48.9802899264
6817.3125050068 -48.9868961913
6818.8319330215 -48.9935042084
6820.3720500469 -49.0001139800
6821.8929021358 -49.0067255072
6823.4151320457 -49.0133387922
6824.9362330437 -49.0199538371
6826.4603550434 -49.0265706448
6827.9812750816 -49.0331892172
6829.5138010979 -49.0398095571
6831.0322599411 -49.0464316667
6832.5711789131 -49.0530555484
6834.0971999168 -49.0596812043
6835.6171667576 -49.0663086362
6837.1350867748 -49.0729378460
6838.6567857265 -49.0795688354
6840.1721587181 -49.0862016069
6841.6974077225 -49.0928361627
6843.2169077396 -49.0994725050
6844.7376728058 -49.1061106360
6846.2596228123 -49.1127505577
6847.7814929485 -49.1193922718
6849.3023519516 -49.1260357805
6850.8385579586 -49.1326810859
6852.3636319637 -49.1393281902
6853.8849527836 -49.1459770954
6855.4049918652 -49.1526278029
6856.9244899750 -49.1592803139
6858.4486820698 -49.1659346309
6859.9690451622 -49.1725907566
6861.4887380600 -49.1792486922
6863.0096681118 -49.1859084391
6864.5323920250 -49.1925699988
6866.0499920845 -49.1992333744
6867.5725722313 -49.2058985689
6869.0913794041 -49.2125655847
6870.6265335083 -49.2192344243
6872.1471495628 -49.2259050896
6873.6689345837 -49.2325775831
6875.1882765293 -49.2392519067
6876.7125036716 -49.2459280624
6878.2295336723 -49.2526060527
6879.7479348183 -49.2592858801
6881.2695848942 -49.2659675471
6882.7872259617 -49.2726510552
6884.3071620464 -49.2793364056
6885.8292500973 -49.2860236000
6887.3536829948 -49.2927126413
6888.8764209747 -49.2994035318
6890.4101829529 -49.3060962738
6891.9309630394 -49.3127908700
6893.4544608593 -49.3194873231
6894.9758167267 -49.3261856354
6896.4968357086 -49.3328858086
6898.0151548386 -49.3395878441
6899.5362787247 -49.3462917448
6901.0576446056 -49.3529975132
6902.5804615021 -49.3597051519
6904.0995752811 -49.3664146634
6905.6211094856 -49.3731260499
6907.1433424950 -49.3798393139
6908.6653304100 -49.3865544577
6910.2007174492 -49.3932714832
6911.7324044704 -49.3999903927
6913.2551105022 -49.4067111885
6914.7758774757 -49.4134338730
6916.2946665287 -49.4201584474
6917.8165035248 -49.4268849142
6919.3374023438 -49.4336132757
6920.8552994728 -49.4403435341
6922.3767664433 -49.4470756919
6923.8973155022 -49.4538097518
6925.4187123775 -49.4605457161
6926.9359743595 -49.4672835867
6928.4563124180 -49.4740233653
6929.9890043736 -49.4807650543
6931.5120904446 -49.4875086544
6933.0317645073 -49.4942541677
6934.5518536568 -49.5010015966
6936.0709927082 -49.5077509434
6937.5915067196 -49.5145022105
6939.1107249260 -49.5212554009
6940.6291120052 -49.5280105168
6942.1491100788 -49.5347675608
6943.6704921722 -49.5415265360
6945.1923632622 -49.5482874439
6946.7137794495 -49.5550502871
6948.2337944508 -49.5618150682
6949.7650876045 -49.5685817898
6951.2862925529 -49.5753504543
6952.8050456047 -49.5821210642
6954.3251745701 -49.5888936222
6955.8452553749 -49.5956681305
6957.3671112061 -49.6024445915
6958.8874480724 -49.6092230074
6960.4123470783 -49.6160033810
6961.9361572266 -49.6227857147
6963.4569413662 -49.6295700108
6964.9760093689 -49.6363562717
6966.4968583584 -49.6431444998
6968.0180342197 -49.6499346972
6969.5498721600 -49.6567268663
6971.0697209835 -49.6635210093
6972.5912220478 -49.6703171281
6974.1119251251 -49.6771152249
6975.6293730736 -49.6839153019
6977.1490650177 -49.6907173614
6978.6745991707 -49.6975214056
6980.2000002861 -49.7043274366
6981.7226262093 -49.7111354565
6983.2440481186 -49.7179454675
6984.7614741325 -49.7247574717
6986.2840042114 -49.7315714716
6987.8023302555 -49.7383874693
6989.3263351917 -49.7452054670
6990.8573951721 -49.7520254671
6992.3763930798 -49.7588474718
6993.8975641727 -49.7656714833
6995.4190032482 -49.7724975038
6996.9402394295 -49.7793255354
6998.4596455097 -49.7861555801
6999.9778094292 -49.7929876388
7001.4936764240 -49.7998217126
7003.0137453079 -49.8066578039
7004.5325231552 -49.8134959151
7006.0538432598 -49.8203360487
7007.5721204281 -49.8271782069
7009.0932345390 -49.8340223917
7010.6273415089 -49.8408686053
7012.1504805088 -49.8477168503
7013.6706285477 -49.8545671294
7015.1949727535 -49.8614194446
7016.7138228416 -49.8682737981
7018.2366628647 -49.8751301924
7019.7607338428 -49.8819886296
7021.2860598564 -49.8888491125
7022.8054168224 -49.8957116433
7024.3259658813 -49.9025762244
7025.8452858925 -49.9094428581
7027.3649168015 -49.9163115470
7028.8843328953 -49.9231822934
7030.4163968563 -49.9300550997
7031.9386007786 -49.9369299680
7033.4565308094 -49.9438069004
7034.9785838127 -49.9506858993
7036.4999048710 -49.9575669674
7038.0252027512 -49.9644501071
7039.5463707447 -49.9713353206
7041.0686407089 -49.9782226103
7042.5864636898 -49.9851119788
7044.1082947254 -49.9920034285
7045.6274576187 -49.9988969614
7047.1492745876 -50.0057925798
7048.6711606979 -50.0126902863
7050.4131987095 -50.0195900835
7052.0049397945 -50.0264919732
7053.5364928246 -50.0333959566
7055.0649247169 -50.0403020355
7056.6086018085 -50.0472102071
7058.2147498131 -50.0541204756
7059.7490367889 -50.0610328445
7061.2709767818 -50.0679473178
7062.7918648720 -50.0748638992
7064.3195617199 -50.0817825924
7065.8395457268 -50.0887034005
7067.3599777222 -50.0956263270
7068.8806226254 -50.1025513750
7070.4207496643 -50.1094785473
7071.9540076256 -50.1164078465
7073.4851937294 -50.1233392752
7075.0089128017 -50.1302728369
7076.5383968353 -50.1372085338
7078.1309537888 -50.1441463680
7079.6854538918 -50.1510863425
7081.2180399895 -50.1580284602
7082.7455790043 -50.1649727240
7084.2747559547 -50.1719191360
7085.8011839390 -50.1788676990
7087.3285129070 -50.1858184157
7088.8555939198 -50.1927712885
7090.3834948540 -50.1997263204
7091.9079458714 -50.2066835136
7093.4338357449 -50.2136428706
7094.9605426788 -50.2206043942
7096.4870026112 -50.2275680872
7098.0409336090 -50.2345339513
7099.6653206348 -50.2415019897
7101.2056035995 -50.2484722054
7102.7369465828 -50.2554446002
7104.2835586071 -50.2624191765
7105.8604495525 -50.2693959369
7107.4504284859 -50.2763748844
7108.9952263832 -50.2833560218
7110.5520534515 -50.2903393517
7112.0796034336 -50.2973248742
7113.5993714333 -50.3043125926
7115.1203606129 -50.3113025096
7116.6552536488 -50.3182946270
7118.1876986027 -50.3252889461
7119.7107656002 -50.3322854683
7121.2322194576 -50.3392841972
7122.7540194988 -50.3462851364
7124.2764222622 -50.3532882897
7125.8003551960 -50.3602936602
7127.3237571716 -50.3673012502
7128.8455090523 -50.3743110608
7130.3755009174 -50.3813230959
7131.8965437412 -50.3883373594
7133.4146256447 -50.3953538553
7134.9407474995 -50.4023725871
7136.4622445107 -50.4093935580
7137.9825236797 -50.4164167702
7139.5001976490 -50.4234422265
7141.0211067200 -50.4304699308
7142.5439686775 -50.4374998863
7144.0652086735 -50.4445320951
7145.5888056755 -50.4515665605
7147.1133155823 -50.4586032861
7148.6443696022 -50.4656422753
7150.1703455448 -50.4726835298
7151.6905064583 -50.4797270498
7153.2101244926 -50.4867728403
7154.7321205139 -50.4938209053
7156.2507314682 -50.5008712484
7157.7859494686 -50.5079238733
7159.3053493500 -50.5149787836
7160.8262271881 -50.5220359824
7162.3482320309 -50.5290954730
7163.8720779419 -50.5361572582
7165.3941128254 -50.5432213410
7166.9163887501 -50.5502877244
7168.4330937862 -50.5573564116
7169.9675297737 -50.5644274055
7171.4940156937 -50.5715007085
7173.0240845680 -50.5785763234
7174.5469305515 -50.5856542511
7176.0646746159 -50.5927344956
7177.5853645802 -50.5998170599
7179.1076304913 -50.6069019468
7180.6431195736 -50.6139891596
7182.1653347015 -50.6210787017
7183.6789348125 -50.6281705747
7185.1967337132 -50.6352647814
7186.7140855789 -50.6423613252
7188.2293906212 -50.6494602091
7189.7457575798 -50.6565614367
7191.2602984905 -50.6636650120
7192.7767224312 -50.6707709385
7194.2944374084 -50.6778792199
7195.8090813160 -50.6849898594
7197.3201234341 -50.6921028601
7198.8417913914 -50.6992182254
7200.3755025864 -50.7063359517
7201.8968195915 -50.7134560427
7203.4166324139 -50.7205785024
7204.9364614487 -50.7277033355
7206.4537353516 -50.7348305467
7207.9758322239 -50.7419601400
7209.5098612309 -50.7490921195
7211.0290782452 -50.7562264888
7212.5585942268 -50.7633632507
7214.0809242725 -50.7705024089
7215.6047763824 -50.7776439660
7217.1246774197 -50.7847879260
7218.6546354294 -50.7919342917
7220.1759333611 -50.7990830669
7221.6984672546 -50.8062342552
7223.2171642780 -50.8133878604
7224.7361242771 -50.8205438861
7226.2547442913 -50.8277023360
7227.7724423409 -50.8348632135
7229.3035783768 -50.8420265218
7230.8253893852 -50.8491922642
7232.3449363708 -50.8563604441
7233.8642582893 -50.8635310647
7235.3923733234 -50.8707041292
7236.9313583374 -50.8778796405
7238.4533703327 -50.8850576012
7239.9712591171 -50.8922380138
7241.4935030937 -50.8994208811
7243.0123350620 -50.9066062069
7244.5343382359 -50.9137939946
7246.0533010960 -50.9209842467
7247.5759720802 -50.9281769671
7249.0939381123 -50.9353721594
7250.6114499569 -50.9425698268
7252.1300821304 -50.9497699723
7253.6506371498 -50.9569725993
7255.1708071232 -50.9641777109
7256.6895549297 -50.9713853105
7258.2073030472 -50.9785954013
7259.7282321453 -50.9858079870
7261.2470850945 -50.9930230710
7262.7688572407 -51.0002406566
7264.2906191349 -51.0074607471
7265.8124022484 -51.0146833459
7267.3326063156 -51.0219084561
7268.8506414890 -51.0291360804
7270.3816995621 -51.0363662219
7271.9011385441 -51.0435988800
7273.4233155251 -51.0508340575
7274.9423496723 -51.0580717588
7276.4645967484 -51.0653119885
7277.9922916889 -51.0725547508
7279.5171456337 -51.0798000489
7281.0372416973 -51.0870478854
7282.5568826199 -51.0942982641
7284.0768275261 -51.1015511892
7285.5954005718 -51.1088066649
7287.1162934303 -51.1160646950
7288.6353385448 -51.1233252828
7290.1687235832 -51.1305884321
7291.6892757416 -51.1378541458
7293.2103157043 -51.1451224247
7294.7260985374 -51.1523932732
7296.2464885712 -51.1596666954
7297.7654836178 -51.1669426954
7299.2860646248 -51.1742212768
7300.8050625324 -51.1815024431
7302.3266425133 -51.1887861981
7303.8481655121 -51.1960725460
7305.3696246147 -51.2033614905
7306.8898775578 -51.2106530354
7308.4123053551 -51.2179471841
7309.9602563381 -51.2252439394
7311.4806993008 -51.2325433043
7313.0007271767 -51.2398452819
7314.5214152336 -51.2471498761
7316.0429513454 -51.2544570907
7317.5608663559 -51.2617669291
7319.0802123547 -51.2690793941
7320.5991914272 -51.2763944896
7322.1221334934 -51.2837122194
7323.6411755085 -51.2910325874
7325.1637425423 -51.2983555972
7326.6843495369 -51.3056812524
7328.2058665752 -51.3130095564
7329.7404506207 -51.3203405126
7331.2649936676 -51.3276741250
7332.7831146717 -51.3350103967
7334.3020615578 -51.3423493310
7335.8186407089 -51.3496909314
7337.3401358128 -51.3570352018
7338.8691508770 -51.3643821448
7340.3900558949 -51.3717317637
7341.9107089043 -51.3790840622
7343.4308829308 -51.3864390440
7344.9548509121 -51.3937967122
7346.4798998833 -51.4011570693
7348.0038108826 -51.4085201189
7349.5345537663 -51.4158858634
7351.0544767380 -51.4232543056
7352.5718357563 -51.4306254492
7354.0908298492 -51.4379992982
7355.6081297398 -51.4453758563
7357.1269457340 -51.4527551274
7358.6480948925 -51.4601371147
7360.1725988388 -51.4675218215
7361.6900699139 -51.4749092515
7363.2152400017 -51.4822994088
7364.7367930412 -51.4896922972
7366.2589359283 -51.4970879194
7367.7844169140 -51.5044862788
7369.3188071251 -51.5118873798
7370.8380403519 -51.5192912263
7372.3581085205 -51.5266978203
7373.8798005581 -51.5341071657
7375.4002566338 -51.5415192673
7376.9185194969 -51.5489341290
7378.4367504120 -51.5563517533
7379.9572753906 -51.5637721437
7381.4800693989 -51.5711953038
7383.0005474091 -51.5786212376
7384.5213024616 -51.5860499489
7386.0427095890 -51.5934814423
7387.5651824474 -51.6009157211
7389.1000514030 -51.6083527896
7390.6351215839 -51.6157926521
7392.1589267254 -51.6232353125
7393.6797916889 -51.6306807743
7395.1998157501 -51.6381290407
7396.7209606171 -51.6455801158
7398.2493765354 -51.6530340037
7399.7688395977 -51.6604907080
7401.2894945145 -51.6679502327
7402.8095753193 -51.6754125815
7404.3287324905 -51.6828777563
7405.8479635715 -51.6903457612
7407.3688945770 -51.6978166006
7408.8905377388 -51.7052902790
7410.4241187572 -51.7127668004
7411.9511346817 -51.7202461680
7413.4777705669 -51.7277283861
7415.0213685036 -51.7352134577
7416.5466845036 -51.7427013867
7418.0698955059 -51.7501921775
7419.5884115696 -51.7576858343
7421.1149566174 -51.7651823618
7422.6364347935 -51.7726817650
7424.1607978344 -51.7801840467
7425.6844086647 -51.7876892102
7427.2044696808 -51.7951972595
7428.7220346928 -51.8027081985
7430.2556376457 -51.8102220311
7431.8116087914 -51.8177387609
7433.3685019016 -51.8252583920
7434.8911628723 -51.8327809279
7436.4104387760 -51.8403063718
7437.9328346252 -51.8478347273
7439.4534277916 -51.8553659984
7440.9757487774 -51.8629001864
7442.4969897270 -51.8704372948
7444.0179836750 -51.8779773270
7445.5375716686 -51.8855202862
7447.0644626617 -51.8930661755
7448.5880005360 -51.9006149988
7450.1230566502 -51.9081667604
7451.6451487541 -51.9157214645
7453.1672167778 -51.9232791154
7454.6918766499 -51.9308397171
7456.2134296894 -51.9384032739
7457.7385947704 -51.9459697901
7459.2586338520 -51.9535392699
7460.7993757725 -51.9611117170
7462.4516308308 -51.9686871355
7463.9784808159 -51.9762655295
7465.4932718277 -51.9838469031
7467.1639888287 -51.9914312575
7468.6790037155 -51.9990185982
7470.2275006771 -52.0066089295
7471.7480418682 -52.0142022559
7473.2678859234 -52.0217985817
7474.8200099468 -52.0293979111
7476.3836770058 -52.0370002487
7477.9010100365 -52.0446055986
7479.4242599010 -52.0522139647
7480.9440748692 -52.0598253506
7482.4824798107 -52.0674397605
7484.1050369740 -52.0750571982
7485.6683049202 -52.0826776680
7487.1891710758 -52.0903011742
7488.7120721340 -52.0979277212
7490.2430429459 -52.1055573129
7491.7668960094 -52.1131899534
7493.2933189869 -52.1208256460
7494.8144760132 -52.1284643942
7496.3401069641 -52.1361062014
7497.8697450161 -52.1437510680
7499.4240539074 -52.1513989985
7501.0297179222 -52.1590499995
7502.5629389286 -52.1667040762
7504.0818791389 -52.1743612322
7505.6054971218 -52.1820214728
7507.1324100494 -52.1896848032
7508.6550018787 -52.1973512289
7510.1884498596 -52.2050207550
7511.7144408226 -52.2126933865
7513.2433707714 -52.2203691276
7514.7694566250 -52.2280479839
7516.2870604992 -52.2357299598
7517.8157415390 -52.2434150583
7519.3375077248 -52.2511032839
7520.8571836948 -52.2587946403
7522.3775646687 -52.2664891317
7523.8990404606 -52.2741867628
7525.4187865257 -52.2818875386
7526.9387145042 -52.2895914639
7528.4621355534 -52.2972985429
7530.0017285347 -52.3050087803
7531.5305776596 -52.3127221809
7533.0534875393 -52.3204387493
7534.5776467323 -52.3281584901
7536.0992448330 -52.3358814078
7537.6303238869 -52.3436075069
7539.1947278976 -52.3513367919
7540.7171177864 -52.3590692671
7542.2382488251 -52.3668049367
7543.7624449730 -52.3745438046
7545.2843849659 -52.3822858760
7546.8085439205 -52.3900311547
7548.3334109783 -52.3977796448
7549.8656101227 -52.4055313509
7551.3877730370 -52.4132862775
7552.9091708660 -52.4210444297
7554.4273917675 -52.4288058123
7555.9464125633 -52.4365704298
7557.4667196274 -52.4443382869
7558.9867515564 -52.4521093870
7560.5097837448 -52.4598837353
7562.0278706551 -52.4676613365
7563.5509765148 -52.4754421953
7565.0730116367 -52.4832263165
7566.5964295864 -52.4910137019
7568.1221406460 -52.4988043548
7569.6575667858 -52.5065982798
7571.1765437126 -52.5143954820
7572.6957216263 -52.5221959658
7574.2149004936 -52.5299997348
7575.7394254208 -52.5378067942
7577.2625043392 -52.5456171491
7578.7880504131 -52.5534308048
7580.3065283298 -52.5612477663
7581.8337864876 -52.5690680388
7583.3546395302 -52.5768916268
7584.8748395443 -52.5847185350
7586.3970077038 -52.5925487681
7587.9159636497 -52.6003823311
7589.4534597397 -52.6082192286
7590.9727756977 -52.6160594653
7592.4932577610 -52.6239030456
7594.0157387257 -52.6317499744
7595.5391075611 -52.6396002566
7597.0604636669 -52.6474538969
7598.5821986198 -52.6553108970
7600.1032395363 -52.6631712620
7601.6259286404 -52.6710349972
7603.1475324631 -52.6789021068
7604.6692295074 -52.6867725968
7606.1914215088 -52.6946464710
7607.7147495747 -52.7025237346
7609.2412376404 -52.7104043923
7610.7636716366 -52.7182884496
7612.2848634720 -52.7261759115
7613.8043084145 -52.7340667834
7615.3254792690 -52.7419610699
7616.8487343788 -52.7498587758
7618.3707823753 -52.7577599062
7619.8910474777 -52.7656644662
7621.4126694202 -52.7735724606
7622.9321072102 -52.7814838943
7624.4524412155 -52.7893987724
7625.9724380970 -52.7973170996
7627.5010151863 -52.8052388809
7629.0282573700 -52.8131641210
7630.5630443096 -52.8210928246
7632.0828254223 -52.8290249967
7633.6050362587 -52.8369606419
7635.1277601719 -52.8448997651
7636.6477551460 -52.8528423713
7638.1742951870 -52.8607884652
7639.6985433102 -52.8687380516
7641.2204542160 -52.8766911333
7642.7392432690 -52.8846477153
7644.2605364323 -52.8926078027
7645.7797064781 -52.9005714008
7647.2999145985 -52.9085385139
7648.8194015026 -52.9165091464
7650.3544476032 -52.9244833034
7651.8740456104 -52.9324609897
7653.3961746693 -52.9404422102
7654.9266686440 -52.9484269704
7656.4473485947 -52.9564152755
7657.9689347744 -52.9644071304
7659.4986376762 -52.9724025402
7661.0208775997 -52.9804015098
7662.5440347195 -52.9884040441
7664.0646989346 -52.9964101479
7665.5874099731 -53.0044198258
7667.1073770523 -53.0124330826
7668.6331350803 -53.0204499237
7670.1643662453 -53.0284703538
7671.6853852272 -53.0364943779
7673.3596460819 -53.0445220010
7674.9160451889 -53.0525532279
7676.4476072788 -53.0605880632
7677.9710674286 -53.0686265105
7679.5154004097 -53.0766685748
7681.0509872437 -53.0847142613
7682.5789570808 -53.0927635726
7684.0983169079 -53.1008165131
7685.6220209599 -53.1088730873
7687.1421158314 -53.1169333012
7688.6638398170 -53.1249971609
7690.2041728497 -53.1330646686
7691.7268948555 -53.1411358299
7693.2461268902 -53.1492106504
7694.7654969692 -53.1572891364
7696.2835738659 -53.1653712942
7697.8077697754 -53.1734571293
7699.3403728008 -53.1815466477
7700.8673598766 -53.1896398549
7702.3917899132 -53.1977367566
7703.9158000946 -53.2058373582
7705.4405791759 -53.2139416653
7706.9603641033 -53.2220496834
7708.4834570885 -53.2301614178
7710.0137600899 -53.2382768739
7711.5380511284 -53.2463960552
7713.0573539734 -53.2545189669
7714.5802540779 -53.2626456126
7716.1000261307 -53.2707759939
7717.6247951984 -53.2789101190
7719.1519792080 -53.2870479945
7720.6728212833 -53.2951896276
7722.1927363873 -53.3033350245
7723.7123122215 -53.3114841915
7725.2310421467 -53.3196371347
7726.7476179600 -53.3277938586
7728.2710778713 -53.3359543670
7729.8017756939 -53.3441186650
7731.3235077858 -53.3522867587
7732.8415946960 -53.3604586532
7734.3613228798 -53.3686343545
7735.8809587955 -53.3768138693
7737.4051687717 -53.3849972037
7738.9272568226 -53.3931843625
7740.5153558254 -53.4013753524
7742.0367050171 -53.4095701794
7743.5560550690 -53.4177688498
7745.0759761333 -53.4259713696
7746.5960621834 -53.4341777436
7748.1149821281 -53.4423879769
7749.6512541771 -53.4506020749
7751.1726663113 -53.4588200419
7752.6928744316 -53.4670418836
7754.2129263878 -53.4752676063
7755.7311174870 -53.4834972164
7757.2524254322 -53.4917307198
7758.7812924385 -53.4999681226
7760.3019545078 -53.5082094307
7761.8219885826 -53.5164546500
7763.3429656029 -53.5247037865
7764.8623774052 -53.5329568458
7766.3867473602 -53.5412138327
7767.9077892303 -53.5494747532
7769.4457252026 -53.5577396132
7770.9638600349 -53.5660084174
7772.4828789234 -53.5742811729
7774.0060420036 -53.5825578853
7775.5270497799 -53.5908385605
7777.0434899330 -53.5991232047
7778.5658349991 -53.6074118241
7780.0856611729 -53.6157044246
7781.6035091877 -53.6240010105
7783.1244840622 -53.6323015879
7784.6439080238 -53.6406061634
7786.1643261909 -53.6489147424
7787.6844592094 -53.6572273287
7789.2163841724 -53.6655439284
7790.7372391224 -53.6738645483
7792.2591280937 -53.6821891948
7793.7824621201 -53.6905178743
7795.3722522259 -53.6988505922
7796.9263172150 -53.7071873538
7798.5294432640 -53.7155281638
7800.8862202168 -53.7238730288
7802.8282263279 -53.7322219547
7804.4454693794 -53.7405749472
7806.1499714851 -53.7489320125
7807.7263715267 -53.7572931574
7809.2460556030 -53.7656583876
7810.7626357079 -53.7740277092
7812.4355378151 -53.7824011275
7814.0034477711 -53.7907786492
7815.6338179111 -53.7991602812
7817.2561199665 -53.8075460304
7818.8034660816 -53.8159358980
7820.3271999359 -53.8243298878
7821.8481199741 -53.8327280050
7823.3797369003 -53.8411302576
7824.9258480072 -53.8495366530
7826.4559988976 -53.8579471993
7827.9749119282 -53.8663619043
7829.5082359314 -53.8747807754
7831.0441558361 -53.8832038204
7832.5632529259 -53.8916310457
7834.0830559731 -53.9000624578
7835.6098270416 -53.9084980638
7837.1282620430 -53.9169378700
7838.6510281563 -53.9253818830
7840.1724002361 -53.9338301096
7841.6926281452 -53.9422825571
7843.2120530605 -53.9507392324
7844.7297692299 -53.9592001428
7846.2468862534 -53.9676652949
7847.7657451630 -53.9761346957
7849.2937562466 -53.9846083519
7850.8107800484 -53.9930862696
7852.3334159851 -54.0015684535
7853.8534498215 -54.0100549091
7855.3785398006 -54.0185456426
7856.9412496090 -54.0270406614
7858.4654555321 -54.0355399729
7859.9868855476 -54.0440435842
7861.5141894817 -54.0525515020
7863.0420665741 -54.0610637302
7864.5627555847 -54.0695802760
7866.0820596218 -54.0781011467
7867.6063904762 -54.0866263500
7869.1739025116 -54.0951558932
7870.7235836983 -54.1036897836
7872.2622096539 -54.1122280281
7873.7810018063 -54.1207706334
7875.3165998459 -54.1293176066
7876.8355808258 -54.1378689549
7878.3798966408 -54.1464246855
7879.9499135017 -54.1549848049
7881.4725785255 -54.1635493200
7882.9918065071 -54.1721182380
7884.5144174099 -54.1806915656
7886.0446643829 -54.1892693086
7887.5667223930 -54.1978514718
7889.1100764275 -54.2064380630
7890.6327354908 -54.2150290891
7892.1510806084 -54.2236245577
7893.6717793941 -54.2322244762
7895.1962203979 -54.2408288520
7896.7166664600 -54.2494376922
7898.2429375648 -54.2580510013
7899.7626895905 -54.2666687863
7901.2797706127 -54.2752910541
7902.7975246906 -54.2839178135
7904.3229007721 -54.2925490716
7905.8426947594 -54.3011848359
7907.3616647720 -54.3098251144
7908.8788778782 -54.3184699150
7910.4211459160 -54.3271192454
7911.9390909672 -54.3357731128
7913.4584980011 -54.3444315245
7914.9769661427 -54.3530944880
7916.5008420944 -54.3617620102
7918.0187010765 -54.3704340987
7919.5394930840 -54.3791107600
7921.0624432564 -54.3877920006
7922.5946252346 -54.3964778273
7924.1181352139 -54.4051682446
7925.6356892586 -54.4138632592
7927.1560752392 -54.4225628788
7928.6731173992 -54.4312671121
7930.2037622929 -54.4399759679
7931.7229483128 -54.4486894546
7933.2489554882 -54.4574075798
7934.7709486485 -54.4661303510
7936.2954685688 -54.4748577751
7937.8201296329 -54.4835898596
7939.3416125774 -54.4923266085
7940.8674855232 -54.5010680305
7942.3911876678 -54.5098141345
7943.9099037647 -54.5185649293
7945.4323956966 -54.5273204233
7946.9494328499 -54.5360806247
7948.4834687710 -54.5448455416
7950.0150918961 -54.5536151808
7951.5359139442 -54.5623895501
7953.0600409508 -54.5711686580
7954.5826699734 -54.5799525123
7956.1047251225 -54.5887411211
7957.6242661476 -54.5975344922
7959.1444280148 -54.6063326333
7960.6625800133 -54.6151355512
7962.1791160107 -54.6239432532
7963.6988058090 -54.6327557472
7965.2183239460 -54.6415730413
7966.7381529808 -54.6503951431
7968.2596518993 -54.6592220606
7969.7929689884 -54.6680538015
7971.3128030300 -54.6768903715
7972.8373470306 -54.6857317709
7974.3612179756 -54.6945780086
7975.8781690598 -54.7034290950
7977.3987238407 -54.7122850398
7978.9316098690 -54.7211458522
7980.4537858963 -54.7300115390
7981.9791007042 -54.7388821082
7983.5006206036 -54.7477575684
7985.0236337185 -54.7566379276
7986.5444066525 -54.7655231946
7988.0643765926 -54.7744133781
7989.5976896286 -54.7833084869
7991.1179444790 -54.7922085291
7992.6343383789 -54.8011135122
7994.1561412811 -54.8100234422
7995.6740291119 -54.8189383291
7997.1953599453 -54.8278581812
7998.7177109718 -54.8367830066
8000.2381820679 -54.8457128134
8001.7572002411 -54.8546476109
8003.2781512737 -54.8635874006
8004.7943572998 -54.8725321875
8006.3187682629 -54.8814819808
8007.8638033867 -54.8904367905
8009.4010794163 -54.8993966271
8010.9207444191 -54.9083615007
8012.4414305687 -54.9173314206
8013.9620726109 -54.9263063950
8015.4838936329 -54.9352864330
8017.0062866211 -54.9442715441
8018.5396134853 -54.9532617385
8020.0580196381 -54.9622570261
8021.5774016380 -54.9712574166
8023.0986416340 -54.9802629194
8024.6192288399 -54.9892735436
8026.1447889805 -54.9982892986
8027.6624519825 -55.0073101937
8029.1939091682 -55.0163362383
8030.7128360271 -55.0253674414
8032.2323360443 -55.0344038123
8033.7535190582 -55.0434453595
8035.2773931026 -55.0524920922
8036.8020119667 -55.0615440194
8038.3225929737 -55.0706011505
8039.8401410580 -55.0796634944
8041.3622550964 -55.0887310603
8042.8832502365 -55.0978038568
8044.4052462578 -55.1068818926
8045.9262661934 -55.1159651761
8047.4432992935 -55.1250537166
8048.9811551571 -55.1341475233
8050.5025889874 -55.1432466053
8052.0238659382 -55.1523509718
8053.5436611176 -55.1614606317
8055.0630960464 -55.1705755939
8056.5823950768 -55.1796958674
8058.1111190319 -55.1888214604
8059.6286110878 -55.1979523815
8061.1505460739 -55.2070886396
8062.6687951088 -55.2162302440
8064.1910481453 -55.2253772027
8065.7089481354 -55.2345295248
8067.2284140587 -55.2436872196
8068.7446472645 -55.2528502964
8070.2777183056 -55.2620187629
8071.8114593029 -55.2711926278
8073.3287274837 -55.2803719007
8074.8466875553 -55.2895565913
8076.3659584522 -55.2987467090
8077.8866713047 -55.3079422632
8079.4053721428 -55.3171432627
8080.9237172604 -55.3263497167
8082.4432651997 -55.3355616346
8083.9892671108 -55.3447790266
8085.5316841602 -55.3540019016
8087.0761101246 -55.3632302684
8088.5942902565 -55.3724641355
8090.1294901371 -55.3817035109
8091.6506161690 -55.3909484037
8093.1695051193 -55.4001988213
8094.6893951893 -55.4094547730
8096.2080540657 -55.4187162688
8097.7259159088 -55.4279833184
8099.2674820423 -55.4372559299
8100.8136482239 -55.4465341112
8102.3493092060 -55.4558178708
8103.9548282623 -55.4651072180
8105.4735372066 -55.4744021634
8106.9961402416 -55.4837027172
8108.5310833454 -55.4930088905
8110.0605313778 -55.5023206921
8111.5788202286 -55.5116381325
8113.0986292362 -55.5209612218
8114.6842570305 -55.5302899701
8116.3443341255 -55.5396243874
8117.8668870926 -55.5489644832
8119.3802180290 -55.5583102669
8120.8938069344 -55.5676617481
8122.4173948765 -55.5770189367
8123.9278547764 -55.5863818424
8125.4401848316 -55.5957504751
8126.9643268585 -55.6051248443
8128.4833970070 -55.6145049599
8130.0065121651 -55.6238908316
8131.5178060532 -55.6332824689
8133.0489220619 -55.6426798817
8134.5777950287 -55.6520830795
8136.0940201283 -55.6614920722
8137.6070251465 -55.6709068684
8139.1496582031 -55.6803274776
8140.6711730957 -55.6897539097
8142.1917352676 -55.6991861747
8143.7048401833 -55.7086242828
8145.2221662998 -55.7180682440
8146.7323262691 -55.7275180683
8148.2443552017 -55.7369737642
8149.7745711803 -55.7464353415
8151.2980272770 -55.7559028109
8152.8273642063 -55.7653761823
8154.3587384224 -55.7748554643
8155.9002814293 -55.7843406661
8157.4205083847 -55.7938317956
8158.9400315285 -55.8033288604
8160.4594416618 -55.8128318708
8161.9801557064 -55.8223408396
8163.4968669415 -55.8318557798
8165.0512099266 -55.8413767037
8166.5730969906 -55.8509036229
8168.0996000767 -55.8604365492
8169.6384701729 -55.8699754928
8171.1611163616 -55.8795204640
8172.6857662201 -55.8890714742
8174.2083921432 -55.8986285348
8175.7314581871 -55.9081916564
8177.2560691833 -55.9177608500
8178.8090572357 -55.9273361262
8180.4175822735 -55.9369174962
8181.9363362789 -55.9465049707
8183.4917142391 -55.9560985602
8185.0660903454 -55.9656982761
8186.6798484325 -55.9753041298
8188.2051243782 -55.9849161324
8189.7588481903 -55.9945342938
8191.3051841259 -56.0041586252
8192.8309872150 -56.0137891378
8194.3510382175 -56.0234258422
8195.8803372383 -56.0330687496
8197.4165523052 -56.0427178715
8198.9543135166 -56.0523732193
8200.4745714664 -56.0620348043
8201.9952094555 -56.0717026374
8203.5166275501 -56.0813767296
8205.0360076427 -56.0910570920
8206.5576095581 -56.1007437360
8208.0776154995 -56.1104366726
8209.6104733944 -56.1201359129
8211.1288914680 -56.1298414683
8212.6484854221 -56.1395533501
8214.1698093414 -56.1492715695
8215.6896812916 -56.1589961377
8217.2091572285 -56.1687270610
8218.7842981815 -56.1784643504
8220.3051731586 -56.1882080188
8221.8259460926 -56.1979580788
8223.3482830524 -56.2077145412
8224.8691298962 -56.2174774174
8226.3916788101 -56.2272467194
8227.9164216518 -56.2370224590
8229.4576697350 -56.2468046482
8230.9763216972 -56.2565932989
8232.4963026047 -56.2663884229
8234.0134527683 -56.2761900295
8235.5332758427 -56.2859981283
8237.0504567623 -56.2958127326
8238.5764126778 -56.3056338548
8240.0976386070 -56.3154615077
8241.6182546616 -56.3252957037
8243.1363446712 -56.3351364549
8244.6560466290 -56.3449837739
8246.1756186485 -56.3548376730
8247.7178215981 -56.3646981648
8249.2497766018 -56.3745652614
8250.8074617386 -56.3844389750
8252.3461477757 -56.3943193178
8253.8658058643 -56.4042063020
8255.3862628937 -56.4140999398
8256.9052209854 -56.4240002433
8258.4324519634 -56.4339072247
8259.9526939392 -56.4438208960
8261.4717550278 -56.4537412694
8262.9905848503 -56.4636683566
8264.5129089355 -56.4736021693
8266.0319290161 -56.4835427198
8267.5600419044 -56.4934900201
8269.0974278450 -56.5034440824
8270.6175677776 -56.5134049190
8272.1336808205 -56.5233725424
8273.6546459198 -56.5333469638
8275.1745960712 -56.5433281953
8276.6934130192 -56.5533162496
8278.2110390663 -56.5633111335
8279.7326118946 -56.5733128566
8281.2518348694 -56.5833214331
8282.7722449303 -56.5933368780
8284.2918379307 -56.6033592057
8285.8088419437 -56.6133884302
8287.3274610043 -56.6234245651
8288.8656029701 -56.6334676236
8290.4075438976 -56.6435176190
8291.9275338650 -56.6535745645
8293.4492700100 -56.6636384733
8294.9649820328 -56.6737093582
8296.4834909439 -56.6837872325
8298.0088651180 -56.6938721090
8299.5303249359 -56.7039640006
8301.0477299690 -56.7140629167
8302.5671720505 -56.7241688700
8304.0899128914 -56.7342818745
8305.6127328873 -56.7444019452
8307.1310908794 -56.7545290943
8308.6487088203 -56.7646633328
8310.1812477112 -56.7748046746
8311.7124397755 -56.7849531340
8313.2320427895 -56.7951087247
8314.7527167797 -56.8052714606
8316.2700827122 -56.8154413555
8317.7933666706 -56.8256184155
8319.3178427219 -56.8358026512
8320.8385767937 -56.8459940689
8322.3619687557 -56.8561926860
8323.8932027817 -56.8663985207
8325.4145717621 -56.8766115901
8326.9360127449 -56.8868319105
8328.4537665844 -56.8970594978
8329.9865136147 -56.9072943675
8331.5059363842 -56.9175365347
8333.0269975662 -56.9277860145
8334.5489747524 -56.9380428216
8336.0687737465 -56.9483069706
8337.5872337818 -56.9585784760
8339.1081068516 -56.9688573520
8340.6282060146 -56.9791436060
8342.1466779709 -56.9894372554
8343.6640200615 -56.9997383155
8345.1830949783 -57.0100468020
8346.7252559662 -57.0203627295
8348.2525510788 -57.0306861131
8349.7811882496 -57.0410169694
8351.3129272461 -57.0513553134
8352.8299493790 -57.0617011616
8354.3514592648 -57.0720545296
8355.8752443790 -57.0824154330
8357.4072413445 -57.0927838874
8358.9365253448 -57.1031599080
8360.4570124149 -57.1135435101
8361.9779503345 -57.1239347075
8363.4946343899 -57.1343335138
8365.0134043694 -57.1447399423
8366.5318343639 -57.1551540071
8368.0504543781 -57.1655757240
8369.5785334110 -57.1760051063
8371.0976393223 -57.1864421694
8372.6180632114 -57.1968869303
8374.1394412518 -57.2073394056
8375.6610753536 -57.2177996114
8377.1837153435 -57.2282675640
8378.7005012035 -57.2387432796
8380.2210772038 -57.2492267735
8381.7414300442 -57.2597180590
8383.2605881691 -57.2702171448
8384.7795341015 -57.2807240489
8386.3008270264 -57.2912387895
8387.8186850548 -57.3017613847
8389.3527750969 -57.3122918518
8390.8752610683 -57.3228302074
8392.3963320255 -57.3333764685
8393.9162881374 -57.3439306520
8395.4351501465 -57.3544927746
8396.9536690712 -57.3650628528
8398.4726181030 -57.3756409025
8399.9895951748 -57.3862269377
8401.5113701820 -57.3968209754
8403.0324592590 -57.4074230325
8404.5490353107 -57.4180331255
8406.0703012943 -57.4286512711
8407.5891184807 -57.4392774854
8409.1243824959 -57.4499117849
8410.6438164711 -57.4605541862
8412.1640803814 -57.4712047059
8413.7695612907 -57.4818633604
8415.2963383198 -57.4925301648
8416.8206353188 -57.5032051357
8418.3530063629 -57.5138882877
8419.8744783401 -57.5245796362
8421.3939213753 -57.5352791986
8422.9149754047 -57.5459869920
8424.4360573292 -57.5567030335
8425.9586203098 -57.5674273402
8427.4819893837 -57.5781599280
8429.0166604519 -57.5889008136
8430.5426774025 -57.5996500141
8432.0660424232 -57.6104075464
8433.5845892429 -57.6211734276
8435.1092061996 -57.6319476725
8436.6259882450 -57.6427302954
8438.1496791840 -57.6535213134
8439.6875870228 -57.6643207442
8441.2082259655 -57.6751286052
8442.7286660671 -57.6859449122
8444.2948591709 -57.6967696829
8445.8186700344 -57.7076029351
8447.3428559303 -57.7184446866
8448.8746840954 -57.7292949551
8450.4100720882 -57.7401537580
8451.9261741638 -57.7510211127
8453.4512760639 -57.7618970370
8454.9791569710 -57.7727815481
8456.4982829094 -57.7836746629
8458.0208997726 -57.7945763990
8459.5469968319 -57.8054867743
8461.1287198067 -57.8164058063
8462.7483479977 -57.8273335129
8464.3982698917 -57.8382699112
8466.0393168926 -57.8492150188
8467.6854069233 -57.8601688535
8469.3418879509 -57.8711314335
8471.0146389008 -57.8821027768
8472.6672568321 -57.8930829006
8474.3332586288 -57.9040718219
8475.9894106388 -57.9150695581
8477.6450145245 -57.9260761278
8479.2962713242 -57.9370915494
8480.9416484833 -57.9481158413
8482.5847253799 -57.9591490199
8484.2242202759 -57.9701911044
8485.8633632660 -57.9812421134
8487.5032942295 -57.9923020660
8489.1459710598 -58.0033709808
8490.8254559040 -58.0144488765
8492.4752388000 -58.0255357719
8494.1109278202 -58.0366316845
8495.7367498875 -58.0477366303
8497.3558559418 -58.0588506289
8498.9719939232 -58.0699736992
8500.5933430195 -58.0811058606
8502.2167251110 -58.0922471324
8503.8315951824 -58.1033975338
8505.4495723248 -58.1145570831
8507.0622742176 -58.1257257996
8508.6344861984 -58.1369037027
8510.2148432732 -58.1480908117
8511.7684762478 -58.1592871460
8513.3115150928 -58.1704927244
8514.8296248913 -58.1817075661
8516.3498678207 -58.1929316905
8517.8671069145 -58.2041651160
8519.3873367310 -58.2154078610
8520.9102876186 -58.2266599449
8522.4361267090 -58.2379213716
8523.9576866627 -58.2491921491
8525.4810276031 -58.2604723047
8527.0003535748 -58.2717618645
8528.5218904018 -58.2830608535
8530.0512495041 -58.2943692957
8531.5702004433 -58.3056872138
8533.0875735283 -58.3170146304
8534.6078495979 -58.3283515676
8536.1272537708 -58.3396980474
8537.6648597717 -58.3510540871
8539.1915788651 -58.3624196815
8540.7172098160 -58.3737948455
8542.2388448715 -58.3851796045
8543.7646629810 -58.3965739836
8545.2853801250 -58.4079780079
8546.8076610565 -58.4193917022
8548.3284840584 -58.4308150907
8549.8629939556 -58.4422481922
8551.3831758499 -58.4536910322
8552.9049038887 -58.4651436359
8554.4224958420 -58.4766060281
8555.9446549416 -58.4880782329
8557.4633581638 -58.4995602709
8558.9840011597 -58.5110521634
8560.5048670769 -58.5225539359
8562.0247392654 -58.5340656141
8563.5478312969 -58.5455872229
8565.0731544495 -58.5571187841
8566.5966994762 -58.5686603220
8568.1203174591 -58.5802118616
8569.6729154587 -58.5917734267
8571.1946985722 -58.6033450360
8572.7149174213 -58.6149267119
8574.2371113300 -58.6265184784
8575.7557413578 -58.6381203558
8577.2774205208 -58.6497323664
8578.7976515293 -58.6613545335
8580.3204765320 -58.6729868836
8581.8385665417 -58.6846294426
8583.3591086864 -58.6962822359
8584.8796346188 -58.7079452902
8586.4027316570 -58.7196186317
8587.9197347164 -58.7313022853
8589.4569826126 -58.7429962760
8590.9833958149 -58.7547006296
8592.5034389496 -58.7664153715
8594.0210747719 -58.7781405266
8595.5406458378 -58.7898761204
8597.0666999817 -58.8016221768
8598.5878019333 -58.8133787203
8600.1070539951 -58.8251457765
8601.6266341209 -58.8369233708
8603.1498062611 -58.8487115267
8604.6688783169 -58.8605102698
8606.1903622150 -58.8723196259
8607.7111220360 -58.8841396202
8609.2474060059 -58.8959702781
8610.7747850418 -58.9078116249
8612.2977359295 -58.9196636858
8613.8186509609 -58.9315264846
8615.3419840336 -58.9434000456
8616.8595149517 -58.9552843944
8618.3796830177 -58.9671795546
8619.9028229713 -58.9790855512
8621.4241650105 -58.9910024116
8622.9462950230 -59.0029301614
8624.4657440186 -59.0148688233
8625.9852390289 -59.0268184230
8627.5024819374 -59.0387789872
8629.0350470543 -59.0507505322
8630.5586369038 -59.0627330765
8632.0799288750 -59.0747266481
8633.5963709354 -59.0867312712
8635.1178238392 -59.0987469783
8636.6484968662 -59.1107738006
8638.1694898605 -59.1228117691
8639.6878697872 -59.1348609140
8641.2107577324 -59.1469212648
8642.7274098396 -59.1589928502
8644.2493479252 -59.1710756979
8645.7682259083 -59.1831698368
8647.2926459312 -59.1952752938
8648.8113877773 -59.2073920968
8650.3433797359 -59.2195202748
8651.8614847660 -59.2316598556
8653.3810038567 -59.2438108677
8654.9000937939 -59.2559733402
8656.4177598953 -59.2681472936
8657.9535379410 -59.2803327580
8659.4705247879 -59.2925297640
8660.9935677052 -59.3047383415
8662.5130336285 -59.3169585204
8664.0361475945 -59.3291903299
8665.5556805134 -59.3414337985
8667.0751564503 -59.3536889547
8668.5954015255 -59.3659558274
8670.1298644543 -59.3782344452
8671.6659405231 -59.3905248332
8673.1889505386 -59.4028270215
8674.7086255550 -59.4151410407
8676.2319965363 -59.4274669210
8677.7513155937 -59.4398046923
8679.2700216770 -59.4521543843
8680.7891116142 -59.4645160267
8682.3083276749 -59.4768896489
8683.8272964954 -59.4892752767
8685.3471455574 -59.5016729394
8686.8673415184 -59.5140826676
8688.3868846893 -59.5265044920
8689.9312477112 -59.5389384428
8691.4513735771 -59.5513845503
8692.9762444496 -59.5638428422
8694.4973926544 -59.5763133486
8696.0253677368 -59.5887961003
8697.5458056927 -59.6012911282
8699.0708327293 -59.6137984622
8700.6943287849 -59.6263181334
8702.2340607643 -59.6388501685
8703.7554597855 -59.6513945966
8705.2763319016 -59.6639514489
8706.7961196899 -59.6765207575
8708.3158037663 -59.6891025515
8709.8480648994 -59.7016968622
8711.3707318306 -59.7143037230
8712.8920617104 -59.7269231655
8714.4140057564 -59.7395552221
8715.9347126484 -59.7521999249
8717.4600276947 -59.7648573044
8718.9805705547 -59.7775273875
8720.4998126030 -59.7902102081
8722.0225036144 -59.8029058001
8723.5448317528 -59.8156141974
8725.0697867870 -59.8283354330
8726.5929496288 -59.8410695401
8728.1171624660 -59.8538165491
8729.6480076313 -59.8665764926
8731.1780295372 -59.8793494021
8732.6973795891 -59.8921353096
8734.2208225727 -59.9049342497
8735.7444703579 -59.9177462564
8737.2643644810 -59.9305713636
8738.7834136486 -59.9434096035
8740.3024375439 -59.9562610098
8741.8228936195 -59.9691256146
8743.3406567574 -59.9820034519
8744.8599827290 -59.9948945556
8746.3766868114 -60.0077989603
8747.8975939751 -60.0207167003
8749.4353618622 -60.0336478098
8750.9560408592 -60.0465923233
8752.4753677845 -60.0595502745
8753.9996097088 -60.0725216970
8755.5241515636 -60.0855066233
8757.0563774109 -60.0985050885
8758.6616404057 -60.1115171271
8760.2207694054 -60.1245427736
8761.7445144653 -60.1375820635
8763.2662334442 -60.1506350323
8764.7860884666 -60.1637017153
8766.3058664799 -60.1767821478
8767.8236935139 -60.1898763654
8769.3569886684 -60.2029844035
8770.8798568249 -60.2161062977
8772.3994898796 -60.2292420835
8773.9206998348 -60.2423917962
8775.4399857521 -60.2555554710
8776.9638838768 -60.2687331438
8778.5183138847 -60.2819248507
8780.0497429371 -60.2951306280
8781.5847709179 -60.3083505119
8783.1049778461 -60.3215845386
8784.6922106743 -60.3348327446
8786.2821388245 -60.3480951661
8787.8046128750 -60.3613718397
8789.3408348560 -60.3746628024
8790.8610217571 -60.3879680895
8792.3821046352 -60.4012877375
8793.9031887054 -60.4146217809
8795.4256715775 -60.4279702571
8796.9460704327 -60.4413332047
8798.4859735966 -60.4547106609
8800.0063674450 -60.4681026548
8801.5251624584 -60.4815092182
8803.0449852943 -60.4949303943
8804.5669631958 -60.5083662261
8806.0870590210 -60.5218167548
8807.6063399315 -60.5352820221
8809.1399338245 -60.5487620695
8810.6591877937 -60.5622569379
8812.1828758717 -60.5757666680
8813.7047219276 -60.5892912998
8815.2333378792 -60.6028308732
8816.7546958923 -60.6163854290
8818.2854380608 -60.6299550079
8819.8046691418 -60.6435396505
8821.3266823292 -60.6571393972
8822.8481414318 -60.6707542890
8824.3678572178 -60.6843843667
8825.8846871853 -60.6980296713
8827.4043862820 -60.7116902436
8828.9395821095 -60.7253661248
8830.4586970806 -60.7390573559
8831.9785802364 -60.7527639767
8833.4966783524 -60.7664860269
8835.0173492432 -60.7802235488
8836.5348021984 -60.7939765849
8838.0591471195 -60.8077451777
8839.5917501450 -60.8215293697
8841.1154680252 -60.8353292033
8842.6334159374 -60.8491447196
8844.1541879177 -60.8629759617
8845.6817929745 -60.8768229725
8847.2113649845 -60.8906857951
8848.7994899750 -60.9045644728
8850.3699309826 -60.9184590483
8851.8902721405 -60.9323695634
8853.4088833332 -60.9462960619
8854.9255743027 -60.9602385837
8856.4463493824 -60.9741971745
8857.9674673080 -60.9881718774
8859.4855732918 -61.0021627372
8861.0008563995 -61.0161697993
8862.5171864033 -61.0301931094
8864.0388255119 -61.0442327133
8865.5658686161 -61.0582886564
8867.0852468014 -61.0723609842
8868.6049177647 -61.0864497424
8870.1425337791 -61.1005549759
8871.6616787910 -61.1146767309
8873.1818346977 -61.1288150505
8874.6990447044 -61.1429699813
8876.2182888985 -61.1571415703
8877.7437210083 -61.1713298643
8879.2676501274 -61.1855349086
8880.7871351242 -61.1997567486
8882.3234710693 -61.2139954315
8883.8959200382 -61.2282510026
8885.4175140858 -61.2425235057
8886.9386000633 -61.2568129908
8888.4758341312 -61.2711195081
8890.0078971386 -61.2854431074
8891.5290832520 -61.2997838373
8893.0556221008 -61.3141417467
8894.5731172562 -61.3285168856
8896.0962243080 -61.3429092989
8897.6201441288 -61.3573190312
8899.1468760967 -61.3717461315
8900.6655399799 -61.3861906499
8902.1853721142 -61.4006526363
8903.7037811279 -61.4151321422
8905.2241010666 -61.4296292072
8906.7421190739 -61.4441438645
8908.2740590572 -61.4586761702
8909.8100481033 -61.4732261836
8911.3295791149 -61.4877939630
8912.8487792015 -61.5023795649
8914.3678994179 -61.5169830452
8915.8906834126 -61.5316044595
8917.4132213593 -61.5462438569
8918.9912762642 -61.5609012889
8920.6225333214 -61.5755768133
8922.2430634499 -61.5902704873
8923.8723876476 -61.6049823681
8925.4863286018 -61.6197125121
8927.1069304943 -61.6344609754
8928.7331504822 -61.6492278114
8930.3626854420 -61.6640130757
8931.9875214100 -61.6788168249
8933.6124124527 -61.6936391157
8935.2377762794 -61.7084799975
8936.8640213013 -61.7233395261
8938.5090012550 -61.7382177598
8940.1445801258 -61.7531147569
8941.7704782486 -61.7680305744
8943.3923091888 -61.7829652704
8945.0157990456 -61.7979188989
8946.7033569813 -61.8128915158
8948.3341808319 -61.8278831780
8949.9706339836 -61.8428939421
8951.5879399776 -61.8579238665
8953.2013950348 -61.8729730112
8954.8003861904 -61.8880414384
8956.3668491840 -61.9031292099
8957.9370300770 -61.9182363864
8959.4961030483 -61.9333630282
8961.0542159081 -61.9485091934
8962.6017088890 -61.9636749251
8964.1236519814 -61.9788602813
8965.6496498585 -61.9940653304
8967.1759090424 -62.0092901404
8968.7006261349 -62.0245347778
8970.2367639542 -62.0397993077
8971.7575950623 -62.0550837952
8973.2746410370 -62.0703883049
8974.7952861786 -62.0857129011
8976.3153421879 -62.1010576481
8977.8357820511 -62.1164226099
8979.3545849323 -62.1318078358
8980.8714849949 -62.1472133916
8982.3919579983 -62.1626393460
8983.9143500328 -62.1780857671
8985.4354691505 -62.1935527219
8986.9577400684 -62.2090402735
8988.4757719040 -62.2245484871
8990.0085818768 -62.2400774295
8991.7079617977 -62.2556271683
8993.2307038307 -62.2711977700
8994.7623848915 -62.2867893025
8996.2892539501 -62.3024018336
8997.8123741150 -62.3180354311
8999.3745601177 -62.3336901632
9001.5174710751 -62.3493660979
9003.2036530972 -62.3650633031
9004.7936570644 -62.3807818436
9006.4079670906 -62.3965217888
9008.0233290195 -62.4122832086
9009.9720909595 -62.4280661723
9011.6840741634 -62.4438707489
9013.3056151867 -62.4596970057
9014.9406182766 -62.4755450099
9016.5075981617 -62.4914148339
9018.0719583035 -62.5073065500
9019.6317143440 -62.5232202304
9021.1893475056 -62.5391559471
9022.7289185524 -62.5551137725
9024.2637243271 -62.5710937766
9025.7908313274 -62.5870960292
9027.3083312511 -62.6031205944
9028.8409004211 -62.6191675460
9030.3611843586 -62.6352369604
9031.8850615025 -62.6513289083
9033.4059896469 -62.6674434587
9034.9273617268 -62.6835806874
9036.4490797520 -62.6997406717
9037.9688026905 -62.7159234889
9039.4903655052 -62.7321292163
9041.0065424442 -62.7483579316
9042.5257732868 -62.7646097121
9044.0468583107 -62.7808846354
9045.5671672821 -62.7971827791
9047.0853841305 -62.8135042198
9048.6061539650 -62.8298490350
9050.1389858723 -62.8462173038
9051.7092299461 -62.8626091056
9053.2359900475 -62.8790245185
9054.7617321014 -62.8954636226
9056.2843999863 -62.9119264982
9057.8096129894 -62.9284132256
9059.3544900417 -62.9449238853
9060.8778700829 -62.9614585565
9062.3951890469 -62.9780173194
9063.9170620441 -62.9946002540
9065.4364571571 -63.0112074425
9066.9614720345 -63.0278389665
9068.4870281219 -63.0444948964
9070.0237941742 -63.0611753150
9071.5466670990 -63.0778802923
9073.0680081844 -63.0946099211
9074.5878942013 -63.1113642930
9076.1087210178 -63.1281434993
9077.6364159584 -63.1449476296
9079.1548988819 -63.1617767730
9080.6784038544 -63.1786310171
9082.1953797340 -63.1955104513
9083.7376427650 -63.2124151626
9085.2976987362 -63.2293452409
9086.8217978477 -63.2463007764
9088.3409597874 -63.2632818588
9089.8933229446 -63.2802885782
9091.4143469334 -63.2973210250
9092.9359798431 -63.3143792886
9094.4659619331 -63.3314634585
9095.9870939255 -63.3485736267
9097.5073888302 -63.3657098851
9099.0260279179 -63.3828723235
9100.5460999012 -63.4000610347
9102.0657699108 -63.4172761117
9103.5858967304 -63.4345176449
9105.1046407223 -63.4517857269
9106.6276187897 -63.4690804531
9108.1462359428 -63.4864019166
9109.6917829514 -63.5037502106
9111.2102560997 -63.5211254310
9112.7331690788 -63.5385276751
9114.2561192513 -63.5559570386
9115.7776222229 -63.5734136160
9117.2993671894 -63.5908975057
9118.8211781979 -63.6084088071
9120.3382043839 -63.6259476086
9121.8797705173 -63.6435140114
9123.4004034996 -63.6611081177
9124.9209694862 -63.6787300301
9126.4426004887 -63.6963798514
9127.9624354839 -63.7140576836
9129.4945504665 -63.7317636285
9131.0158154964 -63.7494977908
9132.5392184258 -63.7672602756
9134.0582845211 -63.7850511835
9135.5830924511 -63.8028706206
9137.1034073830 -63.8207186938
9138.6241805553 -63.8385955100
9140.1430034637 -63.8565011765
9141.6642405987 -63.8744358006
9143.1827087402 -63.8923994811
9144.7021567822 -63.9103923241
9146.2192008495 -63.9284144414
9147.7401857376 -63.9464659401
9149.2716376781 -63.9645469329
9150.7922286987 -63.9826575328
9152.3329796791 -64.0007978527
9153.8512427807 -64.0189680055
9155.3695237637 -64.0371681042
9156.8878407478 -64.0553982623
9158.4049546719 -64.0736585935
9159.9236447811 -64.0919492117
9161.4457306862 -64.1102702284
9162.9635314941 -64.1286217405
9164.4849264622 -64.1470038640
9166.0068993568 -64.1654167184
9167.5339703560 -64.1838604214
9169.0641505718 -64.2023350888
9170.5868346691 -64.2208408415
9172.1074995995 -64.2393777993
9173.6302216053 -64.2579460853
9175.1496934891 -64.2765458224
9176.6699514389 -64.2951771341
9178.1884562969 -64.3138401421
9179.7091801167 -64.3325349690
9181.2318320274 -64.3512617400
9182.7522180080 -64.3700205806
9184.2688419819 -64.3888116148
9185.7901971340 -64.4076349675
9187.3138542175 -64.4264907657
9188.8491601944 -64.4453791371
9190.3724811077 -64.4643002097


==> figures/ptv/ex1/noisy.txt <==
 ind value
 0.00000000e+00 2.01174781e-01
 1.00000000e+00 1.34677514e-01
 2.00000000e+00 1.69147208e-01
 3.00000000e+00 -6.31299794e-01
 4.00000000e+00 9.76759419e-02
 5.00000000e+00 1.56960607e-01
 6.00000000e+00 9.09141243e-01
 7.00000000e+00 -4.76000041e-01
 8.00000000e+00 -6.62091911e-01
 9.00000000e+00 1.06310570e+00
 1.00000000e+01 -2.66164362e-01
 1.10000000e+01 1.77572504e-01
 1.20000000e+01 -1.40345967e+00
 1.30000000e+01 -9.01415408e-01
 1.40000000e+01 -6.12381637e-01
 1.50000000e+01 4.01085168e-01
 1.60000000e+01 -5.23619056e-02
 1.70000000e+01 -3.66533063e-02
 1.80000000e+01 -2.74615884e-01
 1.90000000e+01 -3.72314304e-01
 2.00000000e+01 -1.08331917e-02
 2.10000000e+01 -1.64329946e-01
 2.20000000e+01 -4.78796631e-01
 2.30000000e+01 8.90483335e-03
 2.40000000e+01 2.43743107e-01
 2.50000000e+01 3.63197371e+00
 2.60000000e+01 3.27177197e+00
 2.70000000e+01 4.39347556e+00
 2.80000000e+01 4.32152894e+00
 2.90000000e+01 3.74065286e+00
 3.00000000e+01 2.77208185e+00
 3.10000000e+01 3.49932700e+00
 3.20000000e+01 4.47874182e+00
 3.30000000e+01 -1.14183627e+00
 3.40000000e+01 -2.11258781e+00
 3.50000000e+01 -7.53422573e-01
 3.60000000e+01 -7.71306664e-01
 3.70000000e+01 -5.14089555e-01
 3.80000000e+01 1.61000481e+00
 3.90000000e+01 2.62918681e+00
 4.00000000e+01 1.63159844e+00
 4.10000000e+01 1.92913046e+00
 4.20000000e+01 1.23541427e+00
 4.30000000e+01 3.46797633e+00
 4.40000000e+01 1.85298391e+00
 4.50000000e+01 4.97246981e-01
 4.60000000e+01 1.76512063e+00
 4.70000000e+01 2.05041301e+00
 4.80000000e+01 2.60309887e+00
 4.90000000e+01 1.69438276e+00
 5.00000000e+01 1.57871211e+00
 5.10000000e+01 8.68113518e-01
 5.20000000e+01 1.86369854e+00
 5.30000000e+01 2.23847738e+00
 5.40000000e+01 2.14797407e+00
 5.50000000e+01 1.91983803e+00
 5.60000000e+01 2.03518021e+00
 5.70000000e+01 2.19703969e+00
 5.80000000e+01 -2.79212749e+00
 5.90000000e+01 -2.54973990e+00
 6.00000000e+01 -2.25435144e+00
 6.10000000e+01 -1.90922163e+00
 6.20000000e+01 -2.51129812e+00
 6.30000000e+01 3.57761428e-01
 6.40000000e+01 3.12284240e+00
 6.50000000e+01 2.29459471e+00
 6.60000000e+01 3.19911054e+00
 6.70000000e+01 2.53746745e+00
 6.80000000e+01 3.46730277e+00
 6.90000000e+01 2.82635713e+00
 7.00000000e+01 3.29802355e+00
 7.10000000e+01 2.27945215e+00
 7.20000000e+01 3.79627335e+00
 7.30000000e+01 2.33161074e+00
 7.40000000e+01 2.98907939e+00
 7.50000000e+01 3.42156437e+00
 7.60000000e+01 4.35130990e+00
 7.70000000e+01 2.58469945e+00
 7.80000000e+01 2.97251821e+00
 7.90000000e+01 2.32490039e+00
 8.00000000e+01 3.04931177e+00
 8.10000000e+01 2.52281305e+00
 8.20000000e+01 1.78089249e+00
 8.30000000e+01 3.55427206e+00
 8.40000000e+01 2.60383254e+00
 8.50000000e+01 3.91114718e+00
 8.60000000e+01 3.57205266e+00
 8.70000000e+01 3.32568526e+00
 8.80000000e+01 3.52489287e+00
 8.90000000e+01 3.42940128e+00
 9.00000000e+01 2.66622213e+00
 9.10000000e+01 2.86668259e+00
 9.20000000e+01 3.15829973e+00
 9.30000000e+01 3.23976272e+00
 9.40000000e+01 1.92613041e+00
 9.50000000e+01 4.20308685e+00
 9.60000000e+01 3.41329288e+00
 9.70000000e+01 3.65596700e+00
 9.80000000e+01 2.80166736e+00
 9.90000000e+01 2.48583353e+00
 1.00000000e+02 3.51324642e+00
 1.01000000e+02 2.59480605e+00
 1.02000000e+02 -3.42189503e-01
 1.03000000e+02 -1.26003730e+00
 1.04000000e+02 -9.47988105e-01
 1.05000000e+02 -1.04443629e+00
 1.06000000e+02 -1.29588698e+00
 1.07000000e+02 -1.16897051e+00
 1.08000000e+02 -1.57662545e+00
 1.09000000e+02 -1.37006062e+00
 1.10000000e+02 -8.65136606e-01
 1.11000000e+02 -5.01502645e-01
 1.12000000e+02 1.38954970e+00
 1.13000000e+02 4.34267902e-01
 1.14000000e+02 8.43420029e-03
 1.15000000e+02 6.57173449e-01
 1.16000000e+02 1.25094303e+00
 1.17000000e+02 1.76050389e-01
 1.18000000e+02 2.21724989e+00
 1.19000000e+02 1.36603855e+00
 1.20000000e+02 1.09098204e+00
 1.21000000e+02 -2.10078096e-01
 1.22000000e+02 9.79793856e-01
 1.23000000e+02 3.25812960e-01
 1.24000000e+02 1.61636933e+00
 1.25000000e+02 -3.99793744e-02
 1.26000000e+02 1.99621882e+00
 1.27000000e+02 9.97963557e-01
 1.28000000e+02 3.63569820e-01
 1.29000000e+02 1.44203922e+00
 1.30000000e+02 8.36209932e-01
 1.31000000e+02 1.49486884e+00
 1.32000000e+02 7.17659235e-02
 1.33000000e+02 1.17131298e+00
 1.34000000e+02 9.63259430e-01
 1.35000000e+02 6.01850832e-01
 1.36000000e+02 4.52283317e-01
 1.37000000e+02 3.73823309e-01
 1.38000000e+02 1.61003681e+00
 1.39000000e+02 1.62162193e+00
 1.40000000e+02 1.58951321e+00
 1.41000000e+02 1.35524108e+00
 1.42000000e+02 2.42109084e-01
 1.43000000e+02 5.16524339e-01
 1.44000000e+02 3.45709109e-01
 1.45000000e+02 9.79465568e-01
 1.46000000e+02 3.39298689e-01
 1.47000000e+02 7.16679299e-01
 1.48000000e+02 8.65036303e-01
 1.49000000e+02 1.62008604e+00
 1.50000000e+02 1.63385793e+00
 1.51000000e+02 1.29889929e-01
 1.52000000e+02 1.26041093e+00
 1.53000000e+02 4.82242519e-01
 1.54000000e+02 7.12103212e-01
 1.55000000e+02 3.51316714e-01
 1.56000000e+02 5.51934415e-01
 1.57000000e+02 1.27141082e-01
 1.58000000e+02 1.05242690e+00
 1.59000000e+02 6.31663346e-01
 1.60000000e+02 1.19430851e+00
 1.61000000e+02 1.29572132e+00
 1.62000000e+02 5.83873117e-01
 1.63000000e+02 4.69846809e-01
 1.64000000e+02 1.31289398e+00
 1.65000000e+02 8.89082830e-01
 1.66000000e+02 5.29153830e+00
 1.67000000e+02 4.75677292e+00
 1.68000000e+02 4.74872265e+00
 1.69000000e+02 4.50580598e+00
 1.70000000e+02 5.83885319e+00
 1.71000000e+02 4.48576314e+00
 1.72000000e+02 4.86310260e+00
 1.73000000e+02 5.52763308e+00
 1.74000000e+02 5.10752459e+00
 1.75000000e+02 5.77266867e+00
 1.76000000e+02 5.76625038e+00
 1.77000000e+02 5.50862308e+00
 1.78000000e+02 5.39813369e+00
 1.79000000e+02 5.16361073e+00
 1.80000000e+02 5.16739020e+00
 1.81000000e+02 5.68485872e+00
 1.82000000e+02 6.01361604e+00
 1.83000000e+02 5.36625065e+00
 1.84000000e+02 5.38440290e+00
 1.85000000e+02 5.55647708e+00
 1.86000000e+02 5.57696147e+00
 1.87000000e+02 4.31200815e+00
 1.88000000e+02 4.73507262e+00
 1.89000000e+02 6.02172078e+00
 1.90000000e+02 5.09631288e+00
 1.91000000e+02 4.07464333e+00
 1.92000000e+02 4.99719774e+00
 1.93000000e+02 5.24588440e+00
 1.94000000e+02 2.02963739e+00
 1.95000000e+02 1.57166783e+00
 1.96000000e+02 2.30427516e+00
 1.97000000e+02 2.35826585e+00
 1.98000000e+02 2.56609890e+00
 1.99000000e+02 4.85981585e+00
 2.00000000e+02 4.54554130e+00
 2.01000000e+02 4.42430369e+00
 2.02000000e+02 3.77881033e+00
 2.03000000e+02 4.49002059e+00
 2.04000000e+02 4.38725760e+00
 2.05000000e+02 4.11050884e+00
 2.06000000e+02 3.73321952e+00
 2.07000000e+02 1.17203265e-01
 2.08000000e+02 4.57432210e-01
 2.09000000e+02 -1.11304915e+00
 2.10000000e+02 7.70750999e-01
 2.11000000e+02 -3.48097831e-01
 2.12000000e+02 1.10564768e-01
 2.13000000e+02 1.30309060e-01
 2.14000000e+02 -3.17852795e-02
 2.15000000e+02 -3.83162871e-02
 2.16000000e+02 8.03766608e-01
 2.17000000e+02 -3.71265486e-02
 2.18000000e+02 -4.04094681e-02
 2.19000000e+02 -4.94910091e-01
 2.20000000e+02 -3.17387581e-01
 2.21000000e+02 2.72275954e-01
 2.22000000e+02 5.12713730e-01
 2.23000000e+02 3.74921560e-02
 2.24000000e+02 -5.67308426e-01
 2.25000000e+02 -7.97503591e-01
 2.26000000e+02 5.92971742e-01
 2.27000000e+02 6.25210285e-01
 2.28000000e+02 -4.59079564e-01
 2.29000000e+02 -1.09894596e-01
 2.30000000e+02 1.57941565e-01
 2.31000000e+02 4.06210601e-01
 2.32000000e+02 -3.80551070e-01
 2.33000000e+02 3.98927420e-01
 2.34000000e+02 5.19498825e-01
 2.35000000e+02 -9.36995864e-01
 2.36000000e+02 -1.07258105e+00
 2.37000000e+02 -6.20128326e-02
 2.38000000e+02 -7.06046522e-02
 2.39000000e+02 -1.71810284e-01
 2.40000000e+02 1.36211240e+00
 2.41000000e+02 -1.18444115e-01
 2.42000000e+02 -8.46066177e-01
 2.43000000e+02 -7.17364609e-01
 2.44000000e+02 -4.41184282e-01
 2.45000000e+02 -4.93639797e-01
 2.46000000e+02 8.16060007e-02
 2.47000000e+02 -8.92162323e-01
 2.48000000e+02 -7.83609003e-02
 2.49000000e+02 5.06160818e-02
 2.50000000e+02 7.56223723e-02
 2.51000000e+02 2.04291105e-01
 2.52000000e+02 -5.16618013e-01
 2.53000000e+02 -1.79058969e-01
 2.54000000e+02 2.93575466e-01
 2.55000000e+02 6.42600715e-01


==> figures/ptv/ex1/signal.txt <==
 ind value
 0.00000000e+00 0.00000000e+00
 1.00000000e+00 0.00000000e+00
 2.00000000e+00 0.00000000e+00
 3.00000000e+00 0.00000000e+00
 4.00000000e+00 0.00000000e+00
 5.00000000e+00 0.00000000e+00
 6.00000000e+00 0.00000000e+00
 7.00000000e+00 0.00000000e+00
 8.00000000e+00 0.00000000e+00
 9.00000000e+00 0.00000000e+00
 1.00000000e+01 0.00000000e+00
 1.10000000e+01 0.00000000e+00
 1.20000000e+01 0.00000000e+00
 1.30000000e+01 0.00000000e+00
 1.40000000e+01 0.00000000e+00
 1.50000000e+01 0.00000000e+00
 1.60000000e+01 0.00000000e+00
 1.70000000e+01 0.00000000e+00
 1.80000000e+01 0.00000000e+00
 1.90000000e+01 0.00000000e+00
 2.00000000e+01 0.00000000e+00
 2.10000000e+01 0.00000000e+00
 2.20000000e+01 0.00000000e+00
 2.30000000e+01 0.00000000e+00
 2.40000000e+01 0.00000000e+00
 2.50000000e+01 4.00000000e+00
 2.60000000e+01 4.00000000e+00
 2.70000000e+01 4.00000000e+00
 2.80000000e+01 4.00000000e+00
 2.90000000e+01 4.00000000e+00
 3.00000000e+01 4.00000000e+00
 3.10000000e+01 4.00000000e+00
 3.20000000e+01 4.00000000e+00
 3.30000000e+01 -1.00000000e+00
 3.40000000e+01 -1.00000000e+00
 3.50000000e+01 -1.00000000e+00
 3.60000000e+01 -1.00000000e+00
 3.70000000e+01 -1.00000000e+00
 3.80000000e+01 2.00000000e+00
 3.90000000e+01 2.00000000e+00
 4.00000000e+01 2.00000000e+00
 4.10000000e+01 2.00000000e+00
 4.20000000e+01 2.00000000e+00
 4.30000000e+01 2.00000000e+00
 4.40000000e+01 2.00000000e+00
 4.50000000e+01 2.00000000e+00
 4.60000000e+01 2.00000000e+00
 4.70000000e+01 2.00000000e+00
 4.80000000e+01 2.00000000e+00
 4.90000000e+01 2.00000000e+00
 5.00000000e+01 2.00000000e+00
 5.10000000e+01 2.00000000e+00
 5.20000000e+01 2.00000000e+00
 5.30000000e+01 2.00000000e+00
 5.40000000e+01 2.00000000e+00
 5.50000000e+01 2.00000000e+00
 5.60000000e+01 2.00000000e+00
 5.70000000e+01 2.00000000e+00
 5.80000000e+01 -2.00000000e+00
 5.90000000e+01 -2.00000000e+00
 6.00000000e+01 -2.00000000e+00
 6.10000000e+01 -2.00000000e+00
 6.20000000e+01 -2.00000000e+00
 6.30000000e+01 5.00000000e-01
 6.40000000e+01 3.00000000e+00
 6.50000000e+01 3.00000000e+00
 6.60000000e+01 3.00000000e+00
 6.70000000e+01 3.00000000e+00
 6.80000000e+01 3.00000000e+00
 6.90000000e+01 3.00000000e+00
 7.00000000e+01 3.00000000e+00
 7.10000000e+01 3.00000000e+00
 7.20000000e+01 3.00000000e+00
 7.30000000e+01 3.00000000e+00
 7.40000000e+01 3.00000000e+00
 7.50000000e+01 3.00000000e+00
 7.60000000e+01 3.00000000e+00
 7.70000000e+01 3.00000000e+00
 7.80000000e+01 3.00000000e+00
 7.90000000e+01 3.00000000e+00
 8.00000000e+01 3.00000000e+00
 8.10000000e+01 3.00000000e+00
 8.20000000e+01 3.00000000e+00
 8.30000000e+01 3.00000000e+00
 8.40000000e+01 3.00000000e+00
 8.50000000e+01 3.00000000e+00
 8.60000000e+01 3.00000000e+00
 8.70000000e+01 3.00000000e+00
 8.80000000e+01 3.00000000e+00
 8.90000000e+01 3.00000000e+00
 9.00000000e+01 3.00000000e+00
 9.10000000e+01 3.00000000e+00
 9.20000000e+01 3.00000000e+00
 9.30000000e+01 3.00000000e+00
 9.40000000e+01 3.00000000e+00
 9.50000000e+01 3.00000000e+00
 9.60000000e+01 3.00000000e+00
 9.70000000e+01 3.00000000e+00
 9.80000000e+01 3.00000000e+00
 9.90000000e+01 3.00000000e+00
 1.00000000e+02 3.00000000e+00
 1.01000000e+02 3.00000000e+00
 1.02000000e+02 -1.20000000e+00
 1.03000000e+02 -1.20000000e+00
 1.04000000e+02 -1.20000000e+00
 1.05000000e+02 -1.20000000e+00
 1.06000000e+02 -1.20000000e+00
 1.07000000e+02 -1.20000000e+00
 1.08000000e+02 -1.20000000e+00
 1.09000000e+02 -1.20000000e+00
 1.10000000e+02 -1.20000000e+00
 1.11000000e+02 -1.20000000e+00
 1.12000000e+02 9.00000000e-01
 1.13000000e+02 9.00000000e-01
 1.14000000e+02 9.00000000e-01
 1.15000000e+02 9.00000000e-01
 1.16000000e+02 9.00000000e-01
 1.17000000e+02 9.00000000e-01
 1.18000000e+02 9.00000000e-01
 1.19000000e+02 9.00000000e-01
 1.20000000e+02 9.00000000e-01
 1.21000000e+02 9.00000000e-01
 1.22000000e+02 9.00000000e-01
 1.23000000e+02 9.00000000e-01
 1.24000000e+02 9.00000000e-01
 1.25000000e+02 9.00000000e-01
 1.26000000e+02 9.00000000e-01
 1.27000000e+02 9.00000000e-01
 1.28000000e+02 9.00000000e-01
 1.29000000e+02 9.00000000e-01
 1.30000000e+02 9.00000000e-01
 1.31000000e+02 9.00000000e-01
 1.32000000e+02 9.00000000e-01
 1.33000000e+02 9.00000000e-01
 1.34000000e+02 9.00000000e-01
 1.35000000e+02 9.00000000e-01
 1.36000000e+02 9.00000000e-01
 1.37000000e+02 9.00000000e-01
 1.38000000e+02 9.00000000e-01
 1.39000000e+02 9.00000000e-01
 1.40000000e+02 9.00000000e-01
 1.41000000e+02 9.00000000e-01
 1.42000000e+02 9.00000000e-01
 1.43000000e+02 9.00000000e-01
 1.44000000e+02 9.00000000e-01
 1.45000000e+02 9.00000000e-01
 1.46000000e+02 9.00000000e-01
 1.47000000e+02 9.00000000e-01
 1.48000000e+02 9.00000000e-01
 1.49000000e+02 9.00000000e-01
 1.50000000e+02 9.00000000e-01
 1.51000000e+02 9.00000000e-01
 1.52000000e+02 9.00000000e-01
 1.53000000e+02 9.00000000e-01
 1.54000000e+02 9.00000000e-01
 1.55000000e+02 9.00000000e-01
 1.56000000e+02 9.00000000e-01
 1.57000000e+02 9.00000000e-01
 1.58000000e+02 9.00000000e-01
 1.59000000e+02 9.00000000e-01
 1.60000000e+02 9.00000000e-01
 1.61000000e+02 9.00000000e-01
 1.62000000e+02 9.00000000e-01
 1.63000000e+02 9.00000000e-01
 1.64000000e+02 9.00000000e-01
 1.65000000e+02 9.00000000e-01
 1.66000000e+02 5.20000000e+00
 1.67000000e+02 5.20000000e+00
 1.68000000e+02 5.20000000e+00
 1.69000000e+02 5.20000000e+00
 1.70000000e+02 5.20000000e+00
 1.71000000e+02 5.20000000e+00
 1.72000000e+02 5.20000000e+00
 1.73000000e+02 5.20000000e+00
 1.74000000e+02 5.20000000e+00
 1.75000000e+02 5.20000000e+00
 1.76000000e+02 5.20000000e+00
 1.77000000e+02 5.20000000e+00
 1.78000000e+02 5.20000000e+00
 1.79000000e+02 5.20000000e+00
 1.80000000e+02 5.20000000e+00
 1.81000000e+02 5.20000000e+00
 1.82000000e+02 5.20000000e+00
 1.83000000e+02 5.20000000e+00
 1.84000000e+02 5.20000000e+00
 1.85000000e+02 5.20000000e+00
 1.86000000e+02 5.20000000e+00
 1.87000000e+02 5.20000000e+00
 1.88000000e+02 5.20000000e+00
 1.89000000e+02 5.20000000e+00
 1.90000000e+02 5.20000000e+00
 1.91000000e+02 5.20000000e+00
 1.92000000e+02 5.20000000e+00
 1.93000000e+02 5.20000000e+00
 1.94000000e+02 2.10000000e+00
 1.95000000e+02 2.10000000e+00
 1.96000000e+02 2.10000000e+00
 1.97000000e+02 2.10000000e+00
 1.98000000e+02 2.10000000e+00
 1.99000000e+02 4.20000000e+00
 2.00000000e+02 4.20000000e+00
 2.01000000e+02 4.20000000e+00
 2.02000000e+02 4.20000000e+00
 2.03000000e+02 4.20000000e+00
 2.04000000e+02 4.20000000e+00
 2.05000000e+02 4.20000000e+00
 2.06000000e+02 4.20000000e+00
 2.07000000e+02 -8.88178420e-16
 2.08000000e+02 -8.88178420e-16
 2.09000000e+02 -8.88178420e-16
 2.10000000e+02 -8.88178420e-16
 2.11000000e+02 -8.88178420e-16
 2.12000000e+02 -8.88178420e-16
 2.13000000e+02 -8.88178420e-16
 2.14000000e+02 -8.88178420e-16
 2.15000000e+02 -8.88178420e-16
 2.16000000e+02 -8.88178420e-16
 2.17000000e+02 -8.88178420e-16
 2.18000000e+02 -8.88178420e-16
 2.19000000e+02 -8.88178420e-16
 2.20000000e+02 -8.88178420e-16
 2.21000000e+02 -8.88178420e-16
 2.22000000e+02 -8.88178420e-16
 2.23000000e+02 -8.88178420e-16
 2.24000000e+02 -8.88178420e-16
 2.25000000e+02 -8.88178420e-16
 2.26000000e+02 -8.88178420e-16
 2.27000000e+02 -8.88178420e-16
 2.28000000e+02 -8.88178420e-16
 2.29000000e+02 -8.88178420e-16
 2.30000000e+02 -8.88178420e-16
 2.31000000e+02 -8.88178420e-16
 2.32000000e+02 -8.88178420e-16
 2.33000000e+02 -8.88178420e-16
 2.34000000e+02 -8.88178420e-16
 2.35000000e+02 -8.88178420e-16
 2.36000000e+02 -8.88178420e-16
 2.37000000e+02 -8.88178420e-16
 2.38000000e+02 -8.88178420e-16
 2.39000000e+02 -8.88178420e-16
 2.40000000e+02 -8.88178420e-16
 2.41000000e+02 -8.88178420e-16
 2.42000000e+02 -8.88178420e-16
 2.43000000e+02 -8.88178420e-16
 2.44000000e+02 -8.88178420e-16
 2.45000000e+02 -8.88178420e-16
 2.46000000e+02 -8.88178420e-16
 2.47000000e+02 -8.88178420e-16
 2.48000000e+02 -8.88178420e-16
 2.49000000e+02 -8.88178420e-16
 2.50000000e+02 -8.88178420e-16
 2.51000000e+02 -8.88178420e-16
 2.52000000e+02 -8.88178420e-16
 2.53000000e+02 -8.88178420e-16
 2.54000000e+02 -8.88178420e-16
 2.55000000e+02 -8.88178420e-16


==> figures/ptv/ex1/x_ptv.txt <==
 ind value
 0.00000000e+00 -4.49232219e-02
 1.00000000e+00 -4.55355708e-02
 2.00000000e+00 -4.66961756e-02
 3.00000000e+00 -4.78757751e-02
 4.00000000e+00 -4.85188455e-02
 5.00000000e+00 -4.91052811e-02
 6.00000000e+00 -5.07038419e-02
 7.00000000e+00 -5.34378762e-02
 8.00000000e+00 -5.58442367e-02
 9.00000000e+00 -5.79079121e-02
 1.00000000e+01 -6.09252919e-02
 1.10000000e+01 -6.45778065e-02
 1.20000000e+01 -8.98200408e-02
 1.30000000e+01 -9.06522689e-02
 1.40000000e+01 -8.91789339e-02
 1.50000000e+01 -8.67927546e-02
 1.60000000e+01 -8.47298720e-02
 1.70000000e+01 -8.30663568e-02
 1.80000000e+01 -8.13574814e-02
 1.90000000e+01 -7.92264943e-02
 2.00000000e+01 -7.66197583e-02
 2.10000000e+01 -7.38450387e-02
 2.20000000e+01 -7.07214962e-02
 2.30000000e+01 8.90470457e-03
 2.40000000e+01 2.43725026e-01
 2.50000000e+01 3.38424868e+00
 2.60000000e+01 3.38783128e+00
 2.70000000e+01 3.39073568e+00
 2.80000000e+01 3.39176129e+00
 2.90000000e+01 3.39064608e+00
 3.00000000e+01 3.38885620e+00
 3.10000000e+01 3.38758154e+00
 3.20000000e+01 3.38584116e+00
 3.30000000e+01 -4.60114308e-01
 3.40000000e+01 -4.61650332e-01
 3.50000000e+01 -4.60335325e-01
 3.60000000e+01 -4.57319678e-01
 3.70000000e+01 -4.53649790e-01
 3.80000000e+01 1.60988268e+00
 3.90000000e+01 1.74327940e+00
 4.00000000e+01 1.74558392e+00
 4.10000000e+01 1.74732898e+00
 4.20000000e+01 1.74925053e+00
 4.30000000e+01 1.75059143e+00
 4.40000000e+01 1.74991668e+00
 4.50000000e+01 1.74879430e+00
 4.60000000e+01 1.74926172e+00
 4.70000000e+01 1.75034267e+00
 4.80000000e+01 1.75044486e+00
 4.90000000e+01 1.74924707e+00
 5.00000000e+01 1.74766698e+00
 5.10000000e+01 1.74693497e+00
 5.20000000e+01 1.74741019e+00
 5.30000000e+01 1.74798960e+00
 5.40000000e+01 1.74757092e+00
 5.50000000e+01 1.74617595e+00
 5.60000000e+01 1.74408879e+00
 5.70000000e+01 1.74119419e+00
 5.80000000e+01 -1.80338396e+00
 5.90000000e+01 -1.80491029e+00
 6.00000000e+01 -1.80448480e+00
 6.10000000e+01 -1.80289241e+00
 6.20000000e+01 -1.80038476e+00
 6.30000000e+01 3.57734347e-01
 6.40000000e+01 2.70679027e+00
 6.50000000e+01 2.71023581e+00
 6.60000000e+01 2.86629301e+00
 6.70000000e+01 2.86984954e+00
 6.80000000e+01 2.92075195e+00
 6.90000000e+01 2.92372436e+00
 7.00000000e+01 2.92621493e+00
 7.10000000e+01 2.92870810e+00
 7.20000000e+01 2.93124298e+00
 7.30000000e+01 2.93345915e+00
 7.40000000e+01 2.93586621e+00
 7.50000000e+01 2.93828196e+00
 7.60000000e+01 2.93907695e+00
 7.70000000e+01 2.93790285e+00
 7.80000000e+01 2.93623459e+00
 7.90000000e+01 2.93516086e+00
 8.00000000e+01 2.93480087e+00
 8.10000000e+01 2.93497040e+00
 8.20000000e+01 2.93638405e+00
 8.30000000e+01 3.06619550e+00
 8.40000000e+01 3.06953043e+00
 8.50000000e+01 3.07260249e+00
 8.60000000e+01 3.07453591e+00
 8.70000000e+01 3.07508049e+00
 8.80000000e+01 3.07465971e+00
 8.90000000e+01 3.07323473e+00
 9.00000000e+01 3.07130538e+00
 9.10000000e+01 3.06981474e+00
 9.20000000e+01 3.06880595e+00
 9.30000000e+01 3.06769917e+00
 9.40000000e+01 3.06706455e+00
 9.50000000e+01 3.06707974e+00
 9.60000000e+01 3.06611005e+00
 9.70000000e+01 3.06352577e+00
 9.80000000e+01 2.93669173e+00
 9.90000000e+01 2.93326065e+00
 1.00000000e+02 2.93012801e+00
 1.01000000e+02 2.59460937e+00
 1.02000000e+02 -3.42163427e-01
 1.03000000e+02 -8.11521225e-01
 1.04000000e+02 -8.14535389e-01
 1.05000000e+02 -8.16921093e-01
 1.06000000e+02 -8.18596446e-01
 1.07000000e+02 -8.19250752e-01
 1.08000000e+02 -8.18615397e-01
 1.09000000e+02 -8.16367250e-01
 1.10000000e+02 -8.12840806e-01
 1.11000000e+02 -5.01464508e-01
 1.12000000e+02 6.08109934e-01
 1.13000000e+02 6.10664777e-01
 1.14000000e+02 6.13337248e-01
 1.15000000e+02 6.57123666e-01
 1.16000000e+02 7.11802295e-01
 1.17000000e+02 7.15083513e-01
 1.18000000e+02 8.79719738e-01
 1.19000000e+02 8.80721312e-01
 1.20000000e+02 8.80043662e-01
 1.21000000e+02 8.79487773e-01
 1.22000000e+02 8.80177780e-01
 1.23000000e+02 8.81832202e-01
 1.24000000e+02 8.83673286e-01
 1.25000000e+02 8.85525304e-01
 1.26000000e+02 8.87383819e-01
 1.27000000e+02 8.88307966e-01
 1.28000000e+02 8.88696946e-01
 1.29000000e+02 8.89344707e-01
 1.30000000e+02 8.89641427e-01
 1.31000000e+02 8.89237350e-01
 1.32000000e+02 8.88606124e-01
 1.33000000e+02 8.88471883e-01
 1.34000000e+02 8.88455389e-01
 1.35000000e+02 8.88341769e-01
 1.36000000e+02 8.88851491e-01
 1.37000000e+02 8.90478915e-01
 1.38000000e+02 8.92608150e-01
 1.39000000e+02 8.93640109e-01
 1.40000000e+02 8.92758816e-01
 1.41000000e+02 8.90153315e-01
 1.42000000e+02 8.67358296e-01
 1.43000000e+02 8.64841181e-01
 1.44000000e+02 8.63550724e-01
 1.45000000e+02 8.63105535e-01
 1.46000000e+02 8.63199870e-01
 1.47000000e+02 8.64013565e-01
 1.48000000e+02 8.65373373e-01
 1.49000000e+02 8.66329523e-01
 1.50000000e+02 8.65769006e-01
 1.51000000e+02 8.64171562e-01
 1.52000000e+02 8.62776186e-01
 1.53000000e+02 8.61593228e-01
 1.54000000e+02 8.60750253e-01
 1.55000000e+02 8.60698138e-01
 1.56000000e+02 8.61630936e-01
 1.57000000e+02 8.63807536e-01
 1.58000000e+02 8.67049413e-01
 1.59000000e+02 8.70694760e-01
 1.60000000e+02 8.81533192e-01
 1.61000000e+02 8.84633760e-01
 1.62000000e+02 8.87180077e-01
 1.63000000e+02 8.90137114e-01
 1.64000000e+02 1.09904802e+00
 1.65000000e+02 1.10276300e+00
 1.66000000e+02 4.82072544e+00
 1.67000000e+02 4.82382949e+00
 1.68000000e+02 4.82676208e+00
 1.69000000e+02 4.83006057e+00
 1.70000000e+02 5.05923553e+00
 1.71000000e+02 5.06206152e+00
 1.72000000e+02 5.06527196e+00
 1.73000000e+02 5.27606811e+00
 1.74000000e+02 5.27968081e+00
 1.75000000e+02 5.28302999e+00
 1.76000000e+02 5.28552167e+00
 1.77000000e+02 5.28689920e+00
 1.78000000e+02 5.28758799e+00
 1.79000000e+02 5.28806559e+00
 1.80000000e+02 5.28871740e+00
 1.81000000e+02 5.28935133e+00
 1.82000000e+02 5.28905684e+00
 1.83000000e+02 5.28748115e+00
 1.84000000e+02 5.28525236e+00
 1.85000000e+02 5.28265737e+00
 1.86000000e+02 5.27943390e+00
 1.87000000e+02 5.04449329e+00
 1.88000000e+02 5.04216401e+00
 1.89000000e+02 5.04007909e+00
 1.90000000e+02 5.03685142e+00
 1.91000000e+02 4.77501181e+00
 1.92000000e+02 4.77226356e+00
 1.93000000e+02 4.76936558e+00
 1.94000000e+02 2.76517793e+00
 1.95000000e+02 2.76344409e+00
 1.96000000e+02 2.76409674e+00
 1.97000000e+02 2.76642968e+00
 1.98000000e+02 2.76974971e+00
 1.99000000e+02 3.94271141e+00
 2.00000000e+02 3.94447729e+00
 2.01000000e+02 3.94451128e+00
 2.02000000e+02 3.94361550e+00
 2.03000000e+02 3.94225522e+00
 2.04000000e+02 3.93997706e+00
 2.05000000e+02 3.93662223e+00
 2.06000000e+02 3.73293665e+00
 2.07000000e+02 2.89181599e-01
 2.08000000e+02 2.85410932e-01
 2.09000000e+02 5.07191028e-02
 2.10000000e+02 4.85651866e-02
 2.11000000e+02 4.64872629e-02
 2.12000000e+02 4.44098967e-02
 2.13000000e+02 4.24488118e-02
 2.14000000e+02 4.03745878e-02
 2.15000000e+02 3.83891450e-02
 2.16000000e+02 3.60422710e-02
 2.17000000e+02 3.27695034e-02
 2.18000000e+02 2.91244749e-02
 2.19000000e+02 2.59660110e-02
 2.20000000e+02 2.37758514e-02
 2.21000000e+02 2.22211284e-02
 2.22000000e+02 2.02321248e-02
 2.23000000e+02 1.74063899e-02
 2.24000000e+02 1.46135054e-02
 2.25000000e+02 1.31235489e-02
 2.26000000e+02 1.27155437e-02
 2.27000000e+02 1.16652563e-02
 2.28000000e+02 9.72261061e-03
 2.29000000e+02 8.07465524e-03
 2.30000000e+02 6.79576769e-03
 2.31000000e+02 5.12661382e-03
 2.32000000e+02 3.07767450e-03
 2.33000000e+02 1.00757551e-03
 2.34000000e+02 -1.68478194e-03
 2.35000000e+02 -1.15345712e-01
 2.36000000e+02 -1.17065424e-01
 2.37000000e+02 -1.17000029e-01
 2.38000000e+02 -1.16401494e-01
 2.39000000e+02 -1.15863405e-01
 2.40000000e+02 -1.16266859e-01
 2.41000000e+02 -1.18604318e-01
 2.42000000e+02 -1.21444518e-01
 2.43000000e+02 -1.22922390e-01
 2.44000000e+02 -1.22912434e-01
 2.45000000e+02 -1.21833972e-01
 2.46000000e+02 -1.20182136e-01
 2.47000000e+02 -1.18035418e-01
 2.48000000e+02 -1.15015516e-01
 2.49000000e+02 -1.11636593e-01
 2.50000000e+02 -1.08621295e-01
 2.51000000e+02 -1.06166819e-01
 2.52000000e+02 -1.03974042e-01
 2.53000000e+02 -1.01386286e-01
 2.54000000e+02 -9.86813983e-02
 2.55000000e+02 -9.69407880e-02

